Single-Qubit Fidelity Assessment of Quantum Annealing Hardware

As a wide variety of quantum computing platforms become available, methods for assessing and comparing the performance of these devices are of increasing interest and importance. Inspired by the success of single-qubit error rate computations for tracking the progress of gate-based quantum computers, this work proposes a Quantum Annealing Single-qubit Assessment (QASA) protocol for quantifying the performance of individual qubits in quantum annealing computers. The proposed protocol scales to large quantum annealers with thousands of qubits and provides unique insights into the distribution of qubit properties within a particular hardware device. The efficacy of the QASA protocol is demonstrated by analyzing the properties of a D-Wave 2000Q system, revealing unanticipated correlations in the qubit performance of that device. A study repeating the QASA protocol at different annealing times highlights how the method can be utilized to understand the impact of annealing parameters on qubit performance. Overall, the proposed QASA protocol provides a useful tool for assessing the performance of current and emerging quantum annealing devices.

==> raw-data/model_parameters_125microseconds.csv <==
spin,β,b,γ,η
0,16.20048358893241,-0.004774273132871652,0.02456644993663932,0.01490643868914158
1,16.807820118331126,-0.008272390181502361,0.022695821313375296,0.017983502150736193
2,16.194613220328176,-0.0007574722825312426,0.021899293397191426,0.006043265015597167
3,17.646275955648452,0.006988076067897498,0.021985605968955255,0.02545833480106102
4,14.797947011333747,0.006997973475302171,0.014474969755612839,0.01166087631691706
5,15.755184270719322,0.005749151794696003,0.01646072493635026,0.01978403975438254
6,16.420185915603142,-0.0006584842871132931,0.016588037861346574,0.014161272476496548
7,16.171625525766494,0.003848482532434851,0.017754582578682735,0.0
8,15.788308050702677,0.00541988385404436,0.022420453814344952,0.025898229129200555
9,17.158799554870715,-0.010933495936960271,0.02323849121455422,0.01664721065160347
10,16.583391262406035,-0.0010543752069591505,0.022159065359054635,0.020697309847550152
11,16.38564104070435,-0.0036062852241215563,0.021071933957276016,0.016386109496868057
12,15.340520669162762,0.012431544424195938,0.01546201684213639,0.02384588518675759
13,15.193917350525444,-0.0011456054282295383,0.01587618735736256,0.01546675847086341
14,15.224144479618658,0.00031663107679853064,0.016730151696689306,0.017550150741678795
15,15.977485691687352,-0.003032284902661797,0.023731274147233004,0.0
16,16.5074657611113,0.0026425930968521157,0.02031175104515173,0.02959221834296969
17,15.977735899812874,-0.006557658260186355,0.02113648367895021,7.1496821678156e-10
18,15.917329047453524,-0.006392273976970273,0.020102981698063842,0.022772272578539452
19,16.534079354979642,0.003903164934298483,0.019957583073495048,0.021985626817033862
20,15.248463000039813,0.0004789724974821621,0.01494866928034506,0.017077338407428398
21,15.246527970757056,0.007761542526282522,0.015962451923983132,0.0172721346307759
22,15.335449116781552,0.008160188769280641,0.016314436480658605,0.0164637379992084
23,15.238896121649097,0.005193271564698862,0.021328917088573113,0.02118160494687491
24,17.25307659497634,0.005211805582936306,0.02254188326078453,0.025804015789953953
25,15.768105816316965,-0.0011489845585180326,0.024052607690566854,0.012194456842283033
26,16.495927852844172,-0.008402688538376389,0.023609585122420604,0.00933148938995853
27,17.173459374071697,-0.003601367020876406,0.023739551159976113,0.01750624454247265
28,15.30119438144162,0.007472245078079583,0.015159500599562828,0.0
29,15.693499563261234,0.0009922040550365229,0.01677896608546586,0.012885508625971155
30,16.549653103403802,0.008868368249148103,0.017904110580682038,0.032837542588207286
31,15.918971405607762,-0.004242253513310442,0.02393659223623623,5.641654924246031e-07
32,17.350930782320074,-0.012379739210148111,0.028273672322821474,0.025597268885552835
33,16.590088195684434,0.0004536966941545812,0.022333749912466186,0.02750771108642987
34,16.126079377159158,0.0023588015190581335,0.02302490631159648,0.01564507161152252
35,16.327393639898762,0.0006252417446191248,0.019714683532960544,0.026013575814762394
36,15.229214106364768,0.009032028965287323,0.016317783888442152,0.009887840775507547
37,15.639104263132953,-0.01170673971589014,0.017259566038729274,0.017398250002113813
38,15.697032026166706,0.0030329157570175877,0.018497655654128642,0.025687915623185387
39,15.723422649631262,-0.010282390012057802,0.021926196405256972,4.794522052382405e-09
40,16.684881368538186,0.0015453169508828108,0.023629065916508166,1.3444448875613343e-07
41,15.424468368303915,-0.0040291877653949775,0.019443040122397098,0.01517547132881971
42,16.240498597341873,-0.0019056615429341474,0.021742292281767203,0.0227450395259578
43,16.54442247532818,-0.006437782075169417,0.01859477290987275,0.01922573128248235
44,15.590577775690605,-0.0015128539078710335,0.015249023608391029,7.895279397751331e-08
45,15.636975084458165,-0.004938458745693653,0.01570194688992401,0.0
46,15.86838520410126,0.003355781342032054,0.015540136749919907,0.018259615684695942
47,14.882264981165571,-0.011336650197823012,0.01689294997079386,0.017911744176034562
48,15.14816688645498,0.005402742053184959,0.02105301234964812,0.005129238062166019
49,17.342871400977895,-0.0033419096634026177,0.019925430990011296,0.030643149919703246
50,16.3013703780686,-0.005190175312158091,0.02074877172476703,0.02217464712320976
51,16.017603193846732,-0.0003414035655097228,0.018726391677945545,0.020965520914301285
52,15.71155986825079,-0.005144397171069199,0.013659754611549125,0.020139524831969347
53,15.72921807056792,0.006734477178551437,0.014502967203654203,0.01895523458857902
54,16.024740732212866,0.0032495535698153946,0.013739750757549391,0.016717522695845304
55,15.123684711732194,0.008251883420060387,0.01489320550354479,0.032276325078885865
56,15.424784819389114,-0.00027206138437475466,0.022626663183760585,0.023484518325721997
57,16.61175472196107,-0.014443397611352228,0.021534505888950277,7.562208948286307e-10
58,16.089439015913264,0.0077927816388874815,0.02217797914354271,2.3481061848399145e-08
59,15.882887367706788,-0.004933547142348592,0.019763572678411244,0.014484714047656552
60,15.660581194652933,0.00517901613033926,0.015075640692646572,8.157403752573316e-09
61,15.101077547848432,-0.004133217153636975,0.01586180289460676,5.373052156089443e-09
62,15.494956134674492,-0.0014718874605013981,0.015233574325391745,6.01486559853441e-11
63,15.134017203482427,-0.002399394496274905,0.015164966378461358,0.026459709131132887
64,15.987841088854669,-0.011162325575761939,0.025370874473595907,0.018270638234096068
65,16.32430201264422,-0.016646951191851944,0.02068171252520344,0.016505302804745152
66,17.345259536267708,-0.0023528947743351137,0.023139676540217882,0.031197620043949013
67,16.026722488559606,0.006668711091465365,0.02015169894771538,0.012828426393288976
68,16.229711587473993,-0.011947149630211172,0.01987444837027886,0.016057248562640184
69,15.148331488310944,-0.002587212334647155,0.01754541202276823,0.013320836088637563
70,15.432154697432434,-0.006426471761541851,0.01794686289491334,0.017339995552103655
71,15.557190773270486,0.004308710287081884,0.017991904788493697,0.02520848826943961
72,15.919814133445715,0.0025851209130244306,0.02471846187120673,0.0
73,17.099566918108824,-0.009688785343363903,0.022632058465296576,0.029187866900932224
74,16.64431180709508,0.009977479557568598,0.026292161835129346,0.026680464580249533
75,16.252385006701452,-0.005640450068060602,0.022039294745839114,5.7020927268411954e-08
76,15.68936111721995,-0.0005357224794339685,0.0177800513857727,0.016033525305473736
77,15.519268946672403,0.0007694748146966863,0.017210381982431345,0.024755864117856845
78,15.540789160793874,-0.005713728550982276,0.015310238867613244,0.009541678053169026
79,15.435463162753065,0.0011474369496561592,0.01674605471134813,0.01730434656494063
80,15.510902151652601,-0.00752704617786037,0.025761688133838997,0.00329625907559966
81,16.647102406892028,-0.009707543730032525,0.022458442732263505,0.02076269469692047
82,15.889309933236039,0.0008274665406269772,0.024619911792482626,0.018672595868712106
83,16.11893631823561,-0.009966735092910498,0.021288393370526206,0.014582059194503005
84,15.585286376638491,0.002605895123900673,0.01802929009157058,0.004181501036927018
85,15.147254044102981,-0.00034102765294337335,0.01651546327173411,0.015553557665422164
86,15.77834162210282,0.003718016028255451,0.014846495957766952,3.3029279076079486e-09
87,15.40582055346756,0.008910316749875307,0.016174224291463892,0.015155307869504852
88,15.725674167842984,-0.005626269180613097,0.025556667959235592,0.014753212034304826
89,15.686488469602546,-0.0035773319802501705,0.024769103949041766,0.0
90,16.260936983973867,-0.0011123601612386457,0.022933480458435844,0.03016964157268587
91,15.92626735999093,0.00019689697648345495,0.022240726107094613,0.015009477926226282
92,15.369671482649766,-0.007107298314989577,0.016028589698638917,0.022018718303984663
93,14.946769825108769,-0.003910691786184225,0.016475344377699108,0.016253208466876425
94,15.58969753792351,0.004228442823082983,0.015396101739276262,0.010096116418031391
95,15.160826500560795,-5.972553418392959e-05,0.01608939314468733,0.0
96,15.439551723301568,-0.0003431007205624549,0.02502244693828905,0.019100501182643424
97,16.634164761991155,0.0019376793804217756,0.021612418394898223,0.02341980096521486
98,15.785828079803574,-0.0040684499389533535,0.022683585538309625,0.01180790348074368
99,15.658425062166915,-0.00762401484828537,0.0225668108757542,0.021219085645276747
100,15.19011761270024,-0.004684147033384779,0.01999840575551931,2.1857757867784594e-09
101,16.049370519417288,0.0068121938099450765,0.0191863361464301,0.024522701368253935
102,15.27475927990525,-0.0037747445124631076,0.018981277009607483,0.024859126366780407
103,15.13003368802732,0.003696488158801537,0.019058771417210473,0.01546499146731116
104,15.629050465493481,-0.009418492779100854,0.022106581441053118,1.5082297453444943e-07
105,16.357174202534672,-0.008174034833314778,0.021134279875508893,0.022577703749396747
106,15.939746285373714,-0.00681713871954351,0.02194659418861281,0.013631997857050769
107,15.581095207507758,-0.0019937739929663575,0.021401452654626,0.011754818121565305
108,15.994349198726438,-0.005271575980804555,0.017505327903638533,0.02490071370381969
109,15.663004175024751,0.0014889346801477204,0.018470798096745546,1.0887045083518276e-05
110,15.801995180252087,-0.0015994035186180035,0.01752532072488141,7.731178235977095e-07
111,15.198572250721195,-0.006251589687095658,0.017701052988556197,0.02661832722038563
112,15.947836944294655,-0.0028833843611860855,0.022840284350838437,0.0
113,15.953476937643593,0.009782698052154298,0.023116985840324913,0.015702045152086286
114,15.562911056737557,-0.005159413638179611,0.022476366421809172,0.01069584219636471
115,16.599750762456786,0.0018967749522478049,0.02199152998974417,0.01841173822213521
116,14.785966634322591,-0.0034205525361749225,0.01644128592027724,2.1695810566818964e-08
117,16.03196138729728,0.008492171105049795,0.018186588983832932,0.0
118,15.19438415595207,0.004882861431129933,0.016603878679639424,6.719559903171781e-08
119,15.049613465658329,-0.0024492001682130493,0.016862816392395872,0.022256850330785297
120,16.615356543846172,-0.00710918505800218,0.0252296413074334,0.0
121,15.858642056433471,-0.0008010112228315065,0.023863334182245264,0.017002051483019847
122,16.58565449594764,0.002177669160402923,0.02438084449776725,0.029191759413388644
123,16.441517611140245,-0.003970087333803023,0.02520482902018402,0.00777149368273059
124,15.407352822626148,0.002081632740755296,0.015447046025514282,0.011871174751895416
125,15.233799317372222,-0.005667644605353832,0.01681333240984134,0.011345495982582795
126,15.386628853597298,0.00016030909404617333,0.015613522384716126,0.013644344879163372
127,15.07493535533272,0.0056624208929582235,0.01734109216999975,0.001476775314585564
128,16.02881580768658,0.001858975936391408,0.027715240303785093,0.0
129,16.504739335559183,0.004737605833320436,0.021210662348066595,0.012172522868379486
130,16.03117387822484,0.0020241966053204294,0.018758614781844304,0.01353765493891271
131,16.54129310138011,0.007485542783356767,0.017379535183094538,0.024639623283215405
132,15.703945985157436,0.0026001844406937707,0.01632595827202389,0.021980602193578648
133,15.62350399824684,0.03948368960710811,0.014312791074018522,0.012904237826699977
134,16.067313036407814,0.002968388518398182,0.014249279660445547,0.025580153470584927
135,15.637607752479715,-0.009071201318403062,0.016835246721177862,0.014092070628087506
136,17.198494870578113,0.006690758390164705,0.020909697548719047,0.028004337179062016
137,16.805504066697367,0.004507495428332961,0.017731047257040486,0.02757375216487922
138,14.961316903658572,0.0008076678042741142,0.01935156797325975,0.014467143583324996
139,16.38848753927773,-0.006837413736431428,0.01712457215452753,0.028269017615065135
140,15.794224119170792,-0.005114251251975279,0.014330062083862538,0.024494922820356747
141,16.10235781589504,0.0017596213916062145,0.013809816875062218,0.019373975476337908
142,15.263149299712026,0.00922941837930118,0.013672381924035857,0.028799843260417332
143,15.089956444935305,0.006093832073173852,0.01524966078425397,0.011933315967689036
144,15.734926723892766,-0.009505198846137998,0.020010374133593533,0.01580151904618102
145,16.03381441839971,-0.0009082642760644492,0.018353604882923417,0.02144562304894871
146,16.326155353724815,0.004738244387213812,0.01806905297108739,0.01467172128064966
147,16.641333165537294,-0.0030987273486950684,0.01701749018483448,0.02512169919385102
148,16.228532592079613,0.0052129653481840215,0.015076322879133157,0.011905651618246848
149,15.216688760668134,-0.004634014430436358,0.014537411559955615,0.021675504545792392
150,15.42183836491699,-0.00467797474114487,0.014089067835896819,0.02165476440652843
151,15.861097934838178,-0.0017337421062794329,0.015914250645637097,0.02364341255982576
152,15.380844257392342,0.008107653602612376,0.020487424548220712,0.015221401679296769
153,16.163023170479224,-7.765311195296502e-05,0.018613071109753302,0.019877842417775522
154,15.912454112016663,0.005419186461214697,0.02206673284300881,0.007664163304850427
155,16.04279337932162,-0.009182755992150212,0.01940624036214852,0.016128167412012263
156,15.459578078402384,0.0013068718765246745,0.014842547823259895,0.021094462509505797
157,15.527980702913412,0.0022942011533477443,0.014192428240209084,0.027849577360512977
158,15.25875409899679,-0.003598420422247196,0.01382546287911012,0.01746999485292193
159,15.670463024734966,-0.010692844234153115,0.015825704608094276,0.02317818565280376
160,15.432638524166697,0.0008390392300088667,0.01927276014399797,0.008039714021610531
161,15.750805332208712,-0.0006328684715296429,0.018231361379740116,7.566717092797249e-09
162,15.926541186457227,-0.006826325011289993,0.018664552415330233,5.2437300236165224e-08
163,14.825769250042155,0.006605589439550174,0.0170864477273975,0.013599917728106455
164,15.592281606449294,-0.002656864157320679,0.015916935467755727,0.022932245283004176
165,15.548829941636912,0.005416569871219167,0.01521703357997792,0.024032238510711807
166,14.921489131086036,0.005085311208566266,0.015414596335712936,0.017426470419869326
167,15.838200243547805,-0.00659872769980391,0.01748909096981034,0.025457477101273825
168,15.73541278804564,-0.001953891657121079,0.018751835006945224,0.01064992157752912
169,16.861381359624016,0.005977069572757416,0.01825571105063611,0.018678322862170815
170,16.124468030160436,0.0029614900721333364,0.01953090118604049,0.025066795363497346
171,17.27339892986431,-0.001102152954442124,0.0178567341630068,0.016301887011487534
172,16.537996923582526,0.003756895659394637,0.014223816417075054,0.012802010194068703
173,15.68352402597433,-0.003603388648348399,0.014743595645503961,0.01806491374801191
174,15.314473935634856,0.0032359547197176627,0.015172105058129532,0.018511104594079373
175,15.756684645457465,-0.0038578966975143835,0.018944876189724832,0.02426226151531606
176,15.351107858398647,0.0057476183336371,0.018889335616248948,1.5895480646858217e-07
177,16.585179826349904,0.005044342902634961,0.01807139143072737,0.029203490258916855
178,16.672909911074463,-0.003244716794712015,0.018157282051897032,0.02769857928029127
179,16.850112007490413,-0.0060056538797743225,0.018082890946064016,0.013613726652803552
180,15.592992604991732,0.007024610167658829,0.013473114642991365,0.013696336679102077
181,14.435242741674573,0.002529512287776328,0.012934893545482615,0.012381727628739589
182,16.17536078156807,-0.006112580941324334,0.01368978309453819,0.02348145243985858
183,14.98912783738637,0.0005632771467595876,0.017597988611043478,0.0
184,16.100646978066386,0.005679305736340088,0.018186998943093544,0.016460440731013604
185,16.56499761951665,-0.008051792918679777,0.01849144962186362,0.020642871170164005
186,15.922464464909224,0.006223721494855773,0.01863509938291874,0.021846059013328593
187,16.423476976317655,0.0009679646325399958,0.018907487904421826,2.9396960847727502e-09
188,15.90814406962167,-0.002410495145111088,0.014111764886710511,1.4521953548259917e-07
189,15.456834695043252,-0.005665878897665445,0.013661014349305571,0.017948027563671167
190,16.790907007809793,-0.005718873586143222,0.015163028551386766,0.014407057195293208
191,14.790273410017743,0.0016348836594510347,0.01811762999460442,0.008655578672619721
192,16.267325264130353,-0.0002173321206750301,0.020810659755021187,0.02290641712699088
193,16.731173240131007,0.004162820520506909,0.017072464183991037,0.029167811456267748
194,15.420675371905734,0.00041833974591156206,0.01914458243165596,0.017051489561959093
195,14.652977072087307,0.00485831220276627,0.0173585631009538,0.0048880172334377974
196,16.13430479038285,-0.00968274322621369,0.016769417299916226,0.013215089697547422
197,14.806171158815625,-0.0006267756381287734,0.015996177767785967,0.008018731766673007
198,16.13632416667789,-0.005526725598372085,0.017486020174756336,5.515836689137328e-07
199,14.365284178478566,0.001815301967633548,0.019002422551516886,0.019878826581729868
200,16.818623163873998,-0.005097349594385921,0.0182235864267135,0.01446772997376573
201,15.863794178518207,-0.008574500135700935,0.017658278043088064,0.02806334179053827
202,15.411605317074995,0.0016227007686600797,0.018387215490758346,0.0
203,17.633455438893687,0.0010225996744866424,0.017769479690336792,0.020666491916391166
204,16.300570420568587,0.0070113998937693135,0.015169249825264536,0.0
205,15.696170581939974,0.004501327496749612,0.01500687622884016,7.636684520712461e-08
206,15.545381885058436,0.0017670227188141413,0.014700388738761203,0.02048340122549777
207,15.105729323025589,0.0047478300148696,0.01589706303550007,0.011291136322228005
208,16.63331573704707,-0.00024064396568243695,0.017596173809626466,0.025943979842846732
209,15.28808120218362,-0.00499104734298765,0.01760266406062319,0.0148006233552119
210,16.190940348751983,0.004100627345835619,0.017926340392390848,0.024577093299164524
211,15.868789469456122,-0.0036199899133352114,0.01802631210786943,0.012745668609972716
212,15.791188289885385,0.003869549294295175,0.014220805938514658,0.019491624533041724
213,15.662251819992258,0.00917599735579876,0.014320504235886326,0.026852842834764842
214,15.384913033211562,0.013365870482405902,0.014474581605519402,0.009538916444853435
215,14.785039751465956,-0.005431592811180802,0.014603259720267867,0.01622960523776651
216,16.197499676584588,-0.0010196386022058295,0.01986154024495047,2.5667477742812208e-08
217,15.29791454828058,-0.005785041152818688,0.02056375913538369,0.013505807398334024
218,15.310848312355994,0.010616496700897616,0.01963402549302191,0.012336551346913516
219,16.891552937719666,-0.00040379816177425754,0.02115483840494303,0.005692247799270567
220,15.458953956076481,-0.0012663586453154586,0.013908640212255277,0.0
221,15.152381690977233,0.007400490517874726,0.013476358716807758,0.015758268843019667
222,15.867091146863734,-0.0051767537965429974,0.0149626948832053,0.0105926668768467
223,15.719800327356632,-0.007553914362214054,0.016084040655317756,0.021367662791777344
224,16.119649972829087,-0.002360443531519173,0.023671188824290357,0.024856412556865257
225,16.249262036833574,0.0038110599408531826,0.02012920611624414,0.016412953493660707
226,16.138205225726853,0.004018323657036128,0.02204879498685073,1.777088399027048e-08
227,15.692008659798534,0.00035434742287139315,0.019658498655146413,0.0
228,15.264107612012547,0.0029931559513775236,0.01926082295578776,8.40229124167334e-09
229,14.984836792080364,-0.0004190747634522066,0.017395305523062538,0.028289915185813145
230,16.1784244032109,-0.0002783167501077685,0.01944469697009588,2.2012409458700475e-08
231,15.114783838259811,-0.005972633508522802,0.019785191697205898,0.004738674258405396
232,16.174572405335027,0.005993908494700959,0.024450567213495762,0.01640886528377696
233,17.18204581388102,-0.01566053377156649,0.020937772306612347,0.020028440441339668
234,16.045593110386488,0.000797467027676649,0.02345980010215409,0.030110808259578983
235,16.54238335855549,0.008777334024916011,0.01921298754769607,0.022710215847359546
236,15.304537315366408,0.005171744389999676,0.018567894263268644,0.011621149132711976
237,15.862823993054675,-0.006386651190437152,0.017585004641047668,0.022173053509289088
238,16.05273602551064,0.00026300726368582713,0.01684078187420781,0.016404610186295944
239,15.807265455984517,0.0015838568220071052,0.01731796796705207,0.02125863710939297
240,15.304919450295756,-0.00339261477260969,0.02369291426025409,0.02263048611052858
241,15.760160148796015,0.004552000988153443,0.020595831576286788,0.01614867418433369
242,15.228527353634535,0.002360346412991507,0.02370417985287804,0.012188403597677061
243,16.238937675534235,-0.011960530574751977,0.020129614138158423,0.02106139390257725
244,14.8486201814439,-0.001638248912651835,0.018893001897047283,0.007190254237995286
245,15.959877971017482,0.00027781741591769674,0.01700242579693176,0.019680579949041068
246,15.514632835494856,0.004415622411595193,0.016328131259051682,0.026895009914042953
247,15.939833609892395,-0.005934730315618275,0.01826255292078534,0.02056956005107473
248,15.587138500900814,-0.0003253052669457189,0.024263133604210965,0.0058773016047722094
249,17.227120993442558,0.0024562577175937426,0.02205047653662647,0.029890532667282206
250,16.54243583921388,0.008616618679106926,0.021737394404361173,0.01645342117354819
251,16.236149328315427,-0.005917325392277126,0.020183367259781735,8.553480970561017e-08
252,15.24680878538462,-0.0035244639522125686,0.018255745468047736,1.9665930968161104e-09
253,15.618094019628606,-0.0009752035427704316,0.016151425083727137,0.024935810032030922
254,15.982780258348402,-0.009538830609784506,0.015586564206099048,0.025112261780539723
255,15.498880238215229,0.0012278780558816404,0.01801405800478502,0.017411065455655808
256,16.441367110792857,-0.010559099260416652,0.020973360201440274,0.009547810296972629
257,16.991654304982838,0.001435664305782523,0.020832814525656475,0.02370801990362359
258,16.627707588560046,-0.015818641462462243,0.02093087833158131,0.027248926713695845
259,15.507114945959009,-0.003720539914057975,0.019600576345168118,0.02324055221227347
260,15.95002769924974,-0.0012509570132359358,0.013762410350948075,6.108206883057541e-08
261,16.104631276026865,0.00907410751592206,0.012877665038555324,0.018187397634088116
262,15.495954228524498,-0.00039772307484283386,0.013231865106777636,0.029761454751103388
263,15.481860257475956,0.0031121110247052854,0.015183969006591648,0.02254197924497514
264,16.293074401993042,-0.0018048746733198711,0.02165514523870928,1.5294517839535293e-07
265,17.142374906344333,-0.002652516461440757,0.021869602780280342,0.0206770268709566
266,15.98783871205252,0.002221260669894931,0.02241465161291371,0.0
267,16.8428567101477,-0.002100483019680209,0.021006475203714965,0.0158565537406899
268,16.197425270782684,0.0018050528549293583,0.013352772432662537,0.017779791240461175
269,15.645862868491655,0.002344375480712237,0.01410866028219445,2.4635444683876238e-09
270,14.796520626378491,-0.0057111236611555646,0.014596570515724555,4.797718775071886e-07
271,16.287641526810333,-0.001241705984701318,0.018657705918451405,5.439111230063694e-10
272,16.470165715863253,0.0014298850118232744,0.02279774153831325,0.020091845514036623
273,16.84045837894814,-0.011699040333100118,0.02186905519875531,0.017935059341654645
274,15.31420535071906,0.008637705804138083,0.021395893141941923,0.028267059815409588
275,16.026256620437373,-0.006558867099795853,0.021080658817572737,0.023642765816363393
276,16.396463562020617,0.0024276894436159255,0.013938996826266014,0.02847499637755404
277,15.563357126322273,-0.0006812929385197484,0.014535904834459368,0.023002457610938915
278,15.523694545321685,-0.0050969112049788195,0.014532871979177228,0.0
279,15.232603366267226,0.007399751532479877,0.019120359497430794,0.009114438057111313
280,15.926873354252427,0.005792221909535401,0.021970029382339367,0.01418834916546337
281,16.104790177356204,-0.005996538065810446,0.02258774323263717,0.01882130479863055
282,16.145582148208288,0.0034282605863757243,0.022883500113041223,0.010472987654254678
283,15.500627778481151,-0.007086377577537942,0.021986771203122986,0.028219417286138377
284,14.85578010716155,0.00942112465483111,0.013282307899745514,3.58001229804398e-08
285,15.780069635697222,0.010913628947075971,0.014370251229172199,0.022596695904177698
286,15.281569466880391,-0.008563329491308527,0.015375868931373238,0.0
287,16.292954129904402,0.00029110739902242375,0.018751231973430538,0.026119575256858367
288,15.99019199936054,0.0073547209025872085,0.025359821871687026,0.026045749133318735
289,16.120803706204647,0.0033012996605579904,0.021152891862150053,0.024328392514807118
290,16.389807402584367,-0.0018129528773612332,0.020444165010923568,3.6180103144702287e-09
291,15.606713259124264,-0.005160893095505459,0.019275296996109727,0.010905322281654672
292,16.081578239750204,-0.00065616093980845,0.01657740264968415,0.022262726559510327
293,15.998580061683247,0.002782176996791177,0.016285128190503442,0.028273495643868718
294,14.68911509659667,-0.004958113171674286,0.016344229402674385,0.015574150898410735
295,15.166014586106376,0.007198479479464728,0.018826918561435892,0.024217608541999454
296,17.197351664447314,-0.014436021580193097,0.021554645754157224,0.03295495736858155
297,16.04034692766189,0.0018595225212003114,0.018977630530844485,0.013164012005782344
298,15.858287340865632,-0.002079603555603757,0.020325876165192977,0.025376359470367017
299,15.551311387229008,0.0005869740874146464,0.019386339202832926,0.010200270767377576
300,15.351451314051257,-0.0046560404128873694,0.0143345847907384,2.420108960511059e-09
301,14.95915897430309,-0.00797074711103563,0.015044844116152322,0.008839266230001941
302,14.906079309196,0.00561060763590174,0.014362967110980175,0.028177882111958836
303,15.3222899146265,-0.0016708838836251563,0.014887953312493391,0.019851779902457414
304,15.426822977831273,0.008491185992638215,0.021790087670752002,0.009605031024036039
305,16.93143556618562,-3.564360124445245e-05,0.020760673650987795,0.03195135863793518
306,17.149047728086344,-0.007121061244080228,0.020159429242423296,0.0233108688129296
307,16.884319531793555,-0.010693987895393392,0.019573060645857145,2.2177442074325486e-08
308,16.31112995659096,-0.006086246182930322,0.014387469469494573,0.02099319068362434
309,15.729157358489257,0.0049039318371951485,0.013724739818125766,0.03540662022738307
310,15.388790207545993,-0.006033291075741327,0.01447408171772097,0.02255736405241265
311,15.069041375918912,0.006663361988547728,0.014619324023712738,0.0029260947775453755
312,15.73904845576392,-0.010342891006503615,0.021316749696687492,0.019397523293721408
313,16.710564591229204,-0.013208956275336449,0.02119585410277236,0.036050478755957474
314,16.963366073967453,-0.00498484142029458,0.022710301236202914,0.02685742526274196
315,15.824036538161057,-0.006334263437895761,0.022267058447645743,3.671620667869498e-08
316,15.722360218485393,0.0009866827955924895,0.014875096014926642,0.0
317,16.486720677717447,0.0007783744733784017,0.015055740852438439,0.026483198202338343
318,15.743120075773945,0.0018394650175108372,0.013899386147815983,0.022527756808494667
319,14.946684519464883,-0.00914876571748394,0.014987513035188582,0.015937513995777145
320,15.582151376289058,-0.014482076936964313,0.024932593813662644,0.027123739204652504
321,16.579515171799006,0.0068794249793718695,0.021391217012332736,0.01855073725965958
322,16.191740960082182,-0.0061036094151276175,0.022463088527027022,0.02393430026963693
323,15.862645438951867,-0.004472438863674382,0.021137795638248538,0.014275193847294287
324,15.58733657472615,0.007607902989678286,0.01976806468942098,0.019192184325246896
325,16.00528458840708,-0.006027134483446292,0.017130608947872383,0.02137821120711939
326,15.913667651364285,0.006793513790978956,0.01748854853238144,0.02085207235535545
327,14.451895586790426,0.0038228591502011263,0.017187921631705544,0.010143564174479171
328,16.23905188331629,-0.006083457866642039,0.02502519234077956,0.0
329,16.453729700287035,0.006320236293675527,0.022209179609769897,0.01902049741862516
330,14.773616118258088,-0.0006422536980463365,0.024351551573160265,0.013380753028776135
331,15.568424459650135,-0.005691629067636261,0.020932247010075775,2.9921264712022614e-09
332,15.700579482819695,0.013185189866690877,0.016893442774190033,0.01750643409308264
333,14.869255517642456,0.001114456076793434,0.01643844913426838,0.009582824800351915
334,15.038226619241511,-0.001981583418781459,0.015368058280491148,0.011705069056956697
335,15.170980618354394,-0.009923194507058069,0.016692035467570355,6.598206151898914e-09
336,16.592164275283,0.005167544771369458,0.024396260513043454,0.019737045586427988
337,16.515196877518804,5.082163249105428e-05,0.02076441449541689,0.02899968859797631
338,14.472897433538758,0.0013131993125353647,0.02354906090330062,0.0027640704376960977
339,16.292326436443766,-0.001508670952711078,0.021226975473718074,0.01724743183455839
340,16.00634279765523,0.0073010128539219244,0.016137444444741113,0.01605809299481894
341,14.445459219183308,-0.006694399439395344,0.014314549654710724,0.00888776017645408
342,16.52932050680355,0.002475643089648407,0.014360939680213769,0.0291739091526761
343,15.092741045768475,0.0011691966210385571,0.01495302885980279,3.7727383249544304e-07
344,16.094988244590127,0.007023859251048886,0.024127859959791668,0.02000010810957034
345,16.396670239952027,-0.005205482099262751,0.02266735365201381,0.029550682402441183
346,16.067060668247045,0.012209824937890312,0.022909887605186887,0.003483768924721758
347,16.20989587544808,-0.005094008291119768,0.021370795355211258,0.028199093502583518
348,15.310851778665342,-0.0031620704725250433,0.01458890245857496,0.016781191951275837
349,14.779372269578323,0.002475198698787697,0.014505059897786703,0.02198692935506962
350,15.809739794740446,-0.0013593625613747028,0.014569717333735778,0.01395225406777051
351,15.029454674841087,-0.001912091607039604,0.014466053751597317,0.01997650067266391
352,16.005024965698098,-0.004228135263333319,0.02403581633817887,0.02652601609079717
353,16.602451338274033,-0.0020186951783129855,0.02136248882841941,0.029025724456653475
354,15.25736791533986,0.017292577781889622,0.02145804604369479,3.8642387471347274e-10
355,15.372331075398225,0.004629743281360203,0.020170784056543774,0.010058261680300202
356,15.29361298133516,0.002961574816166387,0.018585182087516163,3.671834544914881e-09
357,15.147902705539515,-7.551650638916313e-05,0.017557709926827317,0.022661075008202542
358,15.230249975119367,0.007729303521415572,0.017734321658581166,0.020085483456464742
359,15.505975672930226,-0.0024012773607377203,0.018228367375846943,0.017120990148675963
360,16.010594464682203,-0.0043877540424221715,0.022461586892374995,0.02214054239803709
361,16.21738746932182,-0.01544016409181378,0.021869776569932303,0.024402641088005654
362,15.43738688491432,-0.001009609607273003,0.023221372390051603,0.0022791135326567027
363,15.808502324704707,-0.005598039198486816,0.02073130920497516,1.5092109064137109e-07
364,14.933546960241802,-0.0005896456122782741,0.016016484610329458,0.015872989410405516
365,15.19380817499507,0.0005389833006400831,0.016153144458044243,0.012643723872825873
366,14.817558834226976,0.0005080152983372887,0.015682613133238796,0.018009377759490044
367,15.401212823558815,-0.0024986027095553276,0.016996420558636628,0.026967888880582384
368,15.013314611936554,0.008148962549162834,0.02291273161724303,1.5237684090819901e-07
369,15.747323899925885,-0.01145642298528711,0.021420507493125684,0.01950336718073051
370,16.021350589234967,0.0075250439635378245,0.023278153484287075,0.01907336842324426
371,16.082344752691167,-0.010112021700720604,0.021224042186801097,9.631784873941289e-10
372,15.797512883258507,0.01021939618116142,0.015569760299358734,0.023915323615095786
373,15.448993392541645,0.0022355263616509516,0.016121800807998573,0.023948307812007952
374,16.012274571557512,0.00986936329822039,0.016079698949994423,0.025668240935064313
375,16.681866215865018,-0.0007815283003705984,0.017736862772343976,0.02735276150786647
376,17.46398308311906,-0.006335792766334463,0.024328901344484354,0.0218976815152607
377,16.03342924384275,-0.01648725508001899,0.023531575109640695,0.014283474920030749
378,16.17541286063359,-0.0022429971445345033,0.02492144869176287,0.019398932214544258
379,15.703594988690364,-0.001239708139375141,0.023677366622369314,0.010195676137158318
380,16.084577763757732,-0.0016399339533680675,0.016121674942738595,0.011877428109965794
381,14.930371707398884,0.007135740769665691,0.016794572006582964,0.022525601808294167
382,15.58500880680414,-0.009517021498392326,0.01589542619521965,0.02398599438862489
383,15.332408559016422,-0.002414851660584344,0.017133677398567537,0.020119337319124055
384,16.167485804508203,0.005251888784042465,0.021461429288117735,0.01761283997605297
385,16.072209070115285,-0.012527887555546647,0.01863942802923841,0.025113974098576356
386,17.002463465446848,0.007162502284142019,0.019362700950473793,0.011301151889680682
387,16.508387802341428,0.005927723701321398,0.018424139461429945,0.025339329461562865
388,16.407903347435482,-0.0011413271677699363,0.013585277408149462,0.020630603170138557
389,15.401224930206313,-0.004017008689799496,0.014029013618003211,0.021681919889093924
390,14.980430218303189,-0.008111556924863069,0.014222281825891669,0.010789291060051106
391,15.72169636112364,0.005498777771212455,0.015832526477795823,0.021847598819879514
392,16.088436829673352,0.006885467413348105,0.018938065338143444,0.012437386711801795
393,16.096432675680287,0.0013537523744209601,0.018671412827137548,0.0
394,16.296885266515186,-0.002300039140107535,0.01840130366889483,0.004794659934723807
395,16.169214494047402,0.0022827409332630525,0.018096832712223176,0.014762734253780309
396,15.456160823072038,0.010106703921693421,0.013384338391921576,0.0
397,14.830220198575569,-0.006634448770691588,0.014214885468317985,0.015280258503326146
398,14.926732999813517,0.0012711524383313994,0.013700977342233396,0.017754134594160136
399,16.06275354892307,-0.00125709039639517,0.016363021493862474,1.0524356741036147e-08
400,16.132143549409722,-0.008957248976044715,0.018667230305045013,0.025201111306972356
401,16.591968625219724,-0.003246688347189349,0.01801142946945103,0.014881406270326858
402,16.115454066366087,0.0035887073607791483,0.018142240690567208,0.017089235938804938
403,17.09646430536938,-0.002258429365129788,0.017737589248041842,0.015940859976627787
404,15.57137344271524,0.0020590888888708547,0.013495231166930821,0.03012532532184412
405,14.974674599652571,0.0012029973722919277,0.014160363001230395,0.01568017892761113
406,16.19395098060611,0.0028102353626150863,0.013796098223886572,0.02392130717268975
407,15.537362584653359,-0.0017170878036314877,0.015756660779491883,0.0
408,15.481169862522936,0.005673250615381003,0.018504799144149372,0.0
409,15.897199180890961,0.0027049001963168344,0.017627408585109843,0.01824516063838705
410,16.598650450865055,0.0032400158534201732,0.02062879291282329,0.014863240506407943
412,15.57837591497059,-0.005202417785630028,0.013367079509002592,0.023012410037573965
413,15.283325302683144,-0.00640795266343731,0.013988297171943808,0.017426914737673306
414,15.006841038945039,0.0013974836776942247,0.013292461419554697,0.0
415,15.505719442288491,-0.002754303812031915,0.01478906287331238,0.030408784856828987
416,15.942457669515722,0.015811596378833687,0.01794503184684773,0.01582317166862115
417,16.022372644466838,-0.002094400345678596,0.0180733810824197,8.644335725355152e-08
418,16.15851546875093,-0.0034736103420569204,0.01856273661929405,0.010964668095934445
419,16.205571038169825,-0.004486533685676596,0.017342568398342174,0.002128355004003195
420,15.764413029911607,-0.006138544046311065,0.01421180444026059,0.016764974461616906
421,15.840956297218852,-0.0025922517683433714,0.015513953720669802,0.020790795280997122
422,15.226821472783106,0.006063844548060759,0.015686745925928048,0.011282471208489372
423,15.92541926756949,-0.0023511812904399463,0.017594174919133412,0.021951385799261036
424,15.202255161070372,0.004054910639091668,0.018128785348383532,2.7049497038415468e-08
425,15.596495278169265,0.0067577215374697375,0.018276822760168933,1.966545727882247e-06
426,15.689088707041302,0.011948365777934438,0.01859860391402954,0.0
427,15.967504600798804,0.00929166289803922,0.017575957233536013,1.7089197661657644e-08
428,14.966054152882895,-0.001886069526464074,0.013144621231046885,1.6654653341739088e-07
429,15.6879671564869,0.005910187394337469,0.014522819031129518,0.005990048744620254
430,15.224886844564507,0.004191482644210727,0.015074775832515513,0.01726707801253794
431,15.169435192266807,-0.0004448313742861313,0.019842288224036362,0.019690884377363986
432,16.499302698299232,0.0053070914367736085,0.01912386141371772,0.0
433,16.38186823272578,-0.009507839473328032,0.019112073220201385,0.02112266926512104
434,15.860015553748296,-0.0009379337745531345,0.018990838354936656,0.011324503340452294
435,15.53450403349848,0.0008654740686361391,0.018442610563860012,0.01633836152454132
436,15.707037028974678,0.008002256951956301,0.01351038615851369,0.016736491951980303
437,14.817249344480718,0.010018718199025552,0.013839309020086359,9.730034988411021e-11
438,15.731157607218485,-0.002437331959060294,0.014572144878463691,0.008929886972710698
439,15.136299735862636,0.0032593001145078677,0.01778718469322522,0.019316656574785995
440,15.09667317548849,0.003910162040121744,0.019010338753771568,0.0043165969828633105
441,17.130604989085676,-0.0013659159720609572,0.01931313802304912,0.028888995817850295
442,15.754854639716715,0.005154912848365749,0.019354242426462206,0.01926030291410823
443,16.50658311596945,-0.0021980864601470465,0.019421245929461282,0.021723843387383812
444,15.828845082013874,0.0048396276288213995,0.014097175514350977,0.0
445,15.78769055347442,0.00634161017301835,0.014162754668847933,0.02284476886820315
446,15.266670373618924,0.0038044912041716385,0.015166298156783739,8.433276348666129e-10
447,14.705377915216813,0.005066592383429454,0.02059872864666967,0.026838525015358317
448,16.190159920641374,-0.008383665299595415,0.020148346455106318,2.1093813955121187e-08
449,16.6563971700964,0.005987295982343282,0.017784309264876372,0.0299782496294295
450,16.249797186891534,-0.0001808640456400761,0.018285304089386056,0.015544208092228355
451,16.529095573159704,-0.0010985656566979494,0.016956403596034092,0.01742923221063194
452,15.353024465303239,0.0016836717924587005,0.01564833737748467,0.017735261121677264
453,15.071688777803091,-0.002273454212883314,0.016212617719387798,0.01425082321030498
454,16.28101852260067,0.002976646694955478,0.01818687479600273,0.02777341869141458
455,14.693941105598025,-0.003743221377843629,0.01989807805109488,0.013298018750322117
456,16.95740087901565,-0.0035560910316226888,0.019718876089601243,0.0
457,16.46166871789784,-0.003755886930208037,0.01719574315377012,0.01351585514143306
458,15.21525039242881,0.0005587603168682595,0.018189978608337,0.021302402499578123
459,16.250178618234074,-0.000742564351424668,0.01762398542776203,0.02003920710654099
460,15.351158814857598,0.012414619408125924,0.014209136193198437,0.007095918355179929
461,15.42906267357936,-0.0031329076129930538,0.015144429079865617,0.015620499322949986
462,15.895089034443126,0.0007781788046784189,0.014928368095013812,0.024665239397657187
463,14.639529511615356,-0.006922894005240845,0.015218933007127297,0.01655342041773297
464,15.989942107009243,-0.005109957046100475,0.018071359487365126,0.023285956850618315
465,15.805625954752113,-0.004188987777058769,0.018540948683045604,0.0202921231570025
466,15.555012720598324,-0.00621694847502816,0.01777271012854544,0.019047774548923473
467,15.977554185005529,0.002270054400936283,0.01768469593988835,0.016850389070748456
468,14.817265343290739,-0.0006781041726584111,0.013237082600814451,0.016953459922833293
469,15.277117847976113,0.0037601783220762167,0.014470579898557486,0.025667573517048712
470,15.587996838054902,0.000848283910763288,0.013506552949135176,0.027783051427517212
471,15.90457999923687,-0.0034805358634590056,0.014760734958592259,0.02950678556691296
472,16.564327618235705,-0.0024911791436453682,0.019619857602933437,0.017294594599450278
473,16.03246774498978,-0.0085553043677934,0.020309584751490938,0.023767292362036705
474,16.710622614560233,0.010144941530164459,0.01914461155795436,0.02355592088778658
475,16.7771331962425,0.008774921192935568,0.019565123931247923,0.02512944657921749
476,16.58727936930925,-0.001075596274866325,0.014416119993901473,0.030804486208246107
477,15.356985915037727,-0.007275145253393907,0.015385973076380198,0.022389961275080403
478,15.774376703831914,-0.003493028148779319,0.0146016925831984,0.026021590299057668
479,15.531124890248007,-0.007624623812451213,0.015001073505729174,0.03229376393333584
480,16.34317978451049,0.011505496335125974,0.026916054309959008,0.00824354935259464
481,18.010433169513128,-0.001610904044037705,0.021453486402862133,0.03058296568968383
482,15.351691962780167,0.007351888518840198,0.02183770280828957,0.008073600716296021
483,16.503769551086695,-0.001931759305442477,0.019202367389093675,0.016819249566660924
484,15.164766077149574,0.006003990516839024,0.019354434558694768,0.004765362121342424
485,15.681444354822569,-0.006980950844919505,0.01878436210944207,0.014936109615321129
486,15.230159037082734,0.005717179375286947,0.018934477149338918,0.021356965578684644
487,15.27762539636717,0.009258794065537939,0.01916593246476191,9.305112516401481e-10
488,15.519345108244964,0.0010418553389884594,0.023223632044514473,0.016086736965648347
489,16.134174373950643,0.004731510420331053,0.020895778847239196,0.013971219695831821
490,15.570137574253685,0.005107772975011053,0.02562869640651319,1.130339129201609e-06
491,16.509111237967872,0.002171547192158781,0.021420659963170156,0.015089800469703181
492,15.07947181078685,-0.0014996329559060883,0.01852220872011804,4.6445044968545357e-07
493,15.365133877887976,-7.689555823375264e-05,0.01650352292723275,0.011197983543949196
494,14.613544837203259,-0.003062451686792659,0.015642311998292285,0.011470000748308335
495,15.504180140239404,-0.004996234290098837,0.016501093074110736,0.02608356161848622
496,16.793101915077262,-0.0015092128900126226,0.02484188714117439,0.01740585750196497
497,16.510225812260227,-0.004009158366991046,0.021325760618457243,0.01771600803782751
498,16.521449646765547,-0.0017800855647063466,0.02502488763395585,0.026188610914737263
499,16.76873851058787,0.0005185668321611784,0.02087199285952775,0.01865197346720461
500,15.901447207743427,-0.003793363872467023,0.01966076660279578,1.2629635079776995e-08
501,14.926333581662687,-0.005140150346611882,0.016518639599719782,0.016672171510867032
502,15.573132951567128,-0.00037793936812868865,0.015656465521457285,0.026762943370827415
503,15.800524120932483,-0.00222695788555181,0.01778431809316198,0.023699667705858497
504,17.05343261714323,-0.006972056256991838,0.026023498075016995,0.022783446898656228
505,17.103267045175752,-0.00024076203654259634,0.02292360125440427,0.0017306900573359752
506,15.76201440396765,0.0011222897166206244,0.022217709296799743,0.019138359082057174
507,16.39749710554158,-0.00104044005579653,0.02147527051683868,0.019508959560328252
508,15.905636799142,-0.0022394277364922582,0.017707977248984708,0.018386745282045484
509,15.908462284475965,0.005136531133898598,0.017406706953647554,0.027891918258220197
510,15.281366020630465,0.0009182748027787483,0.016045575425622054,0.02171102905935158
511,15.69858428631657,-0.004570598974776538,0.017404557275175925,0.01869378474274883
512,16.271492785228435,0.0042884649472423415,0.022090156985757486,0.02005630563372532
513,16.65616468019126,-0.006603614558300822,0.02043231740866552,0.02520162779306024
514,16.486582044904296,-0.007630121627961474,0.020842353189913402,2.2107066399446914e-09
515,16.152772083159082,0.007249721533698807,0.01778528459326691,0.022638676857722875
516,15.31526036894009,-0.0027686436814219266,0.015463108038775205,1.6830654105563353e-08
517,15.569728212949881,-0.000952252690922007,0.01562295878003263,0.018411073730187497
518,15.62537043522347,-0.0032254931566025576,0.01649959086762351,0.010893923514018399
519,15.35288145163017,0.0007056580602240873,0.016290314887211353,5.08138640175397e-07
520,16.428501025855383,0.002419236433826347,0.020248457571421803,0.022306696799716887
521,16.626712100121892,0.0003850266077463192,0.019728877535615922,0.008236036903079348
522,16.405449206611333,0.0038146287864008403,0.02030282181840761,0.01000714432319943
523,16.97084050143614,0.0006566019040854975,0.019283359709648947,0.020253141299199945
524,16.50131895961996,0.003588364083959138,0.01484411682261083,0.014942638585216243
525,15.390570710886022,0.0008680654284120298,0.014983488626450188,0.012067452046947492
526,16.466627595861766,-0.0007463378130760982,0.015433066451858112,0.021906332354379644
527,14.866565996479142,-0.002713664571464395,0.020960679261401712,0.00194021910465988
528,15.669481589707706,-0.006941595271005674,0.01860225655724594,0.004551159265377736
529,16.584327957152645,0.0013247098152208876,0.01825187326759478,0.017653574161717603
530,16.926502948336903,0.0020144105856150433,0.018642949564421533,0.012991271599764839
531,16.70210203111539,0.02098357416727427,0.018203922652092426,0.019524803969447953
532,16.275175847092605,0.001232501187400679,0.014918995668055053,0.016231444574124558
533,15.242979407014554,-0.0038102900194903967,0.014445023090042149,0.020512960014416985
534,14.931041742566507,0.007059370789812237,0.015020888513289454,0.011635335657326967
535,15.223050791547784,0.0011585910483728485,0.019146228685886314,0.009420513257260217
536,16.14145353437004,0.0004083363837106094,0.018978675462757735,0.006332534996654373
537,16.999685066383645,0.013388889052319008,0.019463377568660397,0.018581165718113014
538,16.206431281546916,-0.0035716504353725535,0.02012197168283313,0.016525017144271067
539,16.484834353789374,0.00034642856757239454,0.019660585043861648,0.019627561118261
540,15.926142964541564,0.004933720986890507,0.014037170067637769,2.0584827619163909e-07
541,15.75716273155548,0.0031913902670273444,0.015222087578021834,0.023410367577474393
542,15.653726062352886,0.0021952768997158647,0.016295951097233953,0.016537483658298872
543,15.49946352440298,0.003782978792369785,0.019097062929005114,1.1748393108792448e-08
544,15.796947850249307,-0.004072612521645043,0.020927238138501534,0.020219292919816653
545,15.912809997343267,0.005128357757445885,0.018083311225002136,0.008858236149324588
546,16.084890382956686,-0.003909982429442308,0.0186673599236475,9.582129720943602e-10
547,16.36178923705715,-0.005396312435926931,0.017514191328288683,0.018768269347551204
548,15.186363716499883,0.0006948547793292084,0.015116013491355796,0.011272338064259388
549,15.424478923455089,1.1593043347987414e-06,0.015483933453003097,0.025392280237635782
550,14.764841457960484,-0.006020794886737154,0.015243023159400482,0.012310140073685513
551,15.492719712337339,0.005351868182955724,0.01748214581455646,2.8038042725960854e-07
552,16.1532035378001,0.0035380228910825667,0.019566299823383582,0.01626630817318702
553,16.582262163268368,0.004114548431939615,0.018380902626651582,0.01810065657595584
554,15.713485376800962,-0.0017111598199288681,0.019232946957148337,0.009163347829397551
555,16.447938726798306,0.009401110917915106,0.01776766426074243,0.011964150012321284
556,15.78185757545002,0.004704105545885971,0.013520783758339488,2.8926146974550737e-08
557,14.935087741046651,-0.005399826338632017,0.013861339812247978,0.020046991528930132
558,15.763555536418169,0.00920769052422482,0.013936339823014378,0.017419739611623106
559,15.50743335627928,-0.00022392098552011372,0.014258984854717802,0.02208429511652097
560,16.676203427294933,-0.003768060724684305,0.0189433860198381,0.019177270431176122
561,16.363567936754464,0.0018645815801989218,0.01812285108218045,0.0233621269567908
562,16.365760918548563,0.004696872602370456,0.019483858114052025,0.02484004637198659
563,16.289062805482967,-0.005553822737227855,0.017849968213952152,0.022078549382597318
564,15.009788955614908,0.009247005258655877,0.012642376775117701,0.016758222855620824
565,15.63418030274504,-0.005962823366377024,0.013187592612822407,0.015205958604924028
566,15.667213811165393,-0.0037681160153440565,0.01274618109516127,0.016628555339499876
567,15.752941460382724,-0.011715778065769988,0.013249503250653076,0.024419892511579066
568,16.75648598827787,-0.004985908147496106,0.01991708418236776,0.02662742492197034
569,16.16961573863891,-6.412922944112899e-05,0.018657247763789197,0.018089603015109555
570,16.048134974430805,-0.006252107360112109,0.020390359068366434,0.028131689637080237
571,15.990437244785912,-0.0038095382463827457,0.018252197470263916,0.011825764399517108
572,14.972151575936618,0.002492005225438485,0.012814200784934405,0.018718066719950063
573,15.388691554668446,0.002424584899280149,0.013659692233632136,0.020646202027004602
574,15.110380722304065,0.008751115524233419,0.013069766469734184,0.019094264924216595
575,15.75565914259111,0.0016189694699991395,0.014347358952390043,0.01804022179026092
576,15.863867448817489,-0.006960885547186889,0.01939048391980459,0.019508790209401643
577,16.828183296316915,-0.004054270426002264,0.01789718655069937,0.014694489667889266
578,16.460719487399274,-0.0032646846457646357,0.01933558564893241,7.515782232961592e-09
579,16.510860122402438,-0.012313778613913536,0.017380242043964423,0.012717123758395359
580,15.743941197472635,0.0009773257843699362,0.017833369673199536,0.00633734913851507
581,15.36680132107909,-0.0020064089925813603,0.016230921673361952,0.01637733180493869
582,15.746986407725176,-0.0019076239947161575,0.015994432003453622,3.11831870874789e-08
583,15.765184561885944,-0.00880253482281882,0.01654878454402277,0.018953132757620773
584,15.597968966662314,-0.0012295507424134801,0.02081104480818728,6.854034761104092e-08
585,16.795472208621035,-0.010784955558741385,0.01865135446018478,0.021336771967471236
586,15.835803743723206,0.0063965977953004665,0.021436892182682032,0.015979500862580275
587,16.279425918183012,-0.006823837406770484,0.01801651228443026,0.0217861760407033
588,15.66674266684615,0.0019025331322838626,0.015958549856269093,0.0034024833879216947
589,15.495709067015374,-6.34842437094887e-05,0.01467604362922843,0.016647081891559192
590,15.215802704435987,-0.0028262769178444063,0.013914424563302273,0.01619304884275616
591,15.874181208313734,-0.000803643273996298,0.014414152297974043,0.021552208888104073
592,16.133419382705018,-0.0004467558992590083,0.020147410620522124,0.020566623056386138
593,16.51933224534038,-0.0008328263557585367,0.01856283929341818,0.02229100955591944
594,15.319518498767474,0.006835269351207308,0.02180858728249306,4.557399555729204e-08
595,15.923641738175974,-0.00044767191496423645,0.019057096322051652,0.01394294230583885
596,15.678260017696823,0.0021980779270545244,0.016088749141866046,1.4542172935917383e-07
597,15.425326315759973,0.011567881242913696,0.014510674588748365,0.028806813923104902
598,15.411854219046948,-0.0005241297266853504,0.014179157050632909,0.02381494700308979
599,15.319984018618575,-0.004863179774329909,0.014170908825130625,0.01846438467279048
600,15.525218579151748,-0.01770860036232378,0.021237893548077796,0.018267990678112002
601,16.052601087547618,-0.0005524059380761369,0.019238036743264072,0.017147336141659378
602,15.687360852078495,-0.00657507227867143,0.01990434830584614,0.0
603,15.963888941182356,-0.010799824237712589,0.019332299487366835,5.7247013506659015e-08
604,15.828708798689089,-0.0004551817471836937,0.015156673255162529,0.015235134303347674
605,15.601545496364224,0.0005193872988605678,0.014726833085073665,5.404715102611631e-07
606,15.37386997233173,0.0037932420672124856,0.01393142719468383,0.02204997876812378
607,15.805196779332366,-0.00539031834107481,0.014714198387745559,0.020265907024538066
608,15.314202577658634,-0.005044391798349233,0.020460123650702933,7.2316022167027e-08
609,16.715026050442724,-0.0007481935393286966,0.019823024300337666,0.021318594956901676
610,15.51381523528001,-0.003819147130123686,0.02051699783142703,3.2659870407931964e-07
611,15.38440617707988,0.00544697351880904,0.019317778343349416,0.005033134645697772
612,15.61779646134674,0.004221577727659458,0.01794749948338242,0.016298423940896558
613,15.736884426327784,0.00035275757320562065,0.017259564139018562,4.274463929948564e-09
614,15.259727009758866,-0.002106597651039194,0.018423821937491976,0.02816019187468896
615,16.077363546972414,0.0005066461837180783,0.01788898940155478,0.010898649730260562
616,14.91654017451076,-0.009391079539735222,0.020842375236234507,0.011803255518467998
617,15.736500741958125,-0.003832070678232158,0.019880542403395506,0.01516639400324108
618,15.262225333942487,-0.0054270768165835094,0.02039050738769241,0.005734635003214408
619,16.682638121198337,0.001931500890336441,0.01960787776491963,1.0255882370053716e-08
620,15.361797813978887,0.002885346721541382,0.014124342778966861,0.01865940290247937
621,15.278137941932275,-0.004352107232757966,0.015381846865658662,0.01868456558106216
622,15.519844381231156,-0.010440734138759249,0.01415902814474747,0.026010334865324378
623,15.197001183719369,-0.001281284548348733,0.01579435871631818,0.007428249591303214
624,16.021864232544758,0.004030539797123797,0.019537200706162026,0.01265194622713881
625,16.627704359521033,-7.259175284381078e-06,0.018771189718999232,2.4283282437895553e-08
626,16.998173225677277,-0.00507073719917519,0.01973504265656839,0.027217415223691862
627,16.18306316636604,-0.004801791815582462,0.017988053459406506,0.01748377331877111
628,15.83497889142033,-0.003574149160210917,0.01551116708719974,0.018526299541760285
629,15.884173995482762,0.0002172696233768618,0.01531971118984453,0.027003492839027633
630,14.897558962974735,0.003827204859237479,0.01453807506278203,0.014531138677275925
631,15.130691616827182,0.0021620187749841163,0.014910157276977155,0.02303408513924199
632,16.887405662806813,0.003709001688358046,0.021698368824806143,0.0
633,16.240471751749688,0.0018823851785617974,0.020645035702087013,0.008732925838492016
634,15.480379807760427,0.0020650048572819586,0.02088885423553841,0.021312458896780715
635,17.2954013056164,0.005541739882512002,0.021561946389134057,0.02159651223859931
636,15.926379774224312,0.0003301518506192777,0.016045113196085325,0.023285186037247708
637,15.116581241581313,0.0012662483679992602,0.01586640020568546,0.02918712072909341
638,15.100967300772666,-0.0006348853224311655,0.016115479761866475,0.013275803221271384
639,16.278681215026502,-0.003452381164692555,0.01696116255745547,0.018755744107192544
640,16.220202330542556,-0.00575655682293802,0.020688832094851242,0.021788879110246413
641,17.070640159865096,-0.005886160806955276,0.018409430988400543,0.01723390530502554
642,15.517081253663845,-0.003007764347159488,0.01731734771728213,5.250918697328839e-08
643,16.40245104849314,-0.005865848080796359,0.017206280315827282,0.010413304078324751
644,16.266135773179176,0.0017673864834240882,0.013897103531233185,0.014168117468415118
645,16.099016445845926,0.0028357321147465756,0.01352966399606193,0.018179075726634252
646,15.92934216824965,0.0014451643577205468,0.013369850414130522,2.074158935027466e-07
647,15.731044775217809,0.005169785609347698,0.014584905429036434,0.023232013271731033
648,16.96941253641205,0.0050568732192301374,0.01784419620907861,0.015325331680833875
649,16.71901251769787,0.0012398726707119041,0.017718981839188436,0.0
650,15.760637814006042,0.009032549457182433,0.01766269389481267,0.0198501580917397
651,16.287633406965153,-0.0030925223842285673,0.016997450991562586,0.017655916938017668
652,15.355099303883454,0.001904236442018239,0.012855467082316639,1.0016289305246879e-08
653,15.66569226675683,2.07332340793263e-05,0.013101327912785678,0.0
654,14.759982629891619,0.0011594937141333527,0.01182610616913043,0.006306219650915765
655,15.480531036238725,0.003319765030246288,0.015161459332061733,0.027855916138641943
656,16.83491438622931,-0.009768758252669572,0.017888770343243418,0.00950550773532694
657,16.42138257660292,-0.0030426021712103364,0.017562199811703327,0.012552944732526829
658,15.721508026452673,-0.0009558961727475958,0.017253805836005352,0.02395017054775067
659,16.49480226554525,0.002826281947030491,0.016909988210110846,7.000892449680109e-08
660,16.19038642533932,-0.006069129625090829,0.012875685789657115,0.022843958105322432
661,15.808213916169546,-7.99023412761837e-05,0.013481815707278218,0.020775184930395825
662,15.920847256499519,-0.007912270747627683,0.013297247671482718,0.006199545556051574
663,15.266141970150196,0.00732884379502194,0.015399207517890402,0.022861881726357832
664,16.70719191055461,0.004351526156859399,0.018466688604352837,0.0
665,16.660291127805355,0.003215513115373785,0.016763986858110577,0.020536548097574277
666,16.357770962339075,0.005617395162778158,0.01823549068661835,4.275559655549197e-09
667,16.553807411417523,0.0007442813039335481,0.01696132418197199,0.007135252491392842
668,16.360514405990614,-0.004802676973963041,0.014560405612667627,0.013999428813470733
669,15.056267663705663,0.0049669659297644254,0.013995882656554963,1.6435135896152634e-08
670,15.617304562076994,-0.0009418561042975772,0.014194677228174975,2.362632603328913e-09
671,15.354217298836849,-0.004916759565521077,0.015429645708282978,1.1205320810397832e-09
672,15.983830265913195,0.008093136164345245,0.017748254190871584,5.406114701197731e-08
673,17.463675164308544,0.0008927814248160397,0.017981616130489826,1.6481498465882112e-07
674,16.60356761896422,0.003404188962757472,0.017374687201636756,0.007771526548650758
675,16.293177373374103,-0.006142602146930649,0.01630229815641548,0.021102534703540312
676,15.247061852476328,0.0012137611816045292,0.014501569898462267,1.49661718044241e-09
677,15.469343546562285,-0.0006231812353912918,0.014795563026609043,0.012661398847090652
678,16.09040139842082,-0.0009467841989676128,0.014922653883548433,5.83370795277804e-09
679,15.576611200418075,0.011692434346536629,0.016455053554343558,0.015742578923559535
680,16.302750004291653,0.00631186156146894,0.01766255572118881,0.011267608408348765
681,16.363916543004105,0.0023246369014505897,0.015370443419831478,0.0
682,16.744126241275342,0.005562227970031286,0.017213457210015836,0.021567888382430723
683,16.06744022466243,-0.005422197207256443,0.015377070794243192,0.0
684,15.393331118275885,0.00205838701807933,0.013662938813927576,0.015350372289444485
685,15.333953697045958,0.003627539809290847,0.014436208914015923,0.009940058962268159
686,15.579070884201045,-0.00033432498501182096,0.013423441458397908,0.02768323352665474
687,15.569510035077279,0.0021433892761711535,0.01721780692909741,0.013425530445785424
688,16.104564862046516,0.003917995563616383,0.017107025058421516,1.4932054228803914e-07
689,15.474142278528486,0.0024634049821473753,0.015973980201331135,0.01143796416282462
690,16.70903781228296,0.0016637064676084336,0.0178747197332311,2.5516251265544242e-08
691,16.73662226628779,0.0015688762710433593,0.016180857735291328,0.024783161768069682
692,15.338907961197586,0.001479477070088434,0.011804493619424329,0.024124785904849882
693,14.589952999116615,-0.0004721290419353571,0.012254213629153979,0.0
694,15.129174978704453,0.0024872547803999434,0.012465171778839877,0.014281753061254844
695,15.42358257078878,0.005096265444276824,0.01517068321980122,1.3800813350649755e-08
696,16.180915547203735,0.012641450122354035,0.01744206188100039,0.025494038302625133
697,16.925227979281875,0.006157921909114156,0.01752027037328424,0.012063966542125453
698,16.328004432174833,0.006225631748155002,0.017626019489461485,0.01763231148036911
699,15.20696511074544,0.0003582318404560828,0.016640114219037612,0.00862835591248754
700,16.550537159333825,0.007109171370423256,0.013120304909585918,0.027514440472295072
701,15.420759749152285,0.0006911049462949652,0.013335910834512842,0.022483668501993067
702,16.293284343001364,-0.006246114424287461,0.013863161259239675,0.02245546629380396
703,15.494875247135305,0.008109569631257333,0.016957465748854195,0.016845962489484053
704,16.37255872052205,0.006887533314535692,0.017772298215324583,2.2700949922574075e-08
705,15.751880433744269,0.00536321776840484,0.01761349749774449,0.021796272410654485
706,15.246278658214974,0.0023726576178561987,0.018635600669799482,0.01705886940547386
707,16.746638879548527,0.0033321892527122536,0.015545048176189773,0.011833973511013953
708,15.373830643597074,-0.00160847569845454,0.014628602531609015,0.014557683467928588
709,14.791551068596695,0.010311992181710425,0.014146717954798596,0.01186902010277445
710,15.403349918608837,0.0029870570033040064,0.014828954246629153,0.020200974692571833
711,15.522047251255048,0.0022976787818199122,0.016997225298902456,0.0
712,15.690475022016216,-0.006431438845297559,0.017077843921796742,0.01433430836784628
713,16.801282451978448,-0.003004988510744364,0.01700304388343039,0.0242382018321771
714,16.279499114683915,-0.0052039483379075395,0.018882392569842477,3.277315836070715e-08
715,16.42847927608955,0.0024027173271122483,0.016606366138825542,0.01154198601290756
716,15.792618882621177,0.0007111553993413216,0.012973960001590085,0.02563800752830172
717,15.406788564390766,-0.011753519847068062,0.013587889674679247,0.020875043714443646
718,15.020346412759762,-0.0003319831096484257,0.013489870616994169,5.0283253649263154e-08
719,15.563213980113824,0.001124697260893237,0.015275547272957782,0.0057936872311818615
720,17.118205137324956,0.005216114618499507,0.018627864007612877,0.024780210948777293
721,16.1460918081873,-0.006571174658301967,0.01647881872941066,0.021046527235278466
722,16.102387932177738,0.008240681780197526,0.017761861103781175,0.015596786862541746
723,16.34286868483881,-0.0010876819412547944,0.016964977315557937,3.7661244191522104e-08
724,16.245535310431446,-0.006854607655186086,0.012687634538487735,0.026867378921113284
725,15.582370934840787,0.004574382779313355,0.012814149724240291,0.011280093516243967
726,15.135380731860161,0.000528289021214563,0.012896856239508068,0.019452818439400686
727,15.059763238846875,0.004044734766674228,0.01478083044450124,0.023916279213956684
728,16.170291899483928,0.0029208207543061494,0.018980871849869393,0.013888528883394364
729,15.821896234294288,0.008298933875096214,0.018474360771000224,0.01711292163652633
730,16.555277827342568,-0.0024330734489475853,0.018609410986557558,0.014876015605619353
731,16.626231567306462,0.007778778399508031,0.01968592934715599,0.019930899412412596
732,14.357859138268289,-0.009480835788709124,0.012348396881458827,0.0
733,16.108453049589475,0.0022667326373873127,0.012560968733242209,0.019369999034217673
734,15.347450239696947,0.0007869293791194974,0.012848651287188205,0.0
735,15.749699312697047,0.0018542129628662575,0.013932086217446989,0.015309062281106619
736,16.492163479295467,-0.003637670066475098,0.025722653018182072,0.0
737,16.355852725557256,0.0029645979632657747,0.02049827541726424,0.0011341796731364252
738,15.483766296258946,0.007091635410489743,0.021387647053572725,0.0
739,15.798798780382585,0.0012063790500901873,0.01787783551657893,0.01633832252491922
740,15.778374133443473,0.006485731340875373,0.020729760705879126,1.8189196844815514e-07
741,15.041891447118385,-0.0025653405078812953,0.017327498095037495,0.019387631100833018
742,15.795117490668314,-0.004079984324627866,0.019764009412543772,0.009369089251078348
743,15.025969136998505,0.00655208105440238,0.01836911489152836,0.01281739441952279
744,15.627365498350748,-0.0005612918737534286,0.026151742276927386,0.017295590034548614
745,16.488800096568607,-0.001314738698415009,0.021483209443063596,0.015225325571498189
746,16.263187535976144,0.0018554828286452376,0.024600590337310636,0.013612804856117246
747,17.019085739224394,-0.0004656379277642433,0.01942297747706425,0.012408482489097018
748,15.444470505298131,-0.003113685950231047,0.018645980464947674,0.005926341666728945
749,15.251752969169537,-0.0035754321746104102,0.015379247629496605,0.020343858471618556
750,15.508863139382033,-0.008351476615853566,0.015653341877092008,0.011621461139912314
751,15.313423884847767,-0.0011527781300076992,0.016684386752934332,0.014358753985917162
752,16.1169565496432,0.002957024112250524,0.024721397480709586,2.6626542881858595e-08
753,16.315562178553755,-0.008397256223286303,0.02002675198127329,0.0
754,16.382652234251996,0.0007820085313735465,0.024788614929644112,0.01367903764787147
755,17.553320133424087,-0.00030942300998521775,0.019267079497158154,1.98716167610123e-07
756,15.74772217537686,-0.00038620962000103395,0.020341030835538162,0.012962152175945416
757,14.97402955433866,0.0036431286399926936,0.016764635024220462,0.0
758,15.599308509782587,0.0034303933813057456,0.01591061273538121,6.822171410089446e-09
759,15.996253486354773,0.0025596471241323823,0.018481972209931558,0.0
760,17.139988965319482,-0.002357905205782653,0.026804324442732425,0.013494200278189105
761,17.026022689491516,0.0021419924623313305,0.023126984020380034,0.00987194859235473
762,17.763260153662962,0.011253853028002232,0.022864266321099152,0.019103429073671328
763,16.713301050380007,0.00027271152064659433,0.021974705310074272,0.027357838915352622
764,15.295768649230732,0.0027564546184284063,0.017014696548134235,0.011033170114168288
765,15.170093891690344,0.006340287155913307,0.01543257437380514,0.020393785909535247
766,16.11975492978349,0.004215267085954284,0.015929344471573844,0.009530459327723942
767,15.391454685734198,-0.012931807861031699,0.017691060543726815,0.0
768,17.153627436041212,-0.004346260196835782,0.02412442727218159,0.02189450817291906
769,15.81276894801296,0.007600316079846779,0.023806597455122182,0.01671514116395185
770,15.46498530121758,-0.006582076198957051,0.022899397484978733,0.01695832524909013
771,16.346574531987745,-0.004913264557215906,0.024388671608121578,0.01856579519093669
772,15.917058208585727,6.168192099174944e-05,0.013673820613819651,0.015418590415926282
773,16.080354717885996,-0.0011798501432508858,0.01380603894166333,0.01746299600599641
774,16.169050378586117,-0.002355144221828192,0.015695214218363146,0.031071639462230467
775,15.608996923907721,0.0007484845022396847,0.01725724471527737,0.026255997441186715
776,15.856521270184086,0.004086993863694625,0.022780451254286897,1.6741435305024496e-08
777,15.889001381718174,0.006123942549441205,0.024291990977411807,2.9257271382416093e-09
778,15.845443117662908,-0.0005248728225833704,0.023305987058360105,0.019225254170670936
779,16.495461098100947,0.004035704681304,0.02326289975466701,0.008657483490783996
780,15.481185895638314,0.002357091028357784,0.013623168876616867,0.014154387872478871
781,15.777763887358475,-0.0007678157833843371,0.01550547448176394,0.016524235326728625
782,15.981435324879286,-0.0014649275755276513,0.01770478278524624,0.02771822791633273
783,15.68080899019325,0.010169071146047374,0.022476380376497785,0.03220558528068532
784,16.826442004523436,0.00571021636223857,0.022585823768104835,0.025631803540074046
785,16.607800606083206,-0.006682804651650424,0.022420947544268845,0.01282626848339709
786,16.76257127711471,-0.009792842902832263,0.0220954306590714,0.024330430802480933
787,17.793595019853505,-0.008645830186167151,0.022740863331295845,0.013704313167080947
788,15.835273265142696,0.004133557316752401,0.01393924075383265,0.02158869122682562
789,16.130523993716572,0.00037329634266120877,0.014729531834965937,0.021772054623346335
790,15.837734329287,-0.004106784598652138,0.016062342924017484,0.023558014795277964
791,15.03740238047068,0.002335786404958166,0.022052081673976622,0.01518726403255347
792,17.13092734472579,0.0017613174040307295,0.023776215740716238,1.4201840774314408e-07
793,16.871228213908502,0.001577629825084015,0.02315362193424259,0.020394199534586523
794,16.771393896164337,0.008122679371979698,0.02449544939706202,0.01645039604427865
795,17.058783898379247,-0.004203356574881469,0.025552604816016643,6.934462375046792e-08
796,16.851964284162722,-0.0056979210730596285,0.01554001393417657,0.02137498876483584
797,15.686667658653441,0.003316213200507487,0.015285271017885712,3.141891658548389e-08
798,15.430683146185435,7.002525525278783e-05,0.018404127566697,0.029064633474619652
799,15.174195758794664,0.005067040399419426,0.022527228192746617,0.019046253831354137
800,16.284958920173302,0.005162803535240407,0.026624877278282087,0.02060754737258577
801,15.794147598100047,-0.0047679767239378,0.021861877678214053,0.019389475798761168
802,16.37614267911869,-0.006595798412199723,0.02098554535355858,0.028042831881185868
803,15.337677339770998,-0.00034090027043954114,0.019020805440441147,0.020846519493932653
804,15.600603793680765,-0.002754307374591005,0.016520199200013547,0.027172136189939956
805,14.914744291502677,0.011337607066470027,0.016584871575860024,0.0254495359947036
807,15.268141529554866,0.0032036761687729265,0.021302716042397092,0.025304247471729664
808,15.623958294392269,0.0021595168628129463,0.021798009906306582,0.010781780863105123
809,16.94735726947177,0.0009700078872641269,0.018835889347549522,0.028740453956734323
810,15.613627816821158,0.002212968279946425,0.022435808608287026,0.010580482911200567
811,16.61200728426413,-0.0042770701649897025,0.019931456548089303,0.01437397726307805
812,16.093097592386005,0.001222779756517572,0.014335441405025406,0.023921917635409806
813,15.743305524687994,0.0016761401626624267,0.01452200312800856,0.008222384723124651
815,14.754832320347354,-0.0033023078512283456,0.01517716953159549,0.020679721676277053
816,15.932795455745476,0.009929863995291695,0.02135709835245228,0.022955808589803256
817,15.542429107724779,-0.012799365130896216,0.020286246178511384,0.02267438969414642
818,15.365552702930364,0.005817744254823861,0.020175442245265452,0.013680705339894565
819,16.474038195770785,0.0005761363710901557,0.019271252563171137,0.015540527265304112
821,15.336419520679,0.0010692587480173555,0.013437404044656908,0.01785677717934223
822,15.606413792280236,0.007234484780652985,0.013098619233203497,0.03372107288420092
823,15.305978505133366,-0.0019419214012206766,0.015076652522427242,0.02105713018382448
824,14.907108538787314,0.013752417670714254,0.021559111881559463,1.6342124357073302e-06
825,15.96680724203989,0.0003909167144800051,0.020167683721469827,0.017385861393051556
826,16.947696769345562,-0.003912208372040077,0.023251297125677868,4.460276034659196e-08
827,17.408341750241227,0.0031959077169056737,0.02247214572571622,0.02916244234132349
828,14.442849538157466,-0.006410738805902645,0.014461584183942625,0.020736196869278696
829,15.283574919049801,-0.0022390844676216416,0.014654309746112574,0.015439913518759629
830,15.72647304830184,-0.001856199201906845,0.014401982033984956,0.020878973699469755
831,15.10487381337008,0.0016720043070191511,0.015196475349100437,0.01051871845928466
832,16.003626016642457,0.004337106878150242,0.024683823255910172,0.014374387066684034
833,15.31849067940712,-0.007024953003555812,0.020180589295041025,0.01979793186407351
834,15.810422323764035,-0.0029861123546409928,0.02183978975277252,0.01856524299913206
835,17.574627044968437,0.001397075468851128,0.02009265025892551,2.0369760853060208e-08
836,15.559276691740164,0.0019219894521012714,0.019500922860387924,3.691926375684491e-09
837,15.09701613584598,-0.0033291737923322544,0.017324311961735814,0.018328018639710564
838,15.680773288643069,-0.0027092748280601845,0.018090895150304948,0.019336354309213474
839,15.447927932852073,0.003442597587120782,0.016848611128226606,0.019203795548976707
840,15.35325703638552,-0.009569219540722467,0.02371168036534901,0.02086986591033897
841,15.702665034441836,-0.011014769306062893,0.021076369997327732,0.010655485521340938
842,16.136728321396056,-0.005007704607023183,0.024667642409299535,0.016027002497695644
843,16.141362720149875,-0.005665648843872346,0.0204133002951449,0.020499536452133465
844,15.229278501691468,0.0016321759164110677,0.015978215445329038,0.0
845,15.714993885008258,0.003428252145848383,0.015036694507593129,0.026917973103360263
846,15.056211263949432,-0.0012787245175364698,0.015309381846775817,0.0029324149790294243
847,14.973765271023645,0.001362626594907129,0.015474463193733683,0.02025782543850485
848,15.707687029195457,-0.00485641221031391,0.024047832384492398,0.022555999773822086
849,16.0917918430304,0.006054188898200737,0.021298345206613185,0.01516451236107802
850,16.593823729544553,0.002978210127243642,0.02378679077424604,0.02549990348511632
851,16.33775426246687,0.0007916661974935585,0.021047339091144708,0.013808593461188309
852,15.055355370239125,0.0009586463906527552,0.014335529434847954,0.014083442178752901
853,15.443954021350859,0.0034264371423193512,0.014540404794220932,0.025511342536066
854,15.51728737081835,0.00374974393349827,0.01416888437695998,0.0213028175876385
855,15.932927430501875,0.0026784661926979635,0.015164641169441247,0.021408809480695862
856,15.528330414528813,0.002529794827457162,0.02463305233259339,0.020330030819696802
857,16.28328062651469,-0.005713200234468156,0.02232149596121426,8.884386548986688e-08
858,16.308537729230878,0.0016827587722749973,0.02137095166162,0.02543056367975544
859,15.607585408540624,-0.002821738445645482,0.02117398717630114,0.01486309716901311
860,15.412195859184575,-0.0019988672762145396,0.01387161929247752,0.0
861,15.34195412730735,-0.0030082661388579164,0.014145872425807325,0.02856103987365166
862,15.868406949656574,-0.0028055902135039083,0.013721062704939812,0.010261460279628615
863,14.96927855856679,0.0008132310388137955,0.014344114129604946,0.021178749592897048
864,15.986163088546483,0.0037988341128213955,0.02344192371112209,2.3526669576797634e-09
865,15.64510863287911,-0.004407074600880995,0.02062101444345297,0.009957291572413804
866,15.5448342878336,-0.005158754408768002,0.020666597610926436,0.00940112937235368
867,16.211995434207505,-0.007520646729537272,0.018810998154395832,0.01728429478354444
868,15.987822772608759,7.381376896921079e-06,0.017769245499513316,0.01486905752359875
869,15.701534379511518,-0.006646424007548593,0.017425133054171472,0.024871054491951476
870,15.831094072801326,-0.001345008115603295,0.01781243482287085,0.02631794343956019
871,14.99286330735561,0.00662608694075754,0.016267981642576326,0.016977853139783654
872,15.480440494488738,-0.005760754149481894,0.01949852181023037,5.630472059835488e-11
873,15.671612750159442,-0.003948012613361899,0.021296544061918908,0.0
874,15.272847091811592,-0.008514414631088395,0.02087507749827666,0.008360096584697732
875,16.827458647487617,-0.004858324378296954,0.0201151137467454,0.01869566135370913
876,15.237563778000787,-0.005268984615194233,0.015758024033448354,5.936834735829582e-11
877,14.924529469287426,-0.001905493151058579,0.014383852050481746,0.01869522489362978
878,16.096258526020048,0.005264489768601723,0.014891013811782323,0.023865264062856533
879,16.046973040708803,-0.004871619458562079,0.015250811452458511,0.02430916508375937
880,16.68363641132462,0.007763662237508851,0.02291964356313077,0.017555224721586844
881,16.59345415016695,-0.0007773179327455145,0.021919736859646113,5.7043222054931024e-09
882,15.625574877674707,0.006991059410648251,0.022839411953003614,0.012488418249719507
883,16.028036058077824,-0.0023482631144154066,0.021920639532822608,0.014238192635248857
884,15.380967839028076,-0.002075869861810753,0.014650431290137557,0.010873068025726141
885,14.608784017361538,0.009555529493480944,0.014751884259355827,0.006754287761042736
886,15.944401971498563,0.008134513501218847,0.015687768374882612,0.02711689589589953
887,15.353942081283236,-0.005697267470065185,0.015620710120184839,0.015591412014823456
888,16.710905186130365,0.0007652894897228501,0.023753102790091095,1.979220817699762e-08
889,16.5695105671515,-0.0015961850836117943,0.02166377876816,3.518164569729698e-08
890,16.649359816465775,-0.004347675599205119,0.02298583756057972,0.018160547907503308
891,16.100422486779312,-0.01066487514797024,0.02371477443885448,0.013691630996810405
892,15.8178273193719,0.0016925672015562295,0.015726102996778568,0.026003881630084828
893,14.874697544651037,0.0033384813708183365,0.015406566953185843,0.01514522753187435
894,15.693413173404396,-0.0018663140090985416,0.016270590831872645,0.022451765907316165
895,15.49540770809431,-0.00430797486476417,0.017424966896745546,0.0
896,16.194298387275296,-0.002244478186963326,0.025490318158708985,0.0
897,16.473020534482362,-0.0063916343045309,0.018909040916064872,0.02718940178593922
898,16.01389359177886,0.0003417353589294854,0.019508060470149607,0.009860129825793675
899,15.652684477820172,0.005802070311866444,0.01775411761674244,0.009631991883211299
900,15.65036508734495,-0.009158101970863466,0.015487986985157128,5.568867659716999e-09
901,15.80350638734718,0.004098647753910141,0.013828671829563424,0.0
902,15.107016996482185,0.002374541075497809,0.014470121271212968,0.01836665190235249
903,15.286848812264733,-0.00264188719950489,0.01475325837423482,0.024659725308968213
904,15.834848409534926,0.008586108502037205,0.020147689258645077,0.012922066774774804
905,15.218507941795364,-0.0018590847850120254,0.017944443444714596,0.004277711992510417
906,16.674930771016324,-0.002323798281255849,0.019526779066157532,0.024575755092076292
907,16.636345431236467,0.004889861208366461,0.018294701733775343,0.0
908,15.463595153090827,0.006647961539056034,0.014332372823315311,0.0179708748272163
909,15.198668502024908,0.0023931034051018485,0.0135195789477001,0.019799208160529738
910,15.727326929181848,-0.010579243413564718,0.013547134137215349,0.018781989113643982
911,14.755218966743705,0.0029532207721274803,0.015139333136109592,0.020070424192112826
912,16.055611801493935,0.007784909248197163,0.01913348830397138,0.012469204178603265
913,16.369133384674655,-9.734484596025382e-05,0.018873814889073897,0.01736277082757494
914,15.847561967375569,-0.0011046208378290283,0.018604371569020322,0.021222526381883124
915,16.919762359337486,-0.004053870975291139,0.017881853018124737,0.0
916,15.756605696822948,0.002354608878676049,0.01435308970607372,0.012098058056188413
917,15.380067087949858,-0.004517686547370437,0.014288787581192093,0.02165211489086469
918,16.297862602680432,-0.002908143729589213,0.01419359640144333,0.006571771912982962
919,15.824312817921474,-0.0034421889563845936,0.014913585756204863,0.024811868674191228
920,16.656699214696392,-4.187783350434403e-06,0.02082695915302331,0.01035800071734257
921,17.445776877496574,0.004532053271679297,0.019151138674503628,5.797244747495725e-09
922,15.95824048415132,-0.007607758263076842,0.02218790520179068,0.016591376402892676
923,16.13175601561944,0.0028141073711743267,0.018419615963824323,1.0592119495956658e-08
924,15.694878227082743,-0.008125963237383096,0.013462632885791408,0.023762047391022695
925,15.361636551368306,0.0027928353322062166,0.012917813885055477,0.015633612500730594
926,15.94781243170524,-0.006687313473771079,0.013400927577565303,0.015035106323051823
927,16.074735239525403,0.00048157911004159546,0.016214616455222246,0.019006148949978867
928,16.025288034247186,0.00843279377032785,0.019778423286030775,0.02085177104112515
929,17.34421716980762,-0.00540226699006619,0.018580174472006196,0.014276699853521658
930,15.33937563831805,-0.009582011238514881,0.01844431247267033,0.006275098010140267
931,16.344086317566635,0.005007205879442169,0.01860424221793064,0.01902117632953708
932,15.44619333711016,0.0014989969324768237,0.016361045676027513,0.011333417850134973
933,15.460485165535578,0.007672360673492065,0.015074481513331236,0.020989740836711696
934,15.416605436451993,0.0017410592505020645,0.015846827306902136,0.025873611083880907
935,14.684740903347256,0.0006172998380939697,0.018984969027165736,0.006411325893987914
936,17.116243400531395,0.00675488125296332,0.01874052758764878,0.02054991440621568
937,16.068316359171785,0.008760790058499437,0.017680737670201736,1.180161716238296e-07
938,16.51356558399884,0.013686917222016018,0.018829607020540387,0.016742002546504087
939,14.599405547560485,0.015110413571203279,0.0172260631681484,0.0
940,15.469259775597598,0.004221567694842084,0.013039530680223014,0.016402937923812786
941,16.08133658572608,-0.0014634002328468754,0.01413044402760417,0.012651860070286191
942,15.723738874507305,0.004518272669536825,0.014715201517072262,0.020851932540893355
943,15.47510606073953,0.014032303816450636,0.023561125622419493,0.012077268694918436
944,16.55458187300907,0.008303397228151719,0.01781924961321583,0.019353340591738478
945,16.836476434218604,-0.0044945415207994785,0.017299096678555895,0.021053550195645806
946,15.846559384403514,-0.006257984552788261,0.01871876990777058,5.156982460596389e-07
947,16.459342365679387,0.0013580046831863834,0.01829717790986865,0.0
948,15.221270307943609,-0.004644733194431496,0.013277283453569553,0.010674066731043125
949,15.488339910193595,0.005456609327742946,0.013621125964086536,0.022012842589908738
950,16.403106563963174,0.0030268483194583755,0.014940148429629277,0.016991803315498388
951,15.717150239340322,0.0012562892913041057,0.02149940107946976,0.0
952,16.073259138440335,-0.0069031307828348355,0.01916952999503775,0.01050940373075553
953,16.76461715568364,-0.006495050732667517,0.01952752603387045,0.015339024858558072
954,17.02311755670944,0.0090223139856295,0.020151919231900923,0.010070314370516597
955,17.383235685746342,-0.002993632906421707,0.02057223116601883,0.026052571988170577
956,16.168624101082422,-0.0029588160689252778,0.013440344200207484,0.01471867729705994
957,15.415492449938071,-0.007907126648406768,0.014273941469534313,7.538648284549912e-10
958,15.428038232651547,0.00295826409977062,0.015748271330251716,0.02472900264379179
959,14.851901668491733,-0.0028630313459290205,0.02158290267681018,0.008205341989811179
960,16.385885883322413,-0.0059133542885940905,0.01871895879193098,0.019418239466592595
961,16.615691367450335,0.0022251311624003445,0.017545252277302227,0.02031335491625133
962,15.654943217769075,-0.011558859182974337,0.01759672214233558,0.02624679425303101
963,16.168239664921742,-0.0007306204628660223,0.015378650619788565,0.015240616815750077
964,16.001195082036435,0.00943140000501766,0.015892061296069643,0.020643305375784383
965,15.273478027945044,0.0031926538238076954,0.015541967604631914,0.013518329642242187
966,14.885100991723007,-0.002192861721683997,0.017065903114830274,0.02067915308765127
967,15.461649622373953,0.01078180207180144,0.020220346674087907,0.018035366893289478
968,17.130673248669012,-0.011486958566023683,0.018299375978581785,0.02727147289710764
969,15.874087220958685,-0.000408795268539778,0.01662113324717716,0.005177342240044154
970,15.762815457101807,0.008860941908368444,0.01744941646968086,1.7836376765358102e-08
971,15.320607642799725,-0.00431821633199881,0.01734307548818149,0.019110655329273547
972,15.284119759593274,-0.006189901354801452,0.01384594321958892,1.0310554150088038e-06
973,15.193604421775884,-0.0035099670772256635,0.013081606606404075,0.027609440215911954
974,16.380590561940515,0.0027208045905685787,0.014218853456519421,0.01901191789272797
975,15.804548783866633,-0.0018720230304749604,0.015557051255153966,0.021813663083913318
976,15.670180894319728,0.00717388913294552,0.017081583088900603,0.020487380496532655
977,15.783360514304706,-0.0008801728402738395,0.016372567102693924,0.016584274297455952
978,15.732590701734159,0.013919423306327705,0.017113131789307276,0.018118423838834725
979,15.602625997639914,0.00032729357421679573,0.015893811751065356,1.2373696719630246e-06
980,15.48962344818408,-0.002415773653149552,0.012459824072927719,0.02191388980424091
981,14.989266773294576,0.002621518049344533,0.013100324367079167,0.015521756805623363
982,15.37357324455723,-0.0012435042742525448,0.013240441999611918,0.006125250489708017
983,15.734659972907412,0.006599231383955215,0.014926110305988022,0.013522776208050681
984,16.032303428291062,-0.003681684510223953,0.017752995579396028,0.022934289515198703
985,15.889370738876476,-0.003349827087393894,0.01770644824906168,0.01152668972648666
986,16.405120783840076,-0.0006317019562333201,0.019164790101519513,0.019898780208909384
987,15.636056389954216,0.00270370067719924,0.019085983447587128,0.014131190532212092
988,15.114062366665811,-0.0018710416147875565,0.012897917419616513,3.4200136727348296e-09
989,15.036953201777218,-0.006363386397891791,0.012996348751879567,2.902544168461707e-08
990,16.020077919435483,-0.0015019265781076978,0.013518658382944946,0.02726527214383439
991,15.511231371671546,0.0001602233975147225,0.01480297348093294,0.01951271602848514
992,17.117282634189756,2.2362896293798353e-05,0.026910643496378235,0.019529048947883095
993,15.6526766051833,-0.0029484056812126495,0.019817795661904673,7.479058266562928e-08
994,16.310278873325437,0.012995055889589718,0.02139600424382341,0.01793042526445293
995,16.431147325565757,0.003443757192133179,0.018446489501105456,0.0
996,16.151798310995492,-0.0004063257459819557,0.02109635759793253,0.011240559249943006
997,15.721279126289213,-0.002677839726272961,0.01678981273624667,0.017239151366030336
998,15.676720119398901,0.0055999757284312035,0.020106465402749962,0.015856217403610526
999,15.287775430180677,0.00525170323116448,0.019326383545485694,0.021101498142638894
1000,16.546667527136787,-0.0017164452258242478,0.027987772540433425,0.023862093045678674
1001,16.31917279045235,-0.004191321193901381,0.02150545136350203,0.024238012112902798
1002,16.129225024926335,-0.0005748991155768014,0.02614442485244777,0.016982820149426932
1003,15.812341394384873,0.005986104370720618,0.018407745046383598,0.013686814310013633
1004,15.300667438562405,0.0029501795732327267,0.018774297200262656,0.02039951601956276
1005,15.764098541279447,0.0003729230147387732,0.016171052043076423,0.023191473553308164
1006,14.370580817131007,-0.0070974012731541995,0.01438388312807407,3.372985960825628e-07
1007,15.379360652064516,0.001763513928574736,0.015551526772149948,0.01698866091104774
1008,16.526852691964837,0.001797779657117404,0.024522343128155665,5.6689047057207286e-08
1009,17.427302640395116,0.004289632572505391,0.020784830361759713,0.01678778362376458
1010,17.051694117709335,0.00892011572921771,0.02576683840597308,0.014442086096628766
1011,16.558105510936706,-0.001485339628892853,0.02093391373774199,2.045130688094085e-10
1012,15.671422069933321,-0.000509052008170149,0.02120143760276129,0.007984485596334466
1013,15.707551036145599,0.005927973422892611,0.017339729911120143,0.019904883516281183
1014,16.18146339858861,0.003999824473122626,0.015479767870083351,0.017590723547501613
1015,15.378134678380306,0.0049578797887867305,0.01686497755535483,0.01729853154186338
1016,16.0913822938031,0.009688872246984732,0.024061476368798216,0.020346662748973943
1017,16.185876755183628,-4.894539694039501e-05,0.020831594889702036,2.5837858261731305e-08
1018,16.361614478242696,-0.007400066715282549,0.021047373461003948,9.114160753508577e-08
1019,16.280494722843283,0.003680630503980624,0.020949344295838793,3.4760761364371284e-09
1020,15.703662935930678,-0.002713723813910231,0.018057883450126048,0.01948140301038387
1021,14.863571653816892,-6.409559341057896e-05,0.01658587321560277,0.014647637413384268
1022,15.532970305832391,0.0037314606515268262,0.016061403462181437,0.02015252010521179
1023,15.444464731769676,0.0033894569091448548,0.017417946041675555,1.2773213355120592e-07
1024,16.26405267881216,-0.0010289946240456048,0.01977998456678889,0.013142636347626501
1025,16.83898508500081,-0.009033975364865715,0.018525441882215325,0.030693779715519762
1026,16.220388090818346,-0.004477584550590232,0.019137033405970033,0.0022843352360459894
1027,15.475338482507539,-0.006118010374038597,0.01782438202792427,0.015379500366369833
1028,15.39588392050156,-0.001215811717879473,0.01296941776689655,0.016023605174796233
1029,15.482974699668938,-0.004931834654317021,0.012307950402675521,0.009717779603069843
1030,15.199099829133994,-0.005162562581028046,0.01344108289072119,0.025515958793906498
1031,15.909987480231278,-0.003938059943105179,0.014664986794781136,0.014180467921475502
1032,15.817279146847696,-0.007850959975012155,0.01929238389326264,5.931855158079575e-08
1033,16.746757676979023,-0.003660566694460588,0.01944823552910215,9.67865973393401e-08
1034,15.569897272375062,-0.0003086654943694069,0.019789602909063564,3.310412183979616e-08
1035,16.684833964626304,-0.008598992835208203,0.018693273310034526,0.020250224609509163
1036,15.525021976567652,-0.0030630636388489277,0.013003410818958285,1.6876744097144512e-08
1037,15.267195237207886,0.000456861664013947,0.014171412307616182,0.014220432015165624
1038,15.199175060457424,-0.0014314332661660013,0.013641833670508786,0.013614985232373464
1039,15.339356869368167,-0.0033346495327256044,0.016693363327140703,0.01726200382434748
1040,17.340928108934044,0.002070755533628911,0.01792866533446941,0.03161045801336161
1041,17.125308409881512,0.0003069327602646423,0.018433225479295746,0.003765845671649872
1042,16.45089070572122,-0.007188411661051008,0.018612365003456637,3.476479639172256e-08
1043,16.378546280279473,-0.006619466789574556,0.017729055157366023,9.686341628804631e-08
1044,16.081801662225427,-0.0030365886251077353,0.012560194055868055,0.02141539841414846
1045,15.99058593035623,0.008104382728621871,0.013512385821103772,0.0
1046,15.600261298200062,0.008572671261384746,0.013683713259546303,0.012259673022608827
1047,15.620737329754315,0.002512098468303151,0.01740735841790329,0.019067488348270992
1048,16.59971621086856,-0.0009389367008266941,0.01789237832043929,1.4175654435097629e-08
1049,16.923493574473145,0.00410712719885599,0.018030309657296205,0.012533806488477737
1050,16.261698218791462,0.0012260556636999936,0.017679241232353645,0.026350175526686448
1051,15.685069255388141,-0.0006743589031513858,0.01828294225479726,2.968434114115406e-07
1052,15.882138075104187,-0.0055205075373963375,0.012916314426365599,0.02789445187643161
1053,15.633604181145413,-0.0021780262478001073,0.014610384124377441,0.016766469323572872
1054,15.704383093578274,0.007479454794560041,0.014623091934018105,0.01283363480122373
1055,15.889439116118707,0.002738007833561356,0.01917935717818425,1.9310053100005656e-07
1056,16.65640765052693,-9.903246723790621e-05,0.020537024163678346,0.01818489661204091
1057,16.552326409675373,-0.008759040217579839,0.018840010481220238,5.631073877529207e-08
1058,15.588797523785232,-0.00974035735425831,0.01755328226187861,0.01883866339590043
1059,16.71998363579495,-0.005185064141328206,0.01700336192011059,0.02135171788144206
1060,15.514833356331305,0.0023058641414641745,0.014333780640722256,1.9544613161653052e-09
1061,15.093558905893682,-0.005652835251162254,0.01441472892825769,0.012018092314400106
1062,15.496177127112649,-0.001977831836565014,0.014925213673450108,0.02498864750875074
1063,15.787969031072668,-0.0005207072373600531,0.016748908088748345,0.025060950217019467
1064,15.816707184011587,0.0023120634824221964,0.018646945481232066,0.017916564197808623
1065,16.647955845067035,0.0007197157322428112,0.018065024214002034,0.014186387672548106
1066,16.136416992355425,0.0023144736201798815,0.01763020235422983,0.0173770843350071
1067,16.47249685155241,0.0014566213420671636,0.017122139738619972,0.02573330224675221
1068,15.457811353945651,0.010662369750728116,0.013427529077972867,0.01170531989343913
1069,15.976069468591586,-0.002505222882084721,0.013627838005216764,0.022089101544835135
1070,15.180288875195524,-0.008403174533584808,0.013441018065067959,0.014150333773890246
1071,15.250996107959573,0.0006494798956643548,0.014389324051171524,0.029100262822789564
1072,16.760922241594947,0.0037062935908602915,0.017159655240675756,0.030411437379613455
1073,16.54087481519628,-0.0055450476123854375,0.017781457483469258,0.01888324173200711
1074,15.750832469566893,-0.00794567196693011,0.017603427456793292,0.011490469844034637
1075,16.160717556788665,-0.005960125714110407,0.016808855547812432,0.0
1076,16.168175454352802,0.0012633037023865713,0.013460806176381611,0.02239070832405958
1077,15.578646527796753,-0.0013856655988982469,0.012815521966909568,0.02438306345099744
1078,15.654627447637429,-0.0014983231472203901,0.012496008939671038,5.472594554131025e-08
1079,16.015766713960087,0.00013557924238774693,0.013476318785330513,0.0177777963457498
1080,16.31572156566569,-0.0009743745083344346,0.01821767121587225,0.019810450916658583
1081,16.370148604283287,0.002184769354480621,0.017422195408517614,0.00889160170784505
1082,16.025633637937666,0.002489309963696467,0.019937526053151345,0.007770787564390801
1083,16.609929611034666,-0.002114249363849991,0.0163804486268786,2.2706215712131026e-08
1084,15.603793032630865,0.004042937585219725,0.013075118612741611,0.0068056555795552665
1085,15.243915614609008,0.0007923114328918568,0.013088442125695484,0.013246935558997185
1086,15.60965724538141,-0.0020418242578387415,0.01341341702331048,0.0
1087,14.94048567762161,0.0036865156385814607,0.014095135316318187,0.019918449863623885
1088,16.400100404514962,-0.008470727901092157,0.02210932535308669,0.0274590944365717
1090,15.634611993400927,-0.002811512738011855,0.018235100215032274,0.012742302386805494
1091,15.765367945911198,0.010585778553249424,0.016254103167130735,0.025541404153031286
1092,15.446468717376144,-0.002864713503519031,0.01717447498061814,0.0
1093,14.873113721378985,0.0010976643005614546,0.015196203098791414,0.017938494405266032
1094,15.224283203053481,-0.00560253042578933,0.015551297054224714,0.02132275556997944
1096,16.569044117241972,0.010476823124591046,0.020521247820496212,0.03169449300085126
1097,16.866705048597353,0.005286607715968347,0.018298988558090687,0.029690708423174755
1099,15.746934085151233,0.001305811060706815,0.018552095603357164,5.370408331945082e-10
1100,15.2911687473586,-2.9182681784345244e-05,0.015238588281749732,0.01687928039973314
1101,15.23700289289243,-0.002623803818093645,0.015470166923811798,0.02298741542825219
1104,16.12235546119006,-0.013822583013485547,0.02063605946460414,0.015180063562468827
1106,16.383474463907,-0.000798154897022206,0.019741086641569906,0.01874769710352569
1107,16.38989144137584,0.004238182324955766,0.01922752409031071,0.010135475961359355
1108,15.167155988097816,-0.005874895875844499,0.014896429393927177,1.880845607036667e-07
1109,15.256179753465753,0.0027861815600434487,0.013325891370264754,0.013097237412567657
1110,16.207536430835077,0.0032226552423555207,0.013085270559084768,0.02356375237334927
1111,15.18317420597917,-0.0034486328046167943,0.013617126405008251,0.018481197482969874
1112,15.905856686670852,-0.005700638268968007,0.021838761773350986,0.016597279927627818
1113,15.961946112504945,-0.0028712354503698965,0.01837818938231647,0.021202565021159758
1114,15.70678908451526,0.003308276450070547,0.018581561862171452,0.012346856052759862
1115,15.68006051246796,-0.00332755006715281,0.018958872241111837,0.020672464463482507
1116,15.655367742337608,-0.005491104067184513,0.01340547994280868,0.012263755600362022
1117,15.431244233704493,0.008393436802600197,0.012819203922147868,0.01638714705032641
1118,15.905589246308448,-0.0006338476430472265,0.012768716454398197,0.0
1119,15.245716573010242,0.0030749231712912605,0.012894521189336604,0.014450990851953052
1120,15.613418217039307,0.0020189061645447606,0.01967987438456001,2.8470487215466106e-08
1121,17.094533094645342,-0.003642727691699296,0.018718572229616003,0.0
1122,15.535418268190849,-0.004851053858705547,0.018635411434153242,4.194028485435349e-10
1123,16.79608586540398,-0.00871827812299593,0.018497795175576204,0.0
1124,15.906052110528893,0.0025060339199686264,0.01692645610714607,0.0
1125,15.42830029061318,0.0019735522774562793,0.01655408075020452,6.45271598838595e-08
1126,15.219467594970055,9.738846950819293e-05,0.016417135607969726,0.022127484886570802
1127,15.306837514049175,0.0037458436858622923,0.016993166190713616,2.3144282282378675e-09
1128,14.862849835691906,0.010200415863582323,0.01884344302055509,0.01350285917698584
1129,17.044768348192523,-0.005846247184220314,0.019317922390828704,0.012259247499224525
1130,15.889657995942477,-0.002250273383710078,0.018808821835671376,2.0364340442661647e-08
1131,16.64491245749286,-0.011181709292282805,0.01805011279872836,0.028352075075931946
1132,15.6678344309448,-0.0016491132471324309,0.01336310522172576,0.02576126155811383
1133,15.109899214301253,0.0022545079032751936,0.013163890838013847,0.025630669269371926
1134,16.281842284736708,0.00516656588359595,0.01420373680906502,0.030652984822461475
1135,15.481433662329184,-3.963065118357678e-05,0.014548464271570275,0.0
1136,15.306900227330345,-0.0010264893671338424,0.01885718409419422,0.005254950429673852
1137,16.32079251703443,0.0017983626742359726,0.018484743471042283,0.0
1138,16.142022158961833,-0.0015821030285097226,0.019252587442879193,0.0
1139,17.438341657665518,0.0062600186487949605,0.01890798163157392,0.0
1140,15.935882745687321,-0.010139863268433642,0.015440310874919644,4.160550703425816e-08
1141,15.29064304475304,0.006554124229539696,0.015295960358896117,0.016801358270995482
1142,15.097193587643426,0.0007883770543884681,0.015482272575749727,0.010934308086718183
1143,15.77242351272637,0.0027688726201656982,0.01646646248645237,0.028033396627552398
1144,18.26167374851517,-0.004157754448804604,0.020579969412480234,0.027273613000385923
1145,16.470744686500122,-0.0020873915480343337,0.019497792281290997,0.011166166530503568
1146,16.910724580828525,-0.00980098361702611,0.019705231341332653,4.964841710740789e-09
1147,17.579210796986814,0.0018585457299156766,0.020517033090971578,2.260717085348881e-07
1148,15.627767215816586,-0.0102325885390832,0.014594657996258642,4.084324668371576e-07
1149,15.240830622437668,0.003398674817399144,0.015023773678613225,0.00796281690330605
1150,15.510526274810625,-0.0006022510628776937,0.015529756591637975,0.024677360780941404
1151,15.52863127002728,-0.004860439988873807,0.01575698044392412,0.018896998432268983
1152,16.09550551636332,-0.0017371864931711174,0.019635876039761878,0.028672229541983722
1153,16.326425636184304,0.0005081786246550964,0.016982158569009385,0.023264367823634263
1154,15.994843224246496,0.003993674010606513,0.01810604275550984,0.01950439459626845
1155,15.91711039691268,-0.0011305893183603723,0.016805611367828262,0.029839410805873358
1156,16.13485461525129,0.00015943630598805878,0.012687805254415754,0.015936315337551243
1157,15.41840657460864,0.006755873154685079,0.012488495864914406,0.02032555139417724
1158,15.310708569422545,0.00029953628752453645,0.013338674502488516,0.023947926810289222
1159,14.80063134650722,0.011354353798908862,0.014402380188986225,0.027701405959149644
1160,16.553654303731047,0.0014449913621024935,0.01748427803754064,0.021226785914967232
1161,15.467711072787163,0.0020734126245871747,0.016862504043136776,0.008036735630496294
1162,16.374220627609446,-0.004527495392540721,0.018181554493865222,1.7707955038811336e-07
1164,15.137851976377961,-0.006788245728333716,0.01359599645372724,0.014739553713362346
1165,14.660047334984565,-0.005783882436344783,0.013220344573510885,0.026912887355146423
1166,15.369083035887293,0.004700082095646148,0.01361153685075342,0.024754141563962908
1167,15.303042991333005,-0.007241178905849285,0.015608790311745037,9.94480261397349e-09
1168,16.734897968091637,0.005529716928966979,0.01693754744820993,0.015781160462003396
1169,17.26992398407314,-0.0003192974387465963,0.016162796454569518,0.013226734227919345
1170,17.291809894963222,0.007880267351062984,0.017119543955347136,0.0
1171,16.16031964427534,-0.002250490533384787,0.01648910997434139,2.3831573903014222e-08
1172,16.757657732381332,-0.007034943493180365,0.01287773116618714,0.02242675064731757
1173,15.387173080613348,0.006241463335425577,0.012642415598526602,1.4592966236688856e-07
1174,16.08590897548084,0.005312876652824258,0.012985784432536285,4.4289741646618324e-07
1175,15.026110241122346,-0.00345067825796587,0.01373046482426442,3.4214245642630775e-08
1176,16.925256590785835,0.0018772391766051215,0.01606507694662865,0.017518003535484165
1177,16.440231222665755,0.0014653632114470436,0.01704860726446421,0.020244267140190262
1178,16.471845163164733,0.007202924485343068,0.01694753572272461,0.02221924466340152
1179,16.412648247251298,-0.004226864299062034,0.016559100596352266,0.00803366223212708
1180,16.709364130500482,-0.0008773958455816166,0.014183342285385122,0.025836607716982363
1181,15.628333621211278,-0.005525434365931869,0.014712333700738921,0.019264798744115734
1182,15.745696736428494,0.0023315792014047833,0.014024391482876743,0.009955271887473067
1183,15.217497900676188,-0.0007721546511516137,0.014886646323838373,2.0227415065688378e-08
1184,16.401644996128756,3.3104431789641484e-05,0.018188908581726823,0.016526850061692955
1185,17.001382596082337,0.0024015302531070013,0.01654396318022632,0.024054133746974075
1186,15.788163618168733,-0.0006914435887144252,0.0171047422931362,0.013708495048987863
1187,15.981575699527392,-0.0001415643421264415,0.016207959470916244,0.006374571464162504
1188,15.798206351000044,0.00577830320265201,0.014857863715691247,4.965088017507401e-10
1189,15.7683970395629,-0.011106772438598204,0.014888459757339908,0.017074132280280152
1190,14.919084839973447,-0.003963075480785904,0.0143622009072085,0.0
1191,15.03617811234332,-0.006088901359905982,0.015577366584393109,0.025783929047723798
1192,15.581334038100511,-0.010071128733568437,0.015809386294659316,0.0144949738556411
1193,15.614461338738627,0.006099047165324579,0.015519883728781212,0.005564012716888902
1194,16.847442285701426,0.00661932148122644,0.01682233828568437,0.026068067570904806
1195,15.773858361921521,7.923981997736944e-05,0.015080133004207975,0.012982808577829184
1196,16.510279803246643,-0.00016612380490682244,0.01355049763602198,0.021422692852718316
1197,14.98624241233827,-0.0035173928296060885,0.01472464059512848,0.0
1198,15.633517665147016,0.002499822646239271,0.015029773637849131,0.021534857230732975
1199,15.138390019305119,-0.001116492850424613,0.020152249057244154,0.01885432534060887
1200,15.885072714026402,0.007753509436262392,0.01591230299430335,0.01957250103414244
1201,16.424812390579504,0.0035785215611286426,0.01651389522828876,9.730313499529599e-12
1202,16.539899948627927,-0.0009679053686527271,0.015709044778894628,0.0232624758333691
1203,16.51382956739982,0.004476114286545634,0.01609081133396355,0.01542757577446107
1204,15.744863567693196,0.002512971474004385,0.011909977051699465,0.024761079627409872
1205,15.993826413799507,-0.0011430726327180838,0.01241621693055778,0.015001785240475353
1206,15.771679578220887,0.004392148276560343,0.01301918206334693,0.01881370608943022
1207,15.814593630093805,0.003238884749560149,0.01685620888268953,0.02753246568214403
1208,16.24991130127201,-0.002730161156255382,0.016566576460003396,0.0
1209,17.174131707465357,0.006179877854105439,0.015679578644771253,0.027174290353608455
1210,16.022953893600132,-0.0020823572398264057,0.017462306707339652,0.0
1211,16.77798346486311,-0.003580338392559452,0.017672382789684082,0.019926726269494488
1212,15.34414325127802,0.0014212434882369712,0.012318596885438057,0.019559797496461712
1213,15.527299906078564,-0.00216575124290703,0.013825137607580763,0.01700161422493288
1214,16.098045734266435,-0.0008290524687907763,0.014481716608371812,6.810169124886698e-06
1215,16.10877061576153,-0.001908423211146672,0.019205459682023376,0.014826028000961236
1216,16.195965747857095,0.002746145646401976,0.01781506686589345,0.019407838937854655
1218,16.569237628979547,0.002824520510734734,0.017537491590993548,0.0
1219,15.772568098796274,-0.005239029657235202,0.01566692538332992,0.009171985779554467
1220,15.10438555855583,0.013400157937839005,0.015275479892888088,0.016165795114451074
1221,15.708449391242466,-0.004972066042823089,0.015522007119711132,0.027106195143478538
1222,15.277247985729787,-0.008461303438360154,0.016549922938497236,0.02965439860392624
1223,15.568379585464895,0.003101421839780715,0.018340742639132396,0.023118961753583276
1224,15.335429057784063,0.0009377652821305693,0.017059511194195326,0.008008975303108259
1225,15.31110848675163,0.004939201822035224,0.01595272079206532,1.4248166751705266e-10
1226,15.767762383986373,0.003923631655462569,0.016676793465368822,3.1757194552408655e-09
1227,16.093584798869898,0.0018844514592345806,0.016335184019146052,0.020235506833688677
1228,15.032411384340662,0.0010184266044079612,0.013985241327538521,0.018289621503578175
1229,15.090305541900275,0.0043254091128639375,0.014294536481442348,0.021231114695025623
1230,15.868935637015893,-0.0012984405282832727,0.013108952262582057,0.031325488802444006
1231,14.205655560292945,-0.002022185033628967,0.014551884342014959,0.007233476092738411
1232,15.855273580822141,-0.0024749033249087944,0.01674118287249065,4.336889204627257e-08
1233,16.825823367180174,-0.004208038017926179,0.016097624637825197,0.021690135646897396
1234,15.7978909048874,-0.005648909051476393,0.016282205578102255,1.947472553403078e-09
1235,15.882715165584314,-0.0011655760902179325,0.015440897451591797,0.017795711610712674
1236,15.825480700037104,0.002142344126604017,0.012800302521633526,0.023932302627332286
1237,15.463976972786064,-0.008947152699896805,0.013377301420775185,0.023441650878324734
1238,16.144002143209256,0.004055962329615963,0.012276261888815284,0.019428096461692888
1239,15.394754136440381,-0.0014287563256468953,0.014592360166646043,0.01837925512367703
1240,16.614465174272013,0.0024147457943003584,0.01677983558216887,0.01983831520016937
1241,16.317568170837816,-0.000717829833592232,0.016716849658876074,4.370373504269812e-08
1242,15.839303736047507,0.011151810410576444,0.015589689430137608,0.01040270979599027
1243,16.20059053194393,0.003214220578247558,0.01712070841724227,0.007693748676340099
1244,15.582021297868485,0.0008816350452069835,0.012218313929908506,0.021115823394561313
1245,15.261186607175492,0.005298239246531521,0.013309802901377127,2.4651743009132523e-08
1246,15.727764184150915,-0.002873607866963944,0.013140632274877282,0.023486670489619162
1247,15.408942363370896,0.0007091043014321232,0.013926759443080262,0.01659397637567418
1248,16.302999330892778,0.00648444598280037,0.024835211297897824,0.0
1249,15.882898078339677,-0.007675714616327713,0.01695957068890744,0.020161683862546104
1250,16.31957646771396,-0.006543863831097674,0.019961525906139213,0.014380784033938145
1251,16.349449151702682,0.0025985460630386635,0.018193546272071193,4.404444712733074e-07
1252,15.993989732824895,-0.003786341052844569,0.020359075871276916,0.021664542242391848
1253,15.640978568804917,-0.007069783598956214,0.016944272435766104,0.01970688115967407
1254,16.462730561411277,0.005627023988351597,0.016488304544749782,0.02323513139988513
1255,14.804540373791502,-0.008806315644516541,0.01752992950117192,0.01759949697523958
1256,15.395243687627561,-0.0007567307514632103,0.024814245992066247,0.02289668610864354
1257,16.943900158733285,-0.01048348957831417,0.019451399706899464,0.01921587801487655
1258,16.643352379551196,-0.0012133078988826593,0.024814407204793276,0.017365206079093604
1260,15.39240523531699,0.0040006880585677996,0.017848491405240214,0.01532262659853959
1261,15.484350853404687,-0.008455622570634038,0.015824251757881262,0.02171451354512035
1262,15.81388463717667,2.7341528976537043e-05,0.014825247036614279,0.02518293399688121
1263,15.0093519265775,0.001444046176555172,0.014520788067416326,0.021829769601548192
1264,16.031977244010257,0.01426820778677965,0.022844466777658057,0.0129189569014229
1265,17.704401522326396,0.002834417868744708,0.018927145614752183,0.012016810020761584
1266,16.94195657255344,0.005720814698066952,0.022980448621574077,0.012898917622811649
1267,15.970323070488837,-0.001420459251621523,0.01881112071498826,0.011265840685882052
1268,15.993974149934814,0.005963108438129893,0.019889231127586185,0.017081854909194186
1269,15.342339606371018,-0.0051782995807320145,0.016299933084845116,0.01048177178552332
1270,16.42672114070744,0.0013898967906477962,0.015104079328654155,4.1620633396436393e-07
1271,14.5507075000266,0.002021614271483667,0.016020099642541172,0.0
1272,17.213391503382667,0.002002217057389149,0.023918288102086186,0.024680164823600876
1273,16.113640856366406,0.005928536054329311,0.01985989722796816,0.022867004627386122
1274,15.560026794295535,0.00045880813817838345,0.020745441204110277,0.013949490887688121
1275,16.910249784268775,0.0025368630266225925,0.020219998893870522,2.119330452382166e-09
1276,15.940646360149136,0.008287626883893251,0.017198506978511316,0.02458613230017455
1277,15.067609039098858,-0.0029281813466400107,0.016205612053622993,0.024101834744315726
1278,15.162777401344789,-0.002516268645635731,0.015683922683090008,0.01703053431907246
1279,14.991351545306687,0.003922971587508654,0.015573985857015917,0.01798498356934728
1280,16.290348811139893,0.0037302706729985032,0.021697170804089304,0.02521195675790943
1281,15.860334496254394,-0.0034662773525578165,0.020521449414488614,0.017233483589611874
1282,15.223363700734314,-0.0006114363352219122,0.02129607147401748,4.057894313341205e-09
1283,15.533537016675735,0.003743216059083485,0.020413708067954665,0.015881520154816562
1284,14.979917379574418,0.0125776246948801,0.01363429938429132,0.0
1285,15.418927883801606,0.009175688381617801,0.014047359206720064,0.016154132187584193
1286,14.7189796511462,0.0029125726397995,0.01603389565832886,0.018103244497217653
1287,15.808311222854734,0.0009614011203035577,0.016125966905748676,0.01675998130913184
1288,16.298518295043625,0.0023928090021027885,0.019392882934853972,0.013108462669366066
1290,17.337542859694878,-0.004877204933186259,0.01999686245757662,0.0
1291,17.369239204101653,0.003792691947512213,0.018439513784414774,0.02631771122656956
1292,15.508898938265931,-0.002328922697164124,0.015048848680999533,0.012535297083977532
1293,15.306040002694713,-0.0036086912762530476,0.014967987809332992,0.0
1294,15.09625214244477,0.0031048680435345555,0.015216442147445209,0.031098597125316967
1295,15.41041054431991,0.00012429318611542267,0.020643567251652926,0.009545918964292613
1296,16.517597132501646,-0.011391801244276821,0.022602161845997608,0.013606338483311973
1297,16.772670083138312,-0.004312066713441348,0.02199927272184512,0.0
1298,16.820893598690542,-0.008567582324997738,0.02210295144295171,0.02464049686798853
1299,16.803352803885172,0.006259557626429239,0.02045579878698759,0.016036480077637392
1300,15.297218809468136,-0.003948000488400745,0.013493288080227499,0.0
1301,15.0785519890343,-0.0022571451566685092,0.013803222746497814,0.006711466049620433
1302,14.742377887802675,0.0025223478974192334,0.014047467799425995,0.01260680978521587
1303,15.429433061153171,0.003192997213360122,0.018172023791071613,0.0179410042859862
1304,16.06395452738562,-0.01590010358794459,0.02096441090572595,0.0
1305,16.120982941269894,-0.005089558748538712,0.020495427993423042,0.0
1306,15.920028951712597,3.061537149653476e-05,0.021160168194462356,0.012338567285336447
1307,16.00862033468098,-0.006815418517834784,0.021494926195889795,0.010478240009003307
1308,16.129363169730848,-0.006697255850039745,0.014914505461334555,0.0301507422905297
1309,15.533417915866366,-0.005324516771712993,0.015137867870530855,0.015905265810738492
1310,15.407422683399599,0.0008774443796583983,0.015503604432807154,0.010759223747883283
1311,15.252207818774558,0.00013270119503067812,0.019101531385810815,7.061595746093279e-09
1312,15.826442706776481,0.0054009420064837855,0.021912378554742314,0.023846282018119065
1313,16.1508869845193,0.001207991270385432,0.01981140402498702,3.043645453669601e-09
1314,16.759202546679912,-0.0039135523228171045,0.01948639652988868,0.01777116503697545
1315,16.28067549516673,-0.0024374049188944833,0.01844611416939664,0.004364944608144378
1316,16.073635939282507,-0.0013318667540348833,0.015017824920937582,0.02295428069040681
1317,15.888748024726825,0.00659155280523414,0.016214593942381117,0.02043679696410311
1318,15.091099137054243,-0.0008359535814536843,0.01550355482181436,0.020262562722941746
1319,14.936408503208115,0.00048348440148803564,0.018861032463110466,0.007837993871184303
1320,16.106821731972026,0.003976993515543654,0.019123639422094142,0.017041103428413047
1321,16.39650195190028,0.002487952778312259,0.018513823546550658,0.019707092405950467
1322,16.273895451977662,-0.0018603155591598107,0.020318893327596458,0.01142228157557487
1323,15.754971812408721,-0.0033653744234627735,0.017100638324427816,0.021549612709696273
1324,16.14180284362308,0.00249439657129235,0.013785712651083522,3.737718937976628e-09
1325,15.19783939146658,-0.004854932736686066,0.01495818101383828,0.014624387275484589
1326,16.030719212365238,0.0034657500691371293,0.014258579965531933,0.02805123264038053
1327,14.671783679997569,0.0012677636692114598,0.01402589751529492,0.0043159132446212
1328,17.05613533008737,0.006980046579669482,0.01900899808860106,0.024744577984206886
1329,16.359306481616777,0.005029949617821256,0.017859501508839283,0.016065918524332125
1330,15.29106451565637,-0.0011733312141073845,0.017938974175273716,0.0
1331,16.285879114923187,-0.005300369198153918,0.01755678981910755,0.0058452740039060145
1332,15.646122849830803,0.009476812172886886,0.012598448849030166,0.02367383834641504
1333,14.789233532990243,0.002890115733651668,0.012510279015528269,0.009046851172567209
1334,14.860173430651722,0.010646394015821492,0.013177057153019716,0.016120622822448163
1335,15.493687974074435,-0.0061368238135045645,0.014518439958134574,0.009159174599006763
1336,16.225710076472556,0.009435584086189027,0.020173048602407654,0.00636966081603065
1337,15.814587661404353,0.012294570435456027,0.020302246534003015,0.013956483447537615
1338,16.952861494120352,-0.0059281752766151,0.021243479822081895,0.02084693409404319
1339,16.221326682673517,0.0006037903875829315,0.020324055400303343,0.01993846922055282
1340,15.858519223842409,-0.0030662722304167314,0.014113646809151522,0.0
1341,15.843198832469435,-0.0029882699306819547,0.01526601359464545,0.022458447421106916
1342,16.0969068339019,0.005000940809811088,0.015204263478824632,0.02234017249669361
1343,15.61397723861986,0.0005720578096138018,0.014947729130883835,0.017458395503437907
1344,15.836281680595095,0.007258455131305734,0.024645445380512797,0.02216393943761966
1345,15.480298033657201,-0.0021588585812952503,0.02012118722155938,0.00920582514985239
1346,15.989103630550591,-0.005164304923408445,0.022768283561990135,5.236092698265841e-08
1347,15.792509830135383,0.0023216177982955883,0.0199102914161028,0.015293099851567848
1348,15.060868517505677,-0.0017392932283316804,0.01931059552026528,2.7193652025418293e-09
1349,15.804190102647645,0.0046240516060591106,0.017131595954325136,0.02120472940247164
1350,15.177999664406828,0.009831998485987776,0.017498840502073662,0.0149792320075384
1351,15.993940935453837,0.005760692197470285,0.017350112935077135,0.02988583560608209
1352,16.336921549834777,0.0032752572794284987,0.023633595130459113,0.019045928951359117
1353,15.912504943976252,-0.0023180912729115675,0.020393770669496464,0.00775248867882189
1354,16.395120447327937,-0.005977793235325678,0.02395023558827842,0.01929329760965881
1355,16.06516715083794,1.922889084215522e-07,0.019353547639909555,0.019677178784912115
1356,16.443224478074363,0.0016958410113758191,0.01698108367714985,0.013622112985795408
1357,15.345285867706409,-0.005509909125130632,0.015509622663751057,0.016857371444882932
1358,15.501067619637265,-0.003017656943392811,0.015797073650381376,0.01204176304254329
1359,15.69042035364023,-0.003067302284539778,0.01548958769268706,0.012301288914533168
1360,16.1118302596122,-0.0006386543885238347,0.022954603953621422,0.02285566241441679
1361,17.11842924414255,-0.006921479890470544,0.021186722446826192,0.01989509595346253
1362,15.287190173058615,-0.008860403552691916,0.023071240823811526,1.6547589308106383e-07
1363,15.869977485873255,-0.008190654361817111,0.019328047349945247,0.0049269739722103785
1364,15.85374156666893,0.001670280480995031,0.017126443921902178,1.0783041816154069e-06
1365,14.943182631247366,-0.0016090910367979434,0.014646874834736586,0.0166820746123213
1366,15.65225705085365,0.00811827825718852,0.01415758514441997,0.02765085273370522
1367,15.47441964340691,-0.0017011109505100837,0.015178727914766705,0.013552894632302913
1368,15.800150140906231,-0.017330272810831316,0.022781083478439563,0.006087688413014092
1369,16.68144443334873,-0.0018350689845195646,0.02045410936643917,0.018042984423445887
1370,15.43910296390676,-0.011132573595579402,0.019396425278119876,0.014419020844106428
1371,16.151331050195015,0.00567840069941383,0.01875526800639314,0.0
1372,15.206632503500064,0.002372341862840872,0.014286638099424022,2.774174057890711e-07
1373,15.503291832696252,-0.008016751916085741,0.013781414902496777,0.024361412545647106
1374,14.922759952882465,-0.004308667606149593,0.014458915198979372,3.2209722065280774e-07
1375,15.132243152166375,0.0011141912420625335,0.014540923387683697,0.0
1376,15.46328664257034,-0.01143284676300354,0.021849248295591928,0.014128104480056388
1377,16.407146520084062,-0.0022557927449318553,0.020105087310717522,0.019267637707625587
1378,16.22557083087121,-0.008530434410145985,0.02025325230271546,0.022584403956922412
1379,15.965595477511986,-0.005855961148813597,0.0200019496964923,0.021437034821278653
1380,15.066908595491814,-0.010925490994790172,0.018146876378029305,0.013555972297769421
1381,14.948313842529025,0.0009311383702604411,0.01631149092518134,0.018018356482198062
1382,15.297673847681489,-0.009349894826229293,0.01729273656954237,0.01367459392436834
1383,15.000294142077026,0.0012655568478187886,0.01836829343842777,0.013093500546634468
1384,17.957618574265496,-0.013840357325348189,0.020630995203201934,0.03090387192665846
1385,15.625954217606079,-0.004468728546531522,0.018972023043990278,0.020154256931340504
1386,16.557785893455044,-0.001209173739614058,0.02122964399735875,0.0306438373766778
1387,16.404846591211268,-0.011522371965083582,0.019307367534380133,0.020608832139625537
1388,15.533720532261212,0.00125684594413055,0.014237543576480821,0.021852460997259772
1389,15.520350025522227,0.00240120968695081,0.014978342047235244,0.021211045810305185
1390,15.076377161669994,0.0009995290580627734,0.014170694601758778,0.01803056265692453
1391,15.639808517913634,-0.008747398534246843,0.015715918028811886,0.017061517758319746
1392,15.354094484423149,0.002609037851088472,0.020605040205954894,0.01881823329310354
1393,16.703450841035067,-0.007734438336195535,0.021209782895903324,0.02942263904469578
1394,16.519177321069993,0.003608959343342419,0.020751065233105808,0.027897090475273518
1395,17.1981517352757,0.0034840810360886555,0.020841216274010164,0.015911666018689666
1396,15.133579043340475,-0.0041280358045460465,0.013544194340545457,0.02222117006572324
1397,15.15123502818054,0.0024507635865969844,0.014463497320453093,0.02612592033019293
1398,15.279708682837324,0.0036833448543463604,0.014071080224685124,0.015346899537322009
1399,15.509600543967247,-0.003150034138032127,0.01613018231095159,0.021041123805389954
1400,15.79084125702033,-0.0009763050321024945,0.0226521808597101,0.0
1401,16.913463384888342,-0.0075807049569295275,0.02181028958370895,0.01305171708316298
1402,16.685148527142587,-0.0025093086287143883,0.022572566571120882,0.0
1403,15.251394799843373,0.0022235513376714015,0.021034663063307646,0.0010039882961199128
1404,15.42141712907833,-0.010453599372331918,0.015614029082110839,0.021409427909379396
1405,14.834434089618044,0.007398988809737281,0.0163671499712655,0.0
1406,15.175900891480449,0.0003128674864148197,0.01540422077896294,0.01951789132198848
1407,15.14811724620397,-0.008289670728852313,0.017128972017435656,0.015541227654693117
1408,16.025440958061232,0.0023528569759798546,0.019766095090449343,0.01675014868159779
1409,15.7701374949642,0.020380810688204694,0.01695867571328954,0.013457139419573416
1410,16.010747708616947,-0.009080542935797933,0.017180866281424866,1.3104057880311383e-07
1411,16.609188337898846,0.0028804064550918725,0.015989200548981237,0.017207749272112393
1412,16.285121324145493,0.005873412442264682,0.014093835328178081,0.02760498474158415
1413,15.41713027021183,-0.0014737788232120743,0.014060205928110841,0.007489652076268838
1414,15.170591371637745,0.00023700196479548472,0.014062889350586022,0.024854349540159148
1415,15.884167205112407,0.0028932268570595904,0.016010697917789345,0.015506617876175726
1416,16.674363438069992,-0.0039696371369422594,0.018005692160117024,0.022902813799085694
1417,16.174320410949818,0.0038682063507304745,0.0179427812677142,0.019158208250554164
1418,17.123661324117055,0.002640562501371188,0.017766518714712153,0.018429454820274187
1419,16.406656133717902,0.003458861622918024,0.016428726426486396,0.02537747233432044
1420,15.863473903115684,-0.009570259203007086,0.013302326133932244,0.003795238183300765
1421,15.43303257353462,-0.0029217527448821235,0.013859845942798241,0.017834334954509475
1422,15.033791231938494,0.004541654617431577,0.01405231189859855,0.0019931085078138786
1423,15.045764080003819,-0.0008007865113668311,0.015002009869827988,0.022105971436873133
1424,15.624631132560019,-0.005102331690323081,0.017089658131190885,0.0050374357425073115
1425,16.956055286839625,0.003282663657322367,0.01798260276955982,4.2613599668016307e-07
1426,15.855888239127564,0.0019301166952574527,0.01754445636831669,0.026820501490109148
1427,15.334542685793876,0.010382221985965464,0.01602420703595308,0.011516734724112021
1428,15.400947776636471,-0.0003914244679572263,0.013303602028230367,0.02337180966073044
1429,15.253768265508807,-0.002341597076621973,0.01282249235427245,0.01395924254621394
1430,15.251741037228392,-0.00010001210491212511,0.012325622051434235,0.028933262654708473
1431,15.550230172492347,-0.005051901623047145,0.01509600745413065,0.009124164835555958
1432,15.523896544084515,0.003314918963511809,0.017666282882865026,0.019983531144473224
1433,16.25138897323754,-0.0019961174663041354,0.01831366894154607,0.013765722075060802
1434,16.483465108861807,0.0044771893193193005,0.018683225200926114,0.015494722612440252
1435,16.20822477585378,0.005601188999169772,0.01787616839920953,0.025141989937153008
1436,15.26889703109242,0.0026918860383948334,0.012264014253157754,0.02362482773755268
1437,15.506769308643806,-0.004300228204463281,0.012888468536335962,0.020581024051047024
1438,15.533060806798579,-0.0022688175889691133,0.012603419286733633,0.02951303855761937
1439,15.622121589681921,-0.003553133640180181,0.01543609218091248,0.016750323218204285
1440,15.544513512907667,0.0002247559297094563,0.01877701484686675,0.0
1441,15.919069812787347,-0.005560704816653327,0.018196482786766156,0.009071591221993382
1442,16.29591523216667,0.006137144275515988,0.018002186891207826,0.0
1443,16.32469532386017,-0.008918344683943275,0.017632836997310948,1.2483668831902819e-08
1444,16.35818709768591,-0.0004025339369903269,0.01444075326040987,0.024254978447162286
1445,15.100991279275846,0.000427444817117959,0.013754494394111406,0.012667902331641412
1446,14.696086837024861,0.0015172865822153743,0.014701940515609427,2.9418146692070917e-07
1447,15.679038240212027,-0.0016452726739690274,0.017133738332199226,0.0221579933445451
1448,16.730840610004734,0.009505143544471602,0.017718291737037237,3.590201237989208e-11
1449,15.97184164537656,-0.0006894199279933555,0.017826914129382875,0.0
1450,15.625367203253171,-0.0014990655062698908,0.01625871811920759,2.3951400221755623e-08
1451,16.090436843924028,0.0026357031559185776,0.01564745988363134,0.017485707641628594
1452,15.776330211641374,0.00039220161712367926,0.013295904114382723,0.019974858140511594
1453,15.33179658363516,-0.00026650653682882056,0.013796024924163788,0.0236117167903175
1454,14.933298303831885,-0.004511213914745887,0.014853078330127618,0.0022935087448782343
1455,15.503448457770029,-0.006601474106717595,0.021607131197577477,0.007285197696517508
1456,15.915447001543974,0.005115162219832575,0.016744908912984195,4.567827457588252e-08
1457,15.897462331751592,-0.0017968351722910602,0.017241304932395472,0.013761416414275435
1458,16.3453310516512,0.0007104423326963722,0.016944515722428628,0.007451940072667222
1459,16.856066056656402,-0.0021804643833244377,0.017259628514994796,3.259992841015487e-08
1460,15.184735897705293,0.0033303355998503675,0.012992223886200397,0.01600774675558985
1461,15.45503773975701,-0.0004858650892641857,0.013224729508511305,0.02055105350717539
1462,16.597542706034268,0.0012198278155122128,0.01454174675903372,0.0
1463,15.635915584513713,0.004933409311652506,0.018446470397024278,3.5422509723407857e-09
1464,16.316007265421288,0.011392303167455318,0.017621786963751065,0.02256697657650427
1465,15.88887030451278,0.001090911291667765,0.016668675669009033,0.012443816369762925
1466,14.814845519083145,-0.0018418333560774216,0.017486209036479607,0.025782075494970937
1467,16.25994582459615,0.004482261866214263,0.015286682136950724,0.025641888376929947
1468,15.579029901947761,-0.00611072942932045,0.014176927185555936,0.02376857547597533
1469,15.012721922127536,0.0015186494494192774,0.014525457306978703,0.02342718951360729
1470,14.970079218437002,0.0034129593802091182,0.015023726708203176,0.027551585531265143
1471,15.505682736012409,0.006057355074255574,0.021102383161582642,0.023207099317702977
1472,16.70914906059686,0.00411598172601424,0.01812844143971539,0.02306041641711474
1473,15.989140976931465,-0.00402625189575357,0.016247169576090927,2.1869504245599853e-07
1474,15.49102467759468,-0.005643788968047613,0.016538347236754625,0.0
1475,16.220598944852046,0.003827664333320147,0.015844928968344135,0.007189282443883326
1476,15.9462788798774,-0.0048082429473156,0.016507198322950927,4.07255070866023e-08
1477,15.63435941445369,0.0037529542972373053,0.015861203530301484,0.018857993277212347
1478,14.711129084882606,0.0017905361621548218,0.015886251799847293,0.023712340079146
1479,15.619031331940338,0.0118739482828155,0.018228538288541776,0.021093389835928223
1480,16.04182239857884,-0.004160958844535444,0.017339941042197243,0.012915992864576667
1481,16.31954019654163,0.00621872563051465,0.01646788446643682,0.030328173898271724
1482,17.619381488444688,-0.006088042899963613,0.017583792440435335,0.02954578352734716
1483,15.817281930166454,0.00882445012230045,0.01644604010914777,0.020572502043937155
1484,15.646235321252801,0.007844064936854819,0.014119271730206573,0.01558790464212808
1485,15.494454802854134,0.0023808012062986046,0.015249761197449767,0.020358192685076378
1486,15.390315247305052,-0.00902555582849086,0.016061761899722717,0.024085723214451793
1487,15.294053319183627,-0.0002239865991378522,0.017128086195813817,0.01734419551801678
1488,15.863704531732708,-0.0037373673874933414,0.017610717300562212,0.006542184587837481
1489,16.57837478078459,0.004663215573972664,0.016844397436459397,0.014826935156368204
1490,15.780617526088625,0.0007362479953708448,0.016444613844602694,3.058032685962647e-08
1491,16.18999168135079,0.005276811191800171,0.016797617919250035,1.0760318213449358e-09
1492,15.759856034064162,0.0007153030086001419,0.013894331745840326,7.95827352588421e-08
1493,15.468486610451794,0.0007039696175461488,0.013701430604320912,0.016722030054879558
1494,15.377923403411687,0.007035772414102738,0.01331537977760374,0.014683291490143045
1495,15.432139564342592,-0.001238185777806324,0.01542995938824302,0.014561232473634271
1496,15.333323804429336,-0.0068499922443947085,0.017995021220022746,0.014049263233020762
1497,15.423370343679085,0.0025745716750137132,0.016462238934462897,0.017408064921637358
1498,16.612382726134214,0.004595059537863477,0.017651056800361286,0.026227938194700696
1499,16.300906279429075,-0.0027644807012213893,0.018948135779739354,0.015931650523221853
1500,15.232854152996463,0.011327376111687602,0.013108552954701345,0.019797335340800484
1501,15.677422910373624,-0.003092488214169177,0.013941237500048994,0.024250856623992977
1502,15.603593350070176,-0.0057764496102150256,0.01456985767011429,0.02254175051418025
1503,14.903620651950128,0.0013908649744229298,0.015705953770067824,0.0231942342671123
1504,16.238610719367884,0.006361714558385851,0.025643158444916086,1.0654773457679156e-08
1505,16.001680066468037,0.013234717125794222,0.019099162239803576,0.0244800733848993
1506,16.39058684124362,0.006019720211778927,0.020665563972572312,1.7235943247356696e-07
1507,16.304576145522653,0.0034667867651804077,0.01946969003899893,0.020159986346813624
1508,15.155418503325794,0.009119695814357795,0.021319919401957356,0.006041413428426783
1509,15.385753478621304,0.007974287096318351,0.017675514535056964,0.017158656136679884
1510,14.923235457261374,0.010273103610655997,0.01901383883875921,0.013509719971542235
1511,15.32180217495004,-0.006137282027383313,0.019725267333783783,0.0
1512,17.344520404026994,0.006505111171268816,0.024994540205575084,0.028021304966174308
1513,15.634361822671995,0.004325658953124275,0.019110626266401025,1.7455134195782978e-09
1514,17.044341092939586,0.005321741314930181,0.023905199710260103,0.015176174429487153
1515,15.57435003227701,-0.0032084971111663355,0.017086048633616836,0.00979979980415185
1516,16.056786982916638,0.0030022859792299015,0.019750776507853996,2.764269000613825e-08
1517,15.266293439642222,-0.004446959044697691,0.016249063617459893,0.008442997535403833
1518,15.208154470380373,0.00045972664840548505,0.015571784146342407,0.00767950382694202
1519,15.102026592465796,-0.008659871476994074,0.01549026028454259,0.009992911381511928
1520,15.335027699321197,0.0021929499840933793,0.023635102440304746,0.007192644386928195
1521,16.15283538797566,-0.0016248956259415112,0.019566012509537673,0.01673211496755767
1522,15.580664118399026,-0.0042308231706778875,0.023312068931102336,0.013781582510075068
1523,16.894461845348243,0.0037506008182905796,0.017897732128394562,0.009362090261748612
1524,15.416862108793831,-0.003474354012034613,0.01815537567025658,0.011830330473880263
1525,14.758806249614642,-0.007798946831901343,0.015876856064118153,0.011655933800793489
1526,15.655017065589306,-0.00020749328970119007,0.016672105525208997,0.015547646037219781
1527,15.506344414383445,-0.009513754705395991,0.01594371822850374,0.022263116630305696
1528,16.046654767730036,-0.0008402015476631346,0.02228923252072837,0.006525662417053546
1529,17.075039422119268,0.00045846115522304407,0.020523286340801774,0.015616826913049796
1530,16.522668241861293,-4.565699088338747e-06,0.01998878916793527,0.0172580073340684
1531,17.30019674426292,-0.003334120415913106,0.01977493438762563,0.0
1532,15.494069085593017,0.01276066187067419,0.01698291110940422,3.3906548109164473e-07
1533,15.975364930658015,-0.014469296518840229,0.017246451142166157,0.029709486167591885
1534,15.610101102388475,0.004214009297873439,0.017409985829094806,0.0
1535,15.792008265223473,-0.004493173228058949,0.018742085060166055,0.011429167846912534
1536,16.811093718450287,-0.0032743390049497665,0.020228511801016768,0.011539645160802522
1537,16.342010041506487,-0.007673248106341076,0.020329249142619542,7.889185522699585e-09
1538,15.504852068627018,0.0008435528160678362,0.02038575285770599,0.007210511018353649
1539,16.563979995225296,0.009242440824151835,0.01967395768414666,0.014525085126042834
1540,16.673251464354262,-0.0035016106338489985,0.01417011417332629,0.0
1541,15.649183138675037,0.002229535280408833,0.014944184274669293,0.015796102355946764
1542,15.611777377301712,-0.007453015290702436,0.01452408376923517,0.026497829433089412
1543,15.751901480740395,-0.01267246220441556,0.01622748315068318,0.020604327842335096
1544,16.718260761454047,-0.0031951729170344363,0.020184026211967684,0.011397193574014863
1545,16.785942617104116,-0.0009602829547654567,0.01937517064261475,0.0
1546,16.544046156635197,-0.00564045212934326,0.019766009999157827,6.2954726326734725e-09
1547,15.764716399269783,-0.0017071545952321765,0.018470656529440202,0.0
1548,15.731964842145105,0.004554704512612437,0.014456180310912862,0.01620773935831383
1549,15.71345718357983,0.004877466532879391,0.015318732037938836,0.02314040067400259
1550,15.616090771776905,-0.0010705634431674679,0.01580395012446411,4.882328249457643e-07
1551,15.4061304710499,0.0004231053520325301,0.021077993445993825,0.009461885359721112
1552,16.36746152765081,-0.002379161368250482,0.018555291740476043,0.025675846432352174
1553,17.207653467712706,-0.003286050436363712,0.018215946599385992,0.02448273203230543
1554,16.180442851089847,-0.002897293593298866,0.01809085744012128,0.023834932174740562
1555,16.575293926162608,-0.004043913880270647,0.018638150214376627,0.022784183687268558
1556,16.415920049458382,0.003611181400308095,0.013544191840159165,0.02757510050559403
1557,15.495953073301035,-0.00408639450375048,0.01387756973735424,0.021649706843214954
1558,16.001468730261138,0.009091589672054496,0.014586003438790015,0.04112639672833818
1559,15.822895913024617,0.005536588619976339,0.01862567802670397,0.023278580138516636
1560,15.67824275683352,-0.0049334709069433075,0.01895524925129218,0.0084537600559945
1561,15.592423527738367,-0.0026202980987495668,0.020266885928054916,0.020125449781994445
1562,16.792793625696508,-0.00910655647126021,0.02026561934005729,0.015032048961310026
1563,17.217664587928287,-0.0012981226212914687,0.020635949900418463,0.00835128553329434
1564,14.969631740696006,0.002134997578511324,0.013943827931208753,1.588808791030531e-08
1565,15.617716771802305,-0.0033741467882454712,0.0152267789356001,0.0088524674394327
1566,15.440344417068689,0.006016196080388493,0.015509697466989597,0.014888136248083165
1567,15.527108103358744,-0.0004207310708464825,0.020553706568007722,0.004004311843738578
1568,17.353538198280262,-0.0016561723177916344,0.022974433945215308,0.015488654374337536
1569,16.322987926743668,-0.009319770590971832,0.01892012929890535,0.01712847482778841
1570,15.989831776256919,-0.0006067958361218121,0.02046309246159689,1.2261646375972836e-07
1571,17.244469189185207,-0.008321909212178099,0.018433350875553228,0.021724142260889222
1572,16.092221840868906,0.002561051245408429,0.015174280441738,4.373922360152109e-09
1573,15.445597862648961,-0.0006967650071632371,0.015427671334679916,1.5005623909677685e-07
1574,15.29634963034216,-0.0008697993523978345,0.016272241606666057,0.013235520311597188
1575,15.307451286537587,0.0005677320004498456,0.01752583288754619,0.021290635570700614
1576,15.908238491132526,-0.0017322267376283925,0.01856288448853966,0.012079101710395824
1577,15.64281860532965,-0.0008295349523816715,0.01705630039786317,0.0176424731741519
1578,15.691759718564322,-0.0068543936991053295,0.01906416845739834,0.024993457556624032
1579,15.81327293064291,-0.0033512966236022767,0.01739809634007182,0.011389526975383748
1580,14.923461491608267,0.0005603201278278816,0.0137388656304189,0.022225227659811598
1581,15.3438919482292,-0.0014194149112613651,0.015043176927858927,0.010875546027334863
1582,15.570380038756197,1.868391001390097e-05,0.015230528633393248,0.0
1583,15.453805394516511,-0.0051338678665081745,0.015420769694553109,0.020577982750185388
1584,16.200310745737678,-0.014298803361260737,0.019278327710132045,0.025364185780696505
1585,16.991766717750853,-0.009285917655259003,0.01816096404151665,0.021464327382809064
1586,17.579120770973695,0.0019312557414993315,0.019314611918488538,0.02981619263289989
1587,16.491597764534486,-0.006006954527101286,0.017592161318914303,0.019722032550783447
1588,15.680322531920874,-0.0011661503412213365,0.013227935105160295,0.014774797056815354
1589,15.193858680599472,-0.009435574283289661,0.013222137067537889,0.018384746480154823
1590,15.711461700229027,-0.006710440263895189,0.01374541611388493,0.007720938153549321
1591,14.773694017223553,0.00043450308921407383,0.013900124312878213,0.024249469408521164
1592,16.233751758123955,0.00404008034549277,0.01931512730444829,0.025944578904936212
1593,16.171747859953626,-0.002235236502291635,0.018966851006717446,0.0
1594,15.682777059443525,-0.0071827733819954135,0.01820626473159539,0.01913649696927036
1595,16.56142754017606,0.0017964864126945844,0.01831020323207637,7.783940842466217e-10
1596,15.849482068466955,0.005425166525192265,0.014244624864110496,4.357863918973182e-08
1597,15.30114885074852,0.0038449787204182886,0.014338199688717324,0.0180506619923268
1598,15.589064032140767,0.0036913426134149445,0.014328899063381835,0.025569366844352983
1599,15.81684011577484,-6.84865590417849e-05,0.014791589470095687,0.020080962599711476
1600,15.395517685890155,-0.004211490447312749,0.020819000561567526,1.4784916652362327e-08
1601,15.252383793036408,0.00588217671058723,0.01771653564940121,0.007746618721703193
1602,16.5842137985522,-0.0064295152272643335,0.02080689917621526,0.02461919454683017
1603,16.064248613962384,0.003119195496461801,0.017711344420637334,5.169482326671152e-08
1604,15.528297399665728,-0.0003629932969633457,0.018083479441568403,7.433301992508386e-09
1605,15.459375217653658,0.003235036550821054,0.016674118976630493,0.02839912895625545
1606,15.171746967505904,0.00900694605297312,0.016128977345562862,0.01653126963895109
1607,15.298239001991494,0.0028288750796634362,0.016929418070247594,0.01521935723497837
1608,14.442807446951392,-0.0026642954975528827,0.020805857750511764,0.0
1609,16.51441121008409,-0.008007102302180736,0.019026146947351438,0.024062164477437743
1610,15.763379262692528,-0.0014891451955786226,0.021562433796464907,0.008084678412259674
1611,15.893326925921981,-0.005500369407502268,0.018227730704193167,0.006398626112026316
1612,15.35084432592006,-0.007710996353862759,0.017214927377854336,1.0788720297303134e-07
1613,15.147354497032778,-0.009157995562406304,0.016550946840264105,0.013233065835134157
1614,15.383805268401556,-0.0039310624446423,0.016196945905463563,0.026537410860433642
1615,15.657231702936569,-0.0124554101558841,0.016029885833687384,0.021200280126154214
1616,16.1775484534991,-0.011475089132122978,0.020534539952355196,0.0063491296496086865
1617,15.507416775860186,-0.0021844368746624615,0.018498497821266315,1.3314498526222712e-07
1618,14.734378233864398,-0.009672246643649605,0.020577538886009227,0.016636376261486154
1619,16.468639022580813,0.002699320420459246,0.019666695133711543,4.732195976044099e-09
1620,15.924092528683515,0.009222881626275591,0.01589578883247262,0.010975612980344931
1621,15.2345195029418,0.005695813600614614,0.014698812999070807,0.020564931832123788
1622,14.775652917141766,-0.01183746721436305,0.014249619999942117,0.016025249486228237
1623,15.28333359428867,-0.007335709986358562,0.01528627650532408,0.010896169950533385
1624,15.511389733264432,-0.007664066232138808,0.021237452086269273,0.016640294946391593
1625,16.04819598736655,0.000186995522765264,0.02001074544899558,0.010957778287053466
1626,15.471627232479394,-0.0023496226123445236,0.0204885803712837,0.014330854690024455
1627,15.721085749938126,0.0008694985978496255,0.017793536389661024,5.540140361859643e-07
1628,14.87069989498125,0.0053974509549560845,0.013934723314990122,0.017234183694028724
1629,15.065986528418806,-0.006079041860766358,0.014059529204752272,0.016920454417118848
1630,15.063734550965387,-7.533896580306875e-05,0.01333644429555297,0.012987889311371646
1631,15.04865840324667,0.0052394616802922105,0.013924671060692674,0.02183202221692509
1632,15.687403336607854,-0.003968730824450544,0.019786798384052538,0.007689669712251789
1633,15.125148045577534,-0.007323099787075761,0.018041221736279374,0.013701501661390964
1634,15.611254048831556,-0.0027509473843727343,0.01940428887439473,8.915708373375781e-08
1635,15.1643632721471,-0.0024167154505599087,0.01756584439076894,0.011343679399092985
1636,15.340509189238894,0.0036294467261324364,0.016905509641021197,0.022959820219004782
1637,15.584251087942937,-0.005627486461308258,0.015799316269433115,0.020357112436267533
1638,14.767974172652806,0.0040230139205946445,0.016256139050197273,0.02476264332640472
1639,15.18220163063966,-0.0021146038215633656,0.01690100916900255,0.01820827147988624
1640,17.06852322143273,-0.012048466279570453,0.019476730631839623,0.027389776841206477
1641,16.298788601006493,0.0010514596020354528,0.01782749053734709,0.0
1642,16.238028573849906,-0.004492357955504495,0.018953127936633275,1.012895878967685e-07
1643,15.660249825056464,0.00015369820862540871,0.0177141751324147,0.0
1644,15.474558677159047,-0.0022926119908199508,0.014512633984411544,0.0
1645,15.220083363020322,-0.0059669244262816265,0.014127659728500766,0.011022248538819453
1646,15.33548241123417,-0.004488765781343757,0.014271475745734489,0.021117929594935827
1647,15.457557680231734,-0.005862334029534126,0.015811699333025706,0.020251617034449096
1648,16.568146648553537,-0.003982237483469298,0.018977018384911403,0.02260236480672535
1649,16.42911715595266,0.006283088388108599,0.018382784347018087,8.37817404056773e-08
1650,15.920715229461267,0.0034437830305605113,0.018928657422136667,0.011218896557128153
1651,17.53189239096707,-0.003362513481768525,0.017630006527277555,0.02470952107843447
1652,14.8812614166729,0.0032711119100273384,0.014795768142962004,0.0021411984422118197
1653,15.248990479735866,0.006482679718704519,0.015549221216598491,0.01665162758142827
1654,15.668515193601449,0.01317668800413194,0.015205196577780473,0.009252414868302822
1655,15.522056119012506,6.456335097384599e-05,0.016151893766874138,0.012110367983075928
1656,17.845204214943887,0.005037479479884577,0.020213620107553648,0.024241650875564458
1657,15.638069952453687,-0.0002534589677541093,0.01917912430581567,0.008419378652885912
1658,16.390662807032918,-0.0033378613127980792,0.02041111259358291,0.01682097993918144
1659,17.677024762513906,0.0019132366175002558,0.021274843340734116,0.010470992623712786
1660,15.378949008083534,-0.004548652239389475,0.014912108626557017,0.01485492443630423
1661,15.8735850372255,-0.0034203606241130203,0.01603507487489327,0.019271018655276927
1662,15.870310038576827,0.001446154814132961,0.015079388541592693,0.018483133735080266
1663,14.99214064527878,0.0040967505868504984,0.015659750601516323,0.014216845318104939
1664,16.664966957313865,-0.011438287434594348,0.02024584464054905,0.02747749589899257
1665,16.454298047679856,0.0041695086752672,0.016865253046023793,0.013177662119821685
1666,16.1572866848789,0.0039177414441488225,0.017083684751863105,0.014663569106500516
1667,15.871444440789285,0.008425514103468349,0.01599420498690241,5.327831102932996e-08
1668,15.425908424387925,0.012447071026472634,0.013699145231614907,0.015266303873234546
1669,15.67039192966449,0.0006352738479572348,0.013707447103962362,0.01371691782106125
1670,15.897122916666277,0.004995913476625028,0.013907932157863989,0.0312757721098034
1671,15.600443895882151,-0.0015656421877046894,0.01430896991332154,0.020697701908377265
1672,16.512947134354004,-0.009619050812022824,0.016802448304575224,0.008357580598375618
1673,17.057022386011294,-0.0004051115187522593,0.016812880824050868,0.017114411714405926
1674,16.646348317487842,0.0026389720613817294,0.016712952497036408,4.0657968007290124e-08
1675,16.885376568251406,0.0029543459372673273,0.015890628562914774,0.012342512734334803
1676,15.415289007902587,0.005255798945061723,0.013890728095043268,0.014378285969500647
1677,15.80099543336792,-0.011415173607613857,0.014301213876913826,0.0
1678,15.04547729548989,0.0024114660281744143,0.014242174262654025,0.018849466867085118
1679,15.921668839801947,-0.0010225398190060202,0.016413855492463745,1.8130276837513416e-07
1680,16.12522402615829,0.0018502641085597564,0.0164872860777366,2.634152305003754e-07
1681,16.683314350333312,-0.0010706315642038144,0.015908382170283678,0.021148428802755994
1682,16.257189860932478,0.006993139478334788,0.01595776625416682,0.020543207543186073
1683,16.47436704881218,0.01015884087017635,0.015366882872340447,0.01777195115375719
1684,15.775741548783085,0.002809308411563813,0.012473356460970624,0.016946546839073092
1685,14.960256150624435,-0.0009309441255560511,0.013176310209632888,0.020045858986539565
1686,16.02675630691902,0.008225495117709362,0.013436940167513116,0.03550799533698998
1687,14.97414295365489,-0.00536081610957826,0.013970841963920717,0.01792567708515376
1688,16.558856183644696,0.0014611399374516382,0.01605836057169204,1.2196329611451315e-10
1689,16.08123893047451,-0.00018441923617081414,0.01593664455433308,3.2990594584482906e-08
1690,17.068234433430636,0.00921429304396521,0.016958631595506517,0.01683267760889595
1691,16.31422838402839,0.0008992823374699191,0.016120793656393705,0.011207710839173057
1692,15.26927558267152,-0.00684067051172844,0.01380255556863104,0.01143216618187483
1693,15.27081533920468,-0.007731407966098506,0.01376702407013332,0.028714493991249982
1694,15.850311048392355,0.006673337428243431,0.013387771460341123,0.010997129019399735
1695,15.286524929783583,-0.005694104898602329,0.014424113767906276,1.0689386452822073e-08
1696,16.260581961868642,-0.01373097051533603,0.017741849170064463,0.01934834640567571
1697,16.329133759849604,-0.0032067977879975625,0.01699537471696588,0.014988286070977814
1698,16.478716031008418,0.0042901503814441345,0.01779887787341146,1.5252264333265922e-08
1699,15.772374169637294,-0.0029807307633094872,0.01663404459105938,0.011100433694317732
1700,15.214403898651474,-0.0006245404046701002,0.013554358565390253,0.01973384328379999
1701,15.091061814358387,-0.008637609318120939,0.013648099417589203,0.014446921133196353
1702,15.66057042236819,0.0030340577646031453,0.014184642861062684,0.015588174117820592
1703,15.279054925284967,0.005797587081317233,0.016629906196212647,0.013818446647537029
1704,16.733287437615378,0.0027971488603918786,0.017622080809302654,0.02328598588157524
1705,16.510095373148967,0.010244990867345136,0.016313210469329913,0.023747371372422065
1706,16.682645575345433,0.002383687809456915,0.017045970481872327,0.023318363361227206
1707,16.18782940364126,0.0065685059069030246,0.016275467783443555,0.01833200936068669
1708,16.051093097177244,-0.004527826069236984,0.014019427331539946,0.02542657586848202
1709,15.36077831887783,-0.0023818690567748856,0.014633124089280468,0.022400315189855864
1710,15.45761480136304,-0.002848839805703752,0.015153912827917533,0.012628054575633822
1711,15.258194828749636,0.0004886586706558365,0.020070434064203106,0.01833456352564294
1712,16.008899683799715,0.0004404498956265592,0.016812033391612052,0.020274080186951645
1713,16.310307477272055,7.035743300795133e-05,0.01588741642180802,0.0
1714,15.701138254982471,0.0010969851689504916,0.017449577596978207,1.4449322395330465e-07
1715,16.72757715437361,0.00020514951708677865,0.01531843033295142,0.010986553037702849
1716,16.362559297048666,-0.004839226790623195,0.012327800435377876,0.01929765864726643
1717,15.353454560931127,0.0029919454626375695,0.013057420665363487,0.01115806579289522
1718,15.587363543403573,0.0007830215367027009,0.013724620238146284,0.020544304272667447
1719,15.47217562473893,0.005464239196493822,0.018989546386971857,0.020064221734825347
1720,15.942847511120036,0.009018263512901676,0.017283489963456192,6.438082886667148e-08
1721,16.02064985088589,-0.0016805516694066668,0.016228937197855776,0.018801248624384453
1722,15.623999442273847,-0.004674723581706962,0.017526836017928447,0.014669103409612201
1723,15.284098401656784,0.009495084530886497,0.016604188771030794,0.009061116707213374
1724,15.694802729417242,-0.0020277201959480466,0.01385386527110867,0.005242912735184918
1725,15.601069046787016,0.0070121628537262405,0.013589676129951359,1.6530332034495806e-10
1726,15.252008160572831,-0.006955589708530411,0.014615297838207449,0.022704095805650824
1727,15.521847899323776,0.0011712309263353102,0.020151826249599974,0.007159466462094019
1728,15.64679094859499,-0.01294641164467317,0.01704201648010112,0.023332673903551163
1729,15.895015774682903,-0.003574557130217758,0.015342063756995757,0.02139632470984316
1730,16.322951132516803,0.005361558719951156,0.017252877614740703,0.020073941212316735
1731,16.033132386312577,0.005179534412756104,0.015648143520254263,0.012346712058719041
1732,15.540191188726618,0.0032517997836676573,0.016199745990787065,2.236499488859176e-08
1733,15.319309352473686,0.0035489558663615033,0.015640172684342143,0.030854246691758572
1734,15.649265494847672,0.00017709670331120004,0.016568686314173558,0.025011311059053572
1735,15.70449542022324,-0.0019263130339777473,0.01887354042652014,0.010166396982720434
1736,16.587284125544382,0.0070949313120773835,0.017113573514599703,0.02894268229749703
1737,15.554349381049569,-0.009704803885718205,0.014878370155085837,0.018263795514461098
1738,15.368854904028401,-0.008302083383027485,0.016698695151471727,0.01249099827510625
1739,16.710776807215748,-0.0009250481364780546,0.015569402559778643,1.094624615852287e-08
1740,15.954261053475964,-0.0007062948519558658,0.014746569920709857,0.02345155574864966
1741,15.866778203912725,-0.0007786860678855869,0.014944733871593927,0.018745873689655163
1742,15.462832685699258,-0.004587823326597133,0.014795548012268737,0.021381361166974547
1743,15.620688698723983,-0.00022883187272641038,0.015486523977396407,0.01821911791947562
1744,15.458198365163975,0.00020555342227930037,0.016470122937386946,0.008566884546031397
1745,16.30253423012883,0.004501366318805344,0.015861727134445617,0.01770637267821081
1746,16.592870906889836,0.014240935832695993,0.01645075426803042,0.026973390448378442
1747,17.047567459104744,0.010294874034285756,0.015052856362774316,0.02356052573631649
1748,15.386609349878295,0.005235481548378331,0.013650058659674712,0.006684412758749164
1749,15.620565629162767,-0.002570099475823825,0.01414882056869542,0.024521931629711648
1750,15.662155675935038,0.002486456239706484,0.013641463589689979,1.2809823068579943e-07
1751,15.058426005433176,0.006932284528306408,0.015860631887687507,0.022006796842358515
1752,16.17410132089993,0.00833627144086355,0.017268366972350135,0.025443191916536944
1753,16.17907720964132,-0.005816699698400708,0.016590231665222208,0.02550482616743717
1754,16.633800372932516,-0.004564587618888368,0.016914844167352717,0.02211649518291857
1755,16.78498630411746,0.010185705043972959,0.016659346543124703,0.028262522118008202
1756,16.605567235786648,-0.0019046911944096644,0.013498296374039537,0.02000906024342703
1757,15.340335614847907,-0.0017870959526879342,0.013386026079786999,0.013108613770559807
1758,15.54824714410337,0.005082250101299923,0.013860872582627136,0.0308793568180235
1759,15.382862215143001,-0.0021014350475949137,0.014988762287912771,0.02263363365645813
1760,15.680731954096348,-0.005714642248366022,0.022631272388459297,0.015680469316827962
1761,15.950696007037607,0.005406256734658222,0.016816668542486216,0.027656903462727877
1762,15.311600332418749,0.0030818827145111345,0.019279609901115,0.0
1763,15.380348656826248,0.005574536162484984,0.01762188767293724,0.009634963957933092
1764,16.255588257246867,0.004510839574347143,0.019105631290634112,0.018864483796072314
1765,15.927747286099232,-0.01162869673220479,0.017060376775491864,0.026358209910199885
1766,15.554934940205325,-0.0017243160351388589,0.017805031690924837,0.02491876575280591
1767,15.190494670568256,-0.005455883708813689,0.018174963865623256,0.029303372164426824
1768,16.40806058535373,-0.010401042881612551,0.023335408301934688,0.021871912146539545
1769,17.462835632293725,-1.0481233450916759e-05,0.019425775260758234,0.02886098975652699
1770,16.77318009936159,-0.006798093288874152,0.022710349147906726,0.021955965950055716
1771,16.789812582639524,-0.0016831192714459049,0.018348863475714405,0.0
1772,15.693586180560255,-0.012919168572389448,0.01701828807104109,0.021578834576655593
1773,15.503108030501089,-0.009728669726949237,0.015861801873693165,0.021621683911279548
1774,14.765733934994344,-0.006248576136370949,0.014539304683826467,4.419694418398777e-09
1775,15.875369049048796,-0.0022703286468869757,0.016194705030544633,0.02731691329275546
1776,16.416332467745796,0.0058783917270435,0.02154735685734544,0.015454315682567445
1777,16.047236774100988,0.014260090135713504,0.019114086445380353,0.018072305549548206
1778,16.298487339457363,0.013073669451077696,0.022107797224223222,0.007312807344139949
1779,15.540013916005215,0.007456984792852875,0.01698022576323128,6.977607470762166e-10
1780,15.498627390933995,0.004135690192733338,0.019134318097193632,0.005357303851980417
1781,15.439668194525325,0.005491457364256691,0.016061268900212547,0.016592573044108303
1782,15.243986780606432,0.0020060903952887612,0.014126409795777091,0.015775491039064785
1783,15.13524331477222,0.0065261731423564544,0.016231662554571005,0.01743834031959951
1784,15.034755753303426,-0.009786594259537786,0.023458039777354625,0.009687470764397665
1785,16.679996013040686,0.0007641680683092809,0.020314369441053026,0.01699102327646113
1786,17.324348686076313,-0.0015558928046243935,0.02035421543562948,0.027763056261437657
1787,15.624240695428407,0.006571612212402438,0.020440219178864783,0.0
1788,16.991867247159757,-0.005406399736613936,0.015951908928417597,0.02837923872973493
1789,15.273548435251243,-0.006232256044459302,0.013962386915052276,0.015069407864986685
1790,15.466805841300278,-0.0012187853612196271,0.0146040054729403,0.020888502617652238
1791,15.023031891126685,-0.002072422632753398,0.01619729067772047,0.027159150337531756
1793,16.94073667523152,0.0009151837090402863,0.020658501153300438,0.01253027332905603
1794,15.93414041791983,-0.001499961216485327,0.02185116437038384,0.011127029150683386
1795,15.891828674102992,0.00525263922326401,0.02065514946044684,0.015250882936341439
1796,15.68748862028707,9.02351584499423e-05,0.01462910196086747,0.01481455863684963
1797,15.15664337636741,0.0031167859041209217,0.014745470680827624,0.021033079442649257
1798,15.495500524467829,0.006097977254441683,0.016253134557439937,0.021729792256634264
1799,15.511291900721615,0.0015939606742303453,0.016146417458751578,0.020859248499931357
1800,17.243972975174056,-0.008556400362329658,0.021950407849509135,0.023654120515456522
1801,16.35014142829581,-0.006520433479193282,0.021028953731083593,0.020817504329255637
1802,17.796040772212326,0.0005165839915137293,0.022824376208435627,0.0
1803,17.437439150062367,-0.004855183012123049,0.020231145689151527,0.03701947319445796
1804,14.978116534632044,-0.00213004623931064,0.01476963170096196,0.021169199333887372
1805,14.777335488847749,-0.005207068120267701,0.01650665028464601,0.014842556626693622
1806,17.35570188310739,0.0005960158817314334,0.01707821085860819,0.013730080342383485
1807,15.455000994105768,-0.0006251677876307516,0.024649474064881535,0.014089130574813712
1808,16.160904606079324,-0.015175663096713855,0.02169758906556131,0.029524945547195904
1809,15.605249730828975,-0.003808645667063979,0.02114430117098428,0.010649175094194184
1810,15.565406519701083,-0.002615553348676568,0.02088682800962302,0.006027161375813425
1811,17.840288544904453,0.0013944044952057572,0.021044036111264125,0.01865541288755423
1812,14.911926971563993,0.001508425667449515,0.014165676217813273,0.015115272136501164
1813,15.259577564264937,-0.002151239620495352,0.014578208426624226,0.023300772184869093
1814,15.755742016650288,0.0006449943174478318,0.015044841388636205,0.02153446722892519
1815,15.747057933348074,0.004885124215447502,0.020496781527396025,0.01493406270424278
1816,16.38282994110253,0.009814996541371652,0.021653511602463295,0.01965373845468022
1817,17.036833927091294,-0.0009523256033422765,0.02084456555620317,0.022906208400638037
1818,15.503841959270833,0.008722121192022304,0.021745972582004034,0.0
1819,17.576959260460097,-0.001820353673414886,0.021665344082091115,0.02586391477160138
1820,15.282041604140913,-0.010275699407811496,0.014709978842922612,0.016708735892545474
1821,15.51996141100434,0.0038271476844852865,0.015587772686187733,0.025064859823234736
1822,15.920029463171911,0.001944305265382652,0.01752869055179607,0.0109295343297067
1823,15.19966200141115,-0.0017804153003902572,0.024100840245701777,0.020593731509984656
1824,15.914136138320528,0.005813903717729001,0.0239334972415376,0.010333750453326958
1825,16.589942855698975,0.003473125147049547,0.019131573608270912,0.018411648967408187
1826,15.42040861824612,-0.0005726537685612114,0.019291027515674183,0.01793745334965818
1827,15.999593534856473,-0.009010034581113246,0.0173567043351478,0.005552019062857916
1828,16.394284542447046,0.0032639087525732587,0.016815850012315284,0.028042299495078048
1829,15.245816476456955,0.0017380190290991087,0.01724252830148477,0.02465619637299179
1830,15.780090874929053,-0.00721293538635001,0.018062420828021352,0.01792764292937686
1831,15.688585324217264,0.0018560334830778162,0.02262780232188028,0.01879241708919323
1832,16.565093615356687,-0.006665119452919764,0.01889077148104206,0.021554011095283265
1833,15.997233604140881,-0.006501986223450776,0.017615457819534996,0.008562336677697374
1834,17.1094116579793,-0.012146253072489097,0.0175250584600476,0.030963665712785585
1835,16.468906634823078,0.0018227860525753144,0.01710855728916252,1.0360857131135529e-07
1836,16.227422065987128,-0.003926488613038255,0.014474107703364937,9.06552763475453e-08
1837,15.104548345323273,0.0005012503784557056,0.014636325957432821,0.022168539919241132
1838,15.697197142026074,-0.006084586533969789,0.01435551432178118,0.02168404595427358
1839,15.596539308982125,-0.004134135503549483,0.016446644625359337,7.371371643367433e-09
1840,15.853448275486866,0.010304980622262984,0.019312231145728182,0.010727020022201928
1841,16.37700856231655,0.004050844908400686,0.01824176644912994,3.418772853245477e-08
1842,15.68547211466408,-0.012476655121999101,0.019663743913061055,7.021365716994426e-10
1843,17.115362197413727,-0.00015824068993701833,0.01770133222056564,0.0
1844,16.521040508138434,-0.005390094105921465,0.013544792244016116,4.704584479788585e-10
1845,15.36878114700848,0.0003312187948914014,0.013685100748517679,0.014243852180094326
1846,16.01390278598053,-0.003453409678457201,0.014849630724006618,0.0
1847,14.730122082242772,-6.933047936753356e-05,0.015249930856210727,0.008390491296381095
1848,16.985044867705277,0.009410698360284636,0.02045091738935514,0.032431582136919976
1849,16.580841297459713,0.005338888678213401,0.019053057384606952,0.0196536328140921
1850,16.182179769172482,0.008728585525605155,0.020587607161564193,0.022195560377506085
1851,16.324314466295856,-0.010742717553849371,0.019971938913408833,0.022678765868512772
1852,15.747727939871194,0.002958146826745197,0.015108455662386154,0.010122340823184485
1853,15.20580000502944,0.0024161231165730763,0.014803599814395125,0.01835134079445462
1854,15.276362221872423,0.0020305009260821873,0.015567306091784793,0.01889844168425641
1855,15.352666311755627,0.009199661008197123,0.01578640294253398,0.02723896819185279
1856,15.810167550269467,0.0033308911421649334,0.02335813289882056,0.0
1857,15.736334405883554,0.004594876569976502,0.01935986699760695,0.014335820682951137
1858,15.06976462410343,-0.0033848528415411513,0.020774952981150115,0.01303452240793511
1859,17.065406507763527,-0.006199334080178936,0.01835302582778687,0.003056221014443726
1860,15.846426023037797,0.0038874897969445525,0.018988904742126247,6.871558732018818e-09
1861,15.680480137312445,-0.0010878687136759012,0.016950630616887567,0.021794108384452095
1862,16.019311166312953,0.0014081588634528054,0.01845335175601829,0.01840984456717764
1863,15.57875020359501,-0.0029933218790944216,0.01852902962781369,0.01714593923713542
1864,15.168103200283712,-0.005564779310157549,0.022231821766552227,4.019654535008563e-07
1865,15.96880741430884,-0.003873154307812577,0.019796591597137154,6.069889139196533e-09
1866,16.29748976098391,0.00420151649796404,0.021594585056019903,0.02494557856222351
1867,16.575455468251565,-0.006198886361010948,0.0192047133464141,4.825927263739085e-08
1868,16.08194824811562,0.0021411651661336893,0.017454357829354127,0.0
1869,15.206642968693828,0.0017486644680876772,0.01536354313720188,0.023901634863353848
1870,15.71089853581026,-0.0008977614833752376,0.014783205490117142,0.01846310686928574
1871,15.477249181582156,0.0032862020472646763,0.014998400158872488,0.024133421349156345
1872,16.635854205306746,-0.004357806323874702,0.021273873339892065,0.021140889569458463
1873,15.969904139275622,-0.0020820203051955966,0.018956039713059057,0.013009709487379255
1874,16.148355277942663,0.0004757173729063762,0.020003336533283688,0.014782236228416899
1875,16.709446446315248,-0.006200519763160667,0.018377746849595054,0.023061626268467365
1876,15.45720842208878,0.005097287736330197,0.017084126041474298,0.0
1877,15.271401636670493,0.005659571923385608,0.015104991204038916,0.010292032940763954
1878,15.518724112113244,-0.0003496934081815672,0.014923395550509701,0.01368691352993807
1879,15.205471158800574,-0.004242169574022266,0.01653410414888034,0.00994924245162879
1880,16.68743628965981,-0.014762783220262353,0.023556945633280528,0.02400180306014267
1881,15.608215088931358,-0.0073639215260373325,0.019970559027396174,0.01645259860408816
1882,16.12048880918215,-6.509286528667294e-05,0.021212353339742095,0.028036201815948625
1883,15.099383422574858,-0.003588300529017092,0.018937198161577424,0.016897920710525045
1884,15.966066610170813,-0.0037652500071721317,0.014408035330311545,0.01679384361819654
1885,15.868443294923205,-0.0007784120004331761,0.014834646429117661,0.02411536974210003
1886,15.936180331070116,-0.0017259553329004947,0.01419751178219801,0.0271591923730466
1887,15.354586000477516,-0.003554323131100505,0.0155161520087937,0.023493829023099776
1888,17.062095255143312,-0.008273530062834822,0.020382008601806677,0.0332150228663441
1889,15.9719643638419,-0.0073035888483293405,0.01902211692062771,0.017684266603213955
1890,15.481804981541432,0.0013116050538871844,0.019513060249904728,0.015144331754702986
1891,16.160959879414733,-0.004959344640744324,0.019037938609889355,2.7803927033187027e-08
1892,15.337383241239529,-0.0060538432493896675,0.01778446024872607,0.025271861577965144
1893,15.430471272500286,-0.0015119367142754315,0.01754086579721031,0.02301291483041524
1894,15.353215818978994,-0.002676256382777418,0.01752671934010478,0.024500828716956493
1895,15.17473322373132,0.0018638154926866627,0.018625425852739692,2.0361281369413888e-08
1896,16.071361375272616,-0.0003530093640259351,0.01957057382101207,0.0
1897,16.036230665915348,-0.009279604026893123,0.01860373120244757,0.018290592994598797
1898,15.334962773005312,-0.01151028102430636,0.019892586175998143,0.015856890803232326
1899,16.259044743630653,-0.0029722431501673576,0.019485441487851692,0.021920340030522758
1900,15.669808622940815,0.0004916490525606229,0.014761405840356885,0.025318866053322238
1901,15.406319493499213,-0.001597063166664293,0.016288411220493532,0.022623096961637074
1902,15.103941839588751,-0.0015901432462445127,0.016428187093133758,1.1542730740082981e-07
1903,15.289693276305414,-0.0016183516788542786,0.0168323053175625,0.015053765127301371
1904,15.877529858042946,-0.005108503332158204,0.020172617598343438,0.023004613654720583
1905,15.560223286197758,-0.002098753877613397,0.018640435119554738,0.020958313847330122
1906,15.082745430606554,-0.005739234433431074,0.019345331128955402,0.021058493656954298
1907,16.896405845884118,0.0007054955041805078,0.019111826043388944,1.755848612500127e-07
1908,15.728706524425874,-0.013638466683221105,0.01555679115790165,0.029962589686536638
1909,15.722634475884925,0.001424534462221666,0.016422559510727623,0.02854367922445793
1910,15.204978563536017,-0.005401477702117103,0.015722336149549983,0.028683302065497518
1911,15.466780222586207,-0.002079774910577729,0.017308498342358803,0.018704428598702222
1912,16.448496000142487,0.0036401287025471037,0.020803681965404778,0.02306918633681097
1913,16.134267148983664,-0.0017131055828481499,0.02015272851279346,0.019690210719038943
1914,15.218732835447753,-0.015252956666496682,0.02098430604135927,0.011205698162578949
1915,16.145916898704755,-0.005827787428973771,0.02204646751170398,0.01602400359589178
1916,15.69355337807102,0.005469723265946892,0.01385490145603556,0.02136860012830842
1917,14.957697713586455,-0.002883929769524604,0.014776775645044832,0.023500391478289754
1918,15.062325985674152,0.009137969231761479,0.014680323779257638,0.016167079763569507
1919,15.05170631976503,-0.005975979025463424,0.015174593149557008,0.023710904646329828
1921,16.88347726673884,-0.002550303215054206,0.019111555699122085,0.02388105508300845
1922,16.078830578844855,0.005229980836302182,0.02079568680866133,0.025761589010778973
1923,15.727600262080015,0.004570128793304347,0.017884458978631966,0.018727913851637898
1924,15.82898154680143,-0.004903360263770053,0.015264745959763392,0.031457349313655875
1925,15.490332282793885,-0.002633938633760638,0.015567749332619913,0.0326423318048494
1926,15.617755299190225,-0.0004194419046204541,0.015825217241015023,0.02587346209432475
1927,15.285115737197799,0.012644485099394233,0.01753377060758924,0.013496181150579767
1928,16.620737002584132,-0.004067053797759294,0.019412363963096098,0.025239505534584723
1929,16.609862961080164,0.0017109235793659175,0.01749277682365419,0.017410010131923514
1930,16.064049973112084,0.009616041863932112,0.020013171058623557,0.0
1931,15.820135204011756,-0.005721368395896076,0.01692910569604514,0.012732146128090436
1932,17.088176047263794,0.00989438166580679,0.015937788958932657,0.016364130866963568
1933,15.759185090064161,-0.0003444808586675078,0.014364493702003094,0.022146615194695022
1934,15.729509953058749,-0.005076138593649822,0.015855836988578214,0.02269443212367743
1935,14.64460519667556,0.0013431769485362875,0.018231168852400517,0.01765887944665161
1936,16.298331325077218,0.0003057064780403553,0.020152098476127568,0.02670097783382798
1937,16.35022014273787,0.005971373055450882,0.016793709591740074,0.012695630485073708
1938,15.7938176887394,-0.00023387074757720973,0.01808538338783043,0.015549633520724344
1939,16.81065257310913,-0.0017483777908829123,0.016629688305859945,0.0
1940,15.857792315939708,0.00012316275321041232,0.01436744507089389,1.4293943081469743e-09
1941,14.760732779922286,-0.0018326823004696808,0.014166773545990507,0.01655100026047414
1942,14.869222481796724,0.0011742970656555744,0.013484385024437577,4.243773791171005e-12
1943,14.92619489519372,-0.001949429557706519,0.015416506324498043,0.010078027752432864
1944,16.39635236082459,0.003092560513465941,0.01833232865239147,0.024833803897115755
1945,16.517450660676545,-0.005607307316317057,0.016980362898808426,0.023575852095578588
1946,16.65052100459917,0.0012311445587361537,0.01910888149830337,0.011803483241259759
1947,15.421030169108136,0.0022276503246769002,0.01809672861383535,3.336644739008888e-08
1948,16.547382653149178,0.010283580161780747,0.014971362467980646,0.02098946816314976
1949,15.6228905156672,-0.0035818681158109253,0.014838513060275886,0.020661509233380983
1950,15.187761246329114,0.006828397122836326,0.015160584750641401,0.015622030082565585
1951,16.053413417856767,-0.006359961183287597,0.018090260450843137,0.017302649106424144
1952,15.840177775457466,-0.0013823260639732194,0.018299144254967602,0.015837167021200197
1953,15.937452551286476,0.0009825560215340704,0.018829823520822957,1.5225432794035116e-10
1954,15.828110758153402,-0.0003574184598912435,0.018380925985376113,0.020590521132839056
1955,16.5314343466673,-0.004351187833041646,0.017310774062422558,0.01652235582569493
1956,16.523176573417874,0.005028797146155026,0.016233424722112328,0.012646900297747472
1957,15.065134059269486,-0.006678070261123079,0.015392749575317242,0.007819094493364875
1958,15.356424564285133,-0.003455813939351727,0.016191748698007526,0.015342877337323294
1959,15.526769122038985,0.0045827629219214565,0.019991415445454543,0.012835995294861293
1960,16.379996985622018,0.007750848173042248,0.017212228589860847,0.02566961943928097
1961,15.320286126231467,-0.006038507007742221,0.01642385871689718,5.637675468312203e-08
1962,16.010787099746967,0.000727932825144152,0.017399422288418225,0.02244705969437424
1963,16.318134272169676,0.005428674230305117,0.01652307260872871,0.01546674563300676
1964,15.068480060366776,0.0004278515081112413,0.014249191719100095,0.014357565714224309
1965,15.772769072700596,-0.009407809203007943,0.015798462916955344,0.02427544114572187
1966,15.847375376644893,-0.00723081143448728,0.01562586848155501,0.02005600996306724
1967,15.207935272525955,-0.0016602480960418642,0.022534792483906822,0.018197037473481444
1968,16.381705195062093,0.0007633713984818931,0.018742789097449107,0.020907537783137607
1969,17.147810780222663,0.0022300986255119524,0.017504699251990132,0.030379707006530827
1970,15.561448717590034,-0.0046149212981138514,0.0184742410712625,0.0
1971,15.992490192173918,0.0030774872613040225,0.016180531457220593,0.029046640702639057
1972,15.357886914353266,0.003762957616438676,0.014179303081153163,0.008003038367612292
1973,15.309006987528017,0.004559491874132908,0.01429142767059066,0.02708915857137079
1974,15.684146565721896,-0.009214379312779492,0.016100533110015816,0.022372838589544416
1975,15.577643887870464,-0.005784727741881499,0.022126012384782612,0.008495767381320657
1976,15.564192906343212,-0.008377990975010985,0.01827316037755078,0.023880814065958194
1977,17.010926679065438,-0.00010266400882932919,0.017733235149645928,0.019733308076845226
1978,16.476807629946986,-0.0019059665961702731,0.01920450068637282,0.02794073085219279
1979,17.021868946469684,-0.006336652170194878,0.018744693736338098,0.027310643485332714
1980,16.272717773793723,-0.008354995835226559,0.014560028285408077,4.841084331805284e-09
1981,15.449685500523724,-0.009833646287121583,0.015196412624674112,0.027777709886074503
1982,15.898309547115169,0.00720727327294042,0.01615512694476429,0.01871331420243869
1983,15.231627708423176,-0.0015074029179894853,0.02389091088087761,0.01624924782524627
1984,15.806001890802353,0.00027414380936976275,0.017986919848641054,0.0038338462351219537
1985,16.012840124509676,0.003735395968100906,0.016186713162972495,0.021939344405876974
1986,15.534282992719518,0.006286482603215209,0.018290741533223503,0.012281722290298452
1987,14.97568782463263,-0.00042678818083113104,0.015496857297449533,0.027771599653308963
1988,15.737283345648072,-0.006761083643700992,0.0169667757492354,0.010152196733149965
1989,15.374700852365578,-0.0069473897240583055,0.017090218580696443,0.017052510794069598
1990,15.065665763976755,-0.003623699410041206,0.017698357073557755,0.015951601216108217
1991,15.190981621802793,0.007749411140223117,0.022485868544808746,0.017150708073342995
1992,15.101795093945944,0.005847308135455311,0.017083832652239693,0.007461834203483016
1993,15.555757457229545,1.0831655108190481e-06,0.015673002703667872,0.021292528599955247
1994,16.45989359740847,-0.0013462247751341793,0.017013952315959823,0.023848793814050303
1995,16.687779646733507,0.002365948955277608,0.015590452057577558,0.019241689107916626
1996,15.44237725559084,-0.003268344236440761,0.014509278308186076,0.020686821643727024
1997,15.315751565756345,0.0061353607229837764,0.01535193913505037,0.025743003812992077
1998,15.62333077668294,-0.00648206208574756,0.015362711004546479,0.012449527905822816
1999,15.328277925386406,-0.006016736622168336,0.018067474940739927,0.014790039757310235
2000,16.320246499052452,-0.01737971823033603,0.01760463123282844,0.021683520835366375
2001,16.5986603275173,-0.0009121767528431093,0.015837196818299253,1.3037743411167909e-07
2002,16.491033311964184,0.0026623717156348007,0.016805330686104417,0.01657580226854194
2003,16.355493799884094,0.009890188536408424,0.015275884798266672,0.01768640650591016
2004,15.255286513554573,-0.00012437583617658663,0.014568436265772837,9.84579311250453e-09
2005,15.527926662341127,-0.0004244539420108264,0.01505580869693972,0.01765142237328107
2006,15.361281904108047,6.290303193257078e-05,0.015265832695761337,0.0038546212270778677
2007,15.44455997434284,-0.004013868934212413,0.016371684436328526,0.012159819497953694
2008,15.708193793851885,-0.009539313199460253,0.017517067156025416,0.01704238663949132
2009,15.863612057092519,0.0098384855729685,0.017002406687843866,0.013854797233300567
2010,16.559399616468642,0.0015228010900426678,0.016953984347873107,0.02422166894595346
2011,15.418872725999794,-0.0015169788816914978,0.01898383268318154,0.008299246734654157
2012,16.00056828563278,0.0029843828968784754,0.015103177206807383,0.01931854353134845
2013,15.457562070461776,-0.00014009325931744324,0.01489814431190647,0.00741286854592089
2014,15.989368648065055,-0.0062363021730341694,0.01572568171220551,0.02223174569844418
2015,15.426018658084939,-0.004864239487450797,0.017332422982932413,0.01464836411373735
2016,16.233460097933925,-0.00915061049068854,0.02331597464856117,0.03306070009404409
2017,15.720348769809565,0.0045724167220483405,0.018124064418901797,0.025415023265086302
2018,15.99791320661872,0.013508721478272142,0.020473965490515816,0.022502073841147354
2019,15.93966242111683,-0.00014465812024793936,0.01710861831678432,0.018255151389923042
2020,15.638886224636742,0.0051077414565895325,0.019202767092665232,0.014071717154769176
2021,15.675581489518096,0.001806990160122649,0.017658384475275575,0.018035458072112397
2022,15.623789416745494,0.0022272142373353783,0.018445938827268804,0.03367422356334806
2023,15.847959096028493,-0.006065965451292705,0.020240469474417,0.02306500457321378
2024,16.057447088689663,0.010636295462182189,0.023813563719266177,0.0097594183123326
2025,16.668511270304712,-0.0045028641831579745,0.018551165508235806,0.02935275661620418
2026,15.762270484971216,0.0012311043837674703,0.022685630161776184,0.02012630651041903
2027,16.285694114970887,0.004992208179147272,0.01731739435346749,0.008564069137236096
2028,16.01642402798305,0.0037619144279212747,0.019364060081549037,1.5898805602797237e-08
2029,15.361619014976766,0.0006238842501650272,0.016679951181487462,7.834484428857681e-11
2030,16.533688411300385,0.008519669333997707,0.015766191411723054,0.019266162133040336
2031,15.912039529447071,0.0003808108791982418,0.016211983579653286,0.02263014958908579
2032,15.862725458549578,0.0013549847937001252,0.02279695761536904,0.029077736308007023
2033,16.427737478695427,-0.001715817634941069,0.01889042547291461,0.0255453446969075
2034,15.171081535006133,-0.0062876492783012885,0.022864994041724318,0.018735467725990308
2035,16.008160911983452,0.005474202462636794,0.018593882940309003,1.4842633012859452e-10
2036,15.59882810376907,-0.00837300997988117,0.01945529034015834,0.020363907384795776
2037,15.744269297489245,-0.0027927742669716844,0.016895265880322207,0.012646781887871982
2038,15.44637587274135,0.007503289598928626,0.015504147249563087,0.030248707627286396
2039,14.978070543510347,-0.003137685653835335,0.01649286811456252,0.014643160526791573
2040,15.525921486545927,0.0005950180494549086,0.024773712375809043,0.014786705815219436
2041,16.04165882096951,0.006392374979739595,0.02084481295368551,0.021833357830176994
2042,16.851763153227438,0.0031382189112387133,0.020719703701522745,0.025384525499001186
2043,17.259415341582645,0.010602424310003406,0.020452194130743007,0.016788211108375965
2044,15.814050245231448,-0.02089439926201931,0.017484189581553025,0.020342366968040874
2045,15.064275919062267,-0.0005552748601004499,0.016300116479473162,0.01123531119527798
2046,14.796849818585565,0.003114131745687929,0.015631445404661635,0.011908353836336347
2047,15.00888410937422,-0.0032559936575640314,0.017823283395874558,0.014953352204219408


==> raw-data/model_parameters_1microsecond.csv <==
spin,β,b,γ,η
0,10.590425004901126,-0.001452924890697869,0.021477309993107818,0.03332252084736013
1,11.035527593553107,-0.009260023522057369,0.020387453834977677,0.03601475568763095
2,10.618996196012207,0.004330142468622046,0.02059549860143318,0.027747017609877182
3,11.448465507670393,0.013064995437763243,0.020447140281514207,0.041240162623918344
4,10.118856252491996,0.009774207501864298,0.0160318195361967,0.03404999868823876
5,10.18710505945308,0.005282717322603813,0.01685214574172928,0.030417375486799354
6,10.750690192497112,-0.0018774958771162905,0.017033977412325353,0.031697468511714295
7,10.564677598607949,0.007179189837103137,0.01745637668237921,0.02524655562560179
8,11.055364777424565,0.010244280870205454,0.020667022993174838,0.050373603574353464
9,10.823118334383976,-0.006934921061266101,0.01945046579102255,0.027688465026565884
10,11.345886830886213,0.0037592790378952064,0.021728410806840185,0.04400562317729169
11,10.720021475896427,-0.0038008599174495982,0.019548728838642473,0.03214448943350085
12,10.308382131284333,0.01534001878725014,0.016506062230771525,0.04197129161437138
13,10.3852460617405,-1.1155039418962068e-06,0.016840233723775147,0.03852551697997735
14,10.146687820864203,0.006076205433100875,0.01685765569035836,0.03518784899830512
15,10.29728978078832,-0.0003968237819523571,0.01790998821211645,0.02149282190952971
16,10.733821197124788,0.006728707905617655,0.020137725444560422,0.043979346345732584
17,10.814211340172768,-0.0025962360662264788,0.01936601622563846,0.03377660939705505
18,10.68490559820352,-0.0048539070953309334,0.020276437371683914,0.04283275953039031
19,10.706885597628826,0.007762533835658243,0.018357325076280247,0.037098469366217364
20,10.37647877958393,0.0031823124270247854,0.01655218505474085,0.03741568333827785
21,10.311969103786682,0.010260722777649573,0.016720393917196152,0.03790241198035797
22,10.343834915008268,0.010397394442105431,0.016731315638099542,0.03735796992547025
23,10.33925993999675,0.008217807855792689,0.018008408406827946,0.04070694569866856
24,11.017108594085892,0.009744594272605595,0.020287830406118763,0.03970241635972955
25,10.630875842689527,0.004068245687016836,0.019481251550908404,0.03576360818153903
26,10.694977959959903,-0.004900840892660245,0.02019216832472727,0.02723064694998638
27,10.920208749707088,0.0023835974599082876,0.018896713732047585,0.031034449322679902
28,10.0808402275313,0.009202346463033568,0.015842473778966956,0.025103958944217845
29,10.310291565235788,0.006693275842652527,0.016963406017935608,0.029643441604996292
30,11.281004370189082,0.014468966914677524,0.01827579591287643,0.0543022264831704
31,10.15677685268239,-0.002202298524201649,0.01798462890956315,2.0774092174323794e-07
32,10.64338714476852,-0.007165838995789548,0.020705422481623745,0.03180799472300236
33,11.032190032228444,0.004992616730202904,0.01923512230262002,0.04656037656728286
34,10.577269957728344,0.00768982306840207,0.019949919395522764,0.03348324167824843
35,11.118475900525384,0.004666950203881292,0.01848179836412158,0.04653347189220393
36,10.23100524662764,0.012939675131229749,0.01697475348427075,0.03203095598088671
37,10.202987453510923,-0.012767529309305126,0.017945810808723452,0.030615037411014775
38,10.336137257603859,0.0037762231622258248,0.01761582818878305,0.038790744393488175
39,10.247698169729542,-0.012609687938937604,0.018370905783947993,0.019655001851767977
40,10.575285192649268,0.007768020121333771,0.020146848873219974,0.020535228515995665
41,11.04444362364069,0.0002677116835792868,0.01820613653675049,0.045311057551306634
42,10.68282382637752,0.0023163495348150127,0.01949378131836673,0.041180226297404574
43,10.888066474291874,-0.000899381419312103,0.018556024031318643,0.03574500492430782
44,10.706582018468911,0.0016723887116976506,0.017326427660343164,0.03576542856593814
45,10.286754434375863,-0.0036642333430001073,0.01846906993466366,0.02580726709594843
46,10.468910027947386,0.010251636899935858,0.01764868366393979,0.03511150246721428
47,10.260635569152113,-0.008829193181021542,0.017718679078293137,0.040256598471241536
48,10.573580423644572,0.012400949575442114,0.019505085026659423,0.038736693767451646
49,11.434384075488193,0.00013532335474044838,0.018533961579637225,0.04866637586020269
50,10.749051925542462,-0.0011407916270724965,0.01939238877838507,0.039226013916400466
51,10.961777309387925,0.005846392639676294,0.018051861901274256,0.04505588099780443
52,10.5000907784952,-0.005675688555922065,0.015970928139257465,0.03813055232494615
53,10.412590219554279,0.008151276037268491,0.016293452307958638,0.03499668579250147
54,10.629481981128363,0.005799913749808719,0.01639502121360334,0.035177988584686876
55,10.339856234099562,0.010342048281005057,0.01713777974434204,0.05032258819427979
56,10.52775746260332,0.0036457183853747274,0.01986536126428449,0.04379410054907094
57,10.497285486526016,-0.014912764179422318,0.017999443017514452,0.018220566829974943
58,10.344336140771007,0.012940353381102077,0.018805812736523264,0.021018501222238178
59,11.0197495309246,-0.0015360873080008195,0.01805911193016541,0.04170438285195446
60,10.287546964490597,0.009729443437815037,0.016461730198250417,0.02327613534253387
61,9.93454837500733,-0.002530246231644556,0.01649228542557655,0.024494215458783053
62,10.260725862936862,0.004370361577218586,0.016956424691748597,0.028395414383794743
63,10.287851881135136,0.0010168098400177117,0.018142148692198157,0.04564417916721948
64,10.792309895503788,-0.008328188595311675,0.021846313259547574,0.040508033141638713
65,10.750470561088157,-0.01421880873767591,0.018483397303859193,0.034568068740353404
66,11.26148777394132,0.004256492674689152,0.021049078547449022,0.047663777469287884
67,10.749007638384874,0.011265047557806147,0.01838478818629853,0.03566653992881084
68,10.896348325608127,-0.010653586398109444,0.01991195303138488,0.03654064990875091
69,10.270374204307878,-0.00048411349821913483,0.019076876874048188,0.035879561145760554
70,10.428396309586773,-0.006165259941087052,0.019082951063461483,0.036369524088753304
71,10.239122601153259,0.006337026016190096,0.01928110606295288,0.03984381434630708
72,10.76767800343703,0.00811161016461978,0.02019997249634555,0.03336289306465817
73,11.213898750784056,-0.0050855300704822975,0.01936171293423906,0.04649653777312101
74,10.4553789660741,0.014462547164311283,0.020376820645598506,0.03747838560384212
75,10.76532476043682,-0.002936717786971378,0.018580352269772945,0.030668818732074946
76,10.486861268411989,0.0028487509688984673,0.01799013145148524,0.03676623737523807
77,10.274640333572329,0.00540551180288578,0.01781487534097749,0.03996029745977493
78,10.689188881649427,-0.0034937934346988826,0.017522520101882023,0.037398530956586656
79,10.34527444839022,0.0037505209805487696,0.018313286862592024,0.03653066302943212
80,10.8635851391734,-0.002461723062590985,0.02051519307369208,0.0391916328682279
81,11.126190623027185,-0.005101720942750135,0.01866914073261548,0.04046296165800176
82,10.663205745402971,0.006111172838474087,0.01939651611277156,0.03888033033892608
83,10.978434013240015,-0.00615868803149509,0.017928007198609697,0.039565073699558466
84,10.425062037963693,0.006077248860646009,0.01752144178835714,0.027478851747541836
85,10.287043598335833,0.002952698679825907,0.017732364577639898,0.03610280228046243
86,10.726852467906834,0.007597250886522071,0.01753582011003284,0.03287529636979022
87,10.22880706592243,0.014151615761937266,0.01805206015005327,0.03169684578522923
88,10.622920750488774,-0.002177543712298928,0.01975809000968914,0.03815614534243622
89,10.431207068802056,0.00338287822561935,0.018465004193750266,0.028529949437060022
90,10.500211627722782,0.0031090238746760085,0.018623861339725118,0.04396659884837777
91,10.971750130376074,0.006432486519681813,0.01875457283916358,0.040949604204994584
92,10.628087034615117,-0.005199256360262239,0.017799757599728176,0.045117843262997476
93,10.15200228131209,-0.0018295147001643533,0.018083708892557327,0.038596523900947664
94,10.413373954359752,0.006364056999409523,0.017236326579404024,0.030488335993102026
95,9.942188573231064,0.0007508793380532557,0.01814658949251225,0.019035050372506194
96,10.213666646587443,0.001345999408208969,0.018919454270839686,0.03417383959448861
97,11.140816075086274,0.00696754677167635,0.020098486819351093,0.043328524561907104
98,10.641958402575412,0.002561094830355275,0.0194443206574381,0.03554392443067651
99,10.998900387482054,-0.0013553021320103433,0.019367387154002522,0.045891795241169625
100,10.237288899990189,-0.0021953364343967083,0.01826840526660809,0.028298773433741722
101,10.695178503528506,0.008221539430367351,0.020419480955446403,0.042023379802536176
102,10.163453410940443,-0.004361227968201292,0.018786998464054735,0.04087778371288131
103,10.06061689927365,0.0044543488288013265,0.01943024784234383,0.03243792750036823
104,10.44410081768152,-0.0050072449359180125,0.018721574602861838,0.02922543677695517
105,10.874247144444906,-0.0030971119386336383,0.018101794007257116,0.04119875681570795
106,10.684822438130308,-0.0027865257419993385,0.019420759126815828,0.03516903950392663
107,10.688956345664954,0.004780812055788487,0.01873879835721912,0.036793864785122414
108,10.580189856450033,-0.0036178685610202864,0.01807134643558981,0.04199225076045341
109,10.440063328392071,0.0050014133728033035,0.018324172471754496,0.029320125932712972
110,10.408716601898846,0.0026959186972199817,0.01846078213730491,0.02617212439018939
111,10.05219597860719,-0.0035026527756055197,0.01830997638663025,0.04068943332687384
112,10.606506183710747,0.004525002716164947,0.019608779519242822,0.03032633641352666
113,10.756623126696837,0.014112900141586808,0.0189723152067405,0.0371238368544184
114,10.601590092222098,-0.00042199891332093183,0.02027771861364736,0.036041896321356584
115,11.057415149387774,0.0058883948851500886,0.019315527488367543,0.03839389725007348
116,10.13157403703434,-0.001452497610132643,0.016121303675911462,0.0329104471629033
117,10.602604182719396,0.01401741454036023,0.017594071525027295,0.02808428430820399
118,10.439395834715233,0.006027721638640092,0.016449592284236682,0.03409605213761779
119,10.465823069306687,-5.6663291197045084e-05,0.01636082530165782,0.045482150885023484
120,11.038680378259633,-0.004435229498298784,0.019409119416512334,0.03309946773817085
121,10.960000470285415,0.002577607793085491,0.01905192989517983,0.041695311486064965
122,11.008771950656913,0.00732987081346775,0.020210125001801027,0.046907645232736175
123,10.774621060752061,-0.002371034179264733,0.019380610894386214,0.02986182806444214
124,10.474018087302511,0.0033408873440783134,0.017429530022936138,0.035440492480641954
125,10.412662030297724,-0.0056532776363811665,0.017710465866636535,0.036634588100188284
126,10.417764765682387,0.0038699831562976255,0.017814038237761978,0.03494277678717965
127,10.305137593936744,0.010754889142764975,0.018512322034050833,0.03324118099373542
128,10.59036424226447,0.00024399673068383477,0.020791042884140805,0.02872453040894475
129,11.013431530542052,0.0021943547942476927,0.019725619654028585,0.03600522532064898
130,10.705204224697543,0.0034297338681393693,0.01979167007463677,0.03636633046442995
131,11.356563601589,0.007155366315341922,0.0177108132168913,0.045728578120838
132,10.708165617870891,0.006175540532474615,0.015937594898817034,0.04306728966101659
133,10.267338079811912,0.05152210299242015,0.016296929156242215,0.026429299262421203
134,10.549500900286949,0.003984749710869821,0.016110353555818527,0.038884477114910804
135,10.353680333070393,-0.01003743310695223,0.016776613721025867,0.02998867021948715
136,10.928571340354624,0.008203042152821053,0.019631380494594057,0.04065721298284827
137,11.251701467777718,0.00627182723789009,0.018449998395775,0.04794346462088912
138,10.651390085608114,0.004987457441937259,0.01975310463568943,0.04593046421437714
139,11.05743843473044,-0.007728201836533245,0.018137695910124547,0.047473570622022176
140,10.499228532540767,-0.0036756959918003754,0.016764457223602407,0.04023313134334044
141,10.642556699411964,0.004624966881091536,0.016951084991497462,0.03654267148743958
142,10.337312102231865,0.011877044625664074,0.01649502150117071,0.046666826637546045
143,10.174421186758329,0.00857701031749665,0.01606035366763513,0.03326461245089078
144,10.676734905232475,-0.010810829017471824,0.019750107882186885,0.03933060677460568
145,10.805305331887762,-0.00012812480805006362,0.01804331902475942,0.04155616174719293
146,11.2065649191237,0.005627242050517782,0.020267588828986393,0.0405250798455294
147,11.036054212477973,0.0005518376597657826,0.0182028570410042,0.042694173401251895
148,10.738553379909069,0.00787096308784091,0.016287608108026812,0.03089750262879278
149,10.3829633979825,-0.006408044691985436,0.016792647933779704,0.04233257684232884
150,10.557565226468338,-0.00635236065743694,0.01643861096931673,0.04153858980717341
151,10.612260006244604,-0.0004947841740989455,0.01692002993439753,0.04006670270151032
152,10.69460084126881,0.008359903566262377,0.0194003750851112,0.040808851156633734
153,10.82937644654618,0.0030739653482564724,0.018076418154763425,0.040453925813180164
154,10.883664162638931,0.006668461203554421,0.019598124599346435,0.03662553920862088
155,10.428050910886203,-0.009865083295266445,0.018518217457246907,0.03237125149481807
156,10.604792456041226,0.0069885464114172935,0.016523298501735968,0.043498725782583396
157,10.267767880072679,0.0038753399952904106,0.016765308647798648,0.042500525240400905
158,10.276938800354953,-0.0012912449087051706,0.015861199223906646,0.03682863320970871
159,10.38639594304685,-0.010949023654918153,0.017318643798612577,0.03976307089654629
160,10.24655918614135,0.0031751734760378397,0.01796548896043404,0.02884429358607813
161,10.09518048652808,0.0008099019278170312,0.016979213560524654,0.018416909135674238
162,10.417126116938052,-0.010186573916936715,0.018533185758448402,0.027521918142702457
163,10.354045242834484,0.00946228737970165,0.017048828127795696,0.04218848311696412
164,10.445959322366203,-0.0021767836694078675,0.016683335528615978,0.04068847444356706
165,10.49511280771372,0.005127731293444278,0.017473585254093402,0.043217253157487576
166,10.376617983307105,0.007312200964553223,0.01692189383828548,0.042547780036710774
167,10.457476326951726,-0.006167656588255493,0.01782845969974331,0.040711724471203546
168,10.624670259695204,-0.001752357167202092,0.01871759104697494,0.034753521405918905
169,10.88588082997415,0.0069947052789048276,0.017888113074771315,0.033912008790388436
170,10.65519818742389,0.004037654647451056,0.019208483406426575,0.04150744323531519
171,11.311822460444304,-0.0005325170959154309,0.017891863353423312,0.03551866022622079
172,10.770093879577503,0.008261912256087377,0.017221142869454566,0.030050535149655278
173,10.300789460855233,-0.000875234198239871,0.016984919106788874,0.032532938541397334
174,10.382934310149425,0.008832075209098053,0.017369479064341904,0.03900858526309284
175,10.385043202871405,-0.002578405562547394,0.01826149719473236,0.03943179072554984
176,10.153507609845398,0.008320577120595024,0.018152431784167318,0.027576422801849708
177,11.242887990968,0.008490396658084138,0.017884381581189882,0.05019842495199855
178,11.192016717362122,-0.0027852144846306232,0.019083762646070822,0.04684524534981807
179,10.896170082946368,-0.005729964336851047,0.01740499648434777,0.03055617297625958
180,10.711981089096515,0.011594993853055716,0.015479250384580437,0.03930856630314523
181,9.990158700616632,0.004237162536220695,0.014707080080370229,0.0359909384666994
182,10.757192225107836,-0.006736951061711026,0.015853863300055157,0.04052795675303813
183,9.865411020688736,0.00028183392946658356,0.016154386991494737,0.02223822453145844
184,10.94143237662418,0.009215735607889835,0.018788073838052147,0.040806607542781356
185,11.027061863331198,-0.010748565384586555,0.017806153586483936,0.040508550205303834
186,10.951922257227697,0.007264283958736837,0.01841564892528465,0.044550234338330955
187,10.493294508010145,0.001677540293598392,0.017296696707850955,0.02348236530498341
188,10.568819453203453,-0.0016290717754191052,0.016668224154930508,0.028652883371896882
189,10.29173018938584,-0.004236275527328319,0.016588259966591117,0.03564292796309675
190,10.986642214848137,-0.004513736279587255,0.01733591066451823,0.03302415525257395
191,10.490129842146256,0.006296089663618367,0.01767560052590567,0.039095565797958594
192,11.0506349151964,0.005708624019924597,0.019193512867182558,0.04541169456026775
193,11.40541577013364,0.00593783791683782,0.01840867173805938,0.051646099872466954
194,10.501736143684008,0.0050917763188751694,0.018416788682170705,0.0410333619615184
195,10.570261849283312,0.004311337123434548,0.01665182656572809,0.04455522683920807
196,10.854245633960092,-0.010912917067173808,0.01858727563471719,0.035598154106633376
197,10.081520159895051,0.0017434407925625787,0.018472238939704993,0.03327429416080042
198,10.304991323042373,-0.0058383976870582605,0.01844919890229305,0.016234843609361393
199,9.786769323633226,0.0030817244412786795,0.01855779763956051,0.039670985766353445
200,11.206432948455234,-0.005169732440655243,0.018911471548403076,0.03743659338677242
201,10.789151085950463,-0.00881739820117502,0.017467087162806965,0.04813668770364349
202,10.458532815075348,0.0028279647261737805,0.018685508090423318,0.03506193093773438
203,11.740974152147766,0.002608523586810132,0.017953089686261876,0.04194370821186572
204,10.161795236984682,0.011372981699858243,0.01652866781094519,0.007173673826168828
205,10.153768407530114,0.009595105314425425,0.017075625720054034,0.01960266876637537
206,10.54350261151992,0.004233173809493228,0.017178127309825562,0.04021978436402316
207,10.257269434262565,0.010860572183846815,0.017435602541874377,0.03461278595714672
208,11.252097711152574,2.6205645880612933e-05,0.019582346587217258,0.04676437122236703
209,10.619415981589034,-0.006514877948965372,0.016941252006589115,0.04103061775502333
210,10.736886379798346,0.005115655803987425,0.01895024996230894,0.042132734827777116
211,10.647591659674513,-0.0024253856700395373,0.017265369707664634,0.03658177827907048
212,10.469090898416232,0.006414479286131961,0.0170837008580701,0.03630783128644385
213,10.40866936481652,0.011934295852947332,0.017436601509746023,0.042189732330179426
214,10.305975204488863,0.016921520641370737,0.016945295373723013,0.028668503545246124
215,9.848778972665446,-0.00457693916352263,0.016298083547494208,0.034016202947717726
216,10.205937208213099,-0.0015859248905006926,0.017224640117466224,0.014950686799995224
217,10.55464018333977,-0.0019474454566547168,0.017505408739453082,0.038658426601017315
218,10.314873850772821,0.01462083886960352,0.017759353095331457,0.036530553501147305
219,11.308527220720885,0.001000186156321946,0.018170114091615074,0.03328833726621103
220,10.469655969955092,0.002754536534783534,0.01684163899474943,0.03235094241684326
221,10.250268843908268,0.010822939303726931,0.0168425106500832,0.035718458609908965
222,10.139085895605225,-0.003143110214712102,0.017477396279171074,0.022020835991547895
223,10.277899947396454,-0.0032506264706181746,0.017537858778903664,0.03611414624852958
224,10.69334332048664,-0.0025313579809282402,0.019970646972736036,0.04309210313355486
225,10.497631644589113,0.006226013802352762,0.0171821876284494,0.03299352473728111
226,10.49419033774392,0.002765233992869288,0.019178469207660555,0.02557542941695813
227,10.38388974424954,0.0032536282251664317,0.01751871815678542,0.02999055292604335
228,9.895112565703098,0.004511638915995835,0.018016720948458936,0.018163599559781606
229,10.025023959153344,0.0008042580366993596,0.01824002623022219,0.04349598579820235
230,10.428868125663683,0.0029049804529039974,0.01885219068613256,0.021593084432445384
231,10.057857337985718,-0.005514443819506857,0.019072592701556857,0.02688279197501857
232,10.56811440184411,0.007245062774676056,0.018734825268519363,0.033464251326555325
233,11.177097361438301,-0.0190685950095229,0.018047880530194422,0.03751315705501727
234,10.522604744412485,0.00012368345747929617,0.01899009401168609,0.04592733986586554
235,10.9449598040129,0.011156071131749785,0.018193028226323064,0.04129474837219678
236,10.218781435252025,0.008989598348043944,0.01752394441711674,0.0324472750248633
237,10.414118515735877,-0.005395069254384317,0.017962364785854022,0.03697170138499644
238,10.68162738251366,0.002084071231962882,0.017780294901734273,0.03463426685757942
239,10.41368987980437,0.004855873438529663,0.01848980718000144,0.036887374406394
240,10.473136908282061,-0.004571895248963861,0.019246870904362726,0.047227179456788865
241,10.954272531588874,0.004258614220916025,0.01820137011868866,0.04306533043693683
242,10.300621679997572,0.005295347955791592,0.019783608082703397,0.03837268463540644
243,11.14287780299616,-0.01170636517370146,0.018469398847441885,0.044679314543906994
244,10.13540441528438,0.0011586243022004689,0.015967374847131573,0.032975035705923354
245,10.633559452400332,0.003375169950185869,0.017377276085945973,0.037365454016854815
246,10.669210505438429,0.005491630152907816,0.01735527597997314,0.04619140964717035
247,10.653486563950905,-0.004415975531706503,0.01833778277632188,0.037335068834857724
248,10.176753304172728,0.0008972191126507971,0.01861678002039537,0.02666288686617652
249,11.387127087377305,0.0064156672074625635,0.01906869197117682,0.04749763730879209
250,10.638602708422516,0.010014994879097166,0.01850094493983628,0.03128105690785616
251,10.93793999787665,-0.0052036049838833295,0.017606726253768787,0.033172510074277316
252,9.693054568407776,-0.0038020758696234174,0.016870271429573293,0.008418572658174424
253,10.369822441418886,-8.460594079978403e-05,0.016830292295773604,0.04167142333421963
254,10.682972414116042,-0.009692686343137278,0.01728104787633611,0.042135956687090526
255,10.334654348701322,0.0026521319513881873,0.01846617922504841,0.034897815222785566
256,10.720558287734109,-0.0084701069753568,0.019351008392884447,0.02909821109533604
257,11.262215552771197,0.00543422148092171,0.01973395060257304,0.04343505796326517
258,10.801341574516957,-0.011658980407306679,0.020402616009427502,0.04237541540599887
259,10.565940875682244,-0.0021069707733807033,0.018925257470403446,0.043130090133506035
260,10.03931716194434,-0.0014452622850710485,0.014880833849544584,5.347274814651086e-08
261,10.445177049360744,0.011018512882396837,0.015279024789655978,0.030579240973646574
262,10.492404646808406,-0.00036894772281880704,0.014522128955927466,0.047033613046916854
263,9.437569585011394,0.00565572725043231,0.013913243048277542,7.809857182377466e-07
264,10.764293556687656,0.002815712751016669,0.02076232652076577,0.0313370704313315
265,10.898615865220123,0.0004202702797425916,0.019620810453398932,0.033960232711189656
266,10.607932115264358,0.0071929834702769676,0.020328810294984997,0.03079786400960386
267,10.676781793081501,0.00259949276664446,0.01981124034098721,0.02897084947363111
268,10.909977368761584,0.002429830237843541,0.01699828843612979,0.03753520602901932
269,10.306997163692028,0.0061941920295401935,0.0164308073103751,0.026232846295700163
270,10.206215440003485,-0.005983721660248386,0.01656141458563842,0.03594027466600028
271,10.341370656778016,0.0019158593445347822,0.016852772748043653,0.015168014521271094
272,10.848617412420692,0.009008436423277671,0.02126750585427361,0.03894301031999278
273,11.247024329821718,-0.010593617674100704,0.02024103313695827,0.03884656198736331
274,10.70309760669602,0.01561135158239712,0.02116419938006328,0.05244818664903906
275,11.111825199987216,-0.002778680627453283,0.01959226197520058,0.04882539706299375
276,11.064133489462009,0.003930385916845736,0.01622401467578259,0.048010783333184655
277,10.348270471016065,0.0028438663803042968,0.016690186241479804,0.03803886313428705
278,10.542845949745047,-0.006468222713467177,0.016118543076507258,0.03171082133284771
279,10.080389616649096,0.01082388813217188,0.01730307285162063,0.026716190483858173
280,10.660201616000199,0.010502530436452927,0.02179033691953818,0.03588190499659384
281,11.077434371231783,-0.002342811012876843,0.020220113894352458,0.044093391787551714
282,10.902991698147018,0.008233890701097094,0.021232990555250394,0.035711827132920315
283,10.579287762256275,-0.0032923409506822312,0.01961589941602759,0.04948202555527743
284,9.943826948276227,0.014199082825005777,0.014850373387063654,0.028919960987359355
285,10.363785578341835,0.014391861484093183,0.016618289151623795,0.036882433014952545
286,10.262948788526279,-0.007238909315574541,0.01637497038365347,0.02969260495603421
287,10.654211258829683,0.0008936264401784988,0.018562736375600547,0.04004523159260333
288,10.587786821338735,0.012123751603617632,0.01989979982850754,0.04404091976600764
289,10.59556238431909,0.010787095809754151,0.01946119884461145,0.04123764647846825
290,10.496163980153261,0.0009371801494329228,0.020018234555573663,0.019905204203090738
291,10.365571146118608,-0.003225525960338292,0.01827110360064958,0.02957309534324569
292,10.654636163776097,0.002873110143251512,0.016738723755307935,0.039575616285442504
293,10.775122792994999,0.004049015197932056,0.017019966343013712,0.04495272499937142
294,9.97607448281525,-0.003494074609402503,0.016319038145343495,0.035461672327812874
295,10.235381342904512,0.011702959858903737,0.017714565046215252,0.041051442921646975
296,11.35136176098979,-0.013164640439304211,0.021670091090038143,0.051965594261601536
297,10.834836957205699,0.004675754209352317,0.01828250811258036,0.037762494324462915
298,10.822996740059626,0.004249312545134577,0.020764891397248422,0.04843893061872607
299,10.206176380991263,0.005449552212796604,0.01823246509037814,0.02737946159707231
300,10.388357746916602,-0.0028495332932475335,0.016176278000763548,0.03306837564857387
301,10.203018801421436,-0.005860763822626547,0.017505149683829813,0.03426180935977155
302,10.31498452504335,0.01008913010692318,0.01623459550087994,0.047888644276969795
303,10.23268623066855,0.0007432104297325358,0.016922843796690342,0.03653864587383288
304,10.32850916423669,0.01549454232780692,0.020907259823162633,0.032184549476000905
305,11.177783940684163,0.0045789730420097785,0.019611418907604657,0.051429245809274285
306,11.291235172799224,-0.0006325121430494551,0.021940137107473057,0.042395381515555663
307,10.52486950326185,-0.008412167682615922,0.019016304724199663,0.013480172023039678
308,10.722841071375983,-0.001655716285789893,0.0159270813474222,0.0378081146901666
309,10.405416147837924,0.0050527027666015896,0.01634539912326485,0.04927902885207221
310,10.4478077134959,-0.00799224349069182,0.01619500291266052,0.04182616703447429
311,10.367109672572012,0.010200427429148076,0.01578650041609116,0.03394610421618819
312,10.730423446045739,-0.0028323592551202825,0.021529502910725824,0.0431466976513324
313,10.972450259774204,-0.011523289999565017,0.019295873186303533,0.05259749312032422
314,10.946032906697251,-0.0003453512460517213,0.021036996281206685,0.04124521750065885
315,10.392129316639373,-0.0036685378639717803,0.019260089166057662,0.02787214995045511
316,10.358985777632949,0.004789730297974055,0.01609055628929468,0.025486159752478137
317,10.966407985015092,0.003960780460554876,0.01770376756366888,0.04376315469863762
318,10.76845855566759,0.004913064844681414,0.017625368265412725,0.042978644771614956
319,9.950927335793882,-0.0072450609267375055,0.01680813668382082,0.03158546137570213
320,10.735554081960599,-0.014509551012927792,0.02068506086993436,0.04853816163027217
321,11.348642933032455,0.013493439704472938,0.020252962596403284,0.04278215366706911
322,10.862987763003028,-0.001292448681303479,0.02009908483471048,0.04311512250567733
323,10.675421160037088,-0.0019166530641084717,0.01857840794891712,0.036636269516106115
324,10.761818041858774,0.009917290341378773,0.018296738784530447,0.0429028787540006
325,10.572564885329948,-0.00506522668695615,0.018298177872946776,0.03722635981477892
326,10.682241011482363,0.007774787405541461,0.01756160350704643,0.03939515265372416
327,10.159174447207327,0.006898915629480933,0.01821101167494655,0.03890291935674292
328,10.448260715475413,-0.0007646351598311135,0.019192664907715238,0.023682402966228113
329,10.942603359769807,0.013260514043767184,0.01933001663634849,0.03994187454017772
330,10.208896525865894,0.005483500366671765,0.019518291968268715,0.039087820715725585
331,10.35104821210357,-0.0030890137766093977,0.01862532767678513,0.029912584677486354
332,10.482295418663103,0.017303769070439484,0.016686003241027998,0.03647896291610785
333,10.036221664608265,0.005430851573150465,0.01678066633891376,0.03076938430197575
334,10.278241021514727,0.0007181731807564583,0.016098150099504643,0.035749616638826906
335,10.140876515365608,-0.00868997228194721,0.017451606447084687,0.02879746216582491
336,10.973353785475867,0.010826835968738168,0.020345929366751853,0.03892390102557085
337,11.095333159001468,0.005255004966102714,0.019559271737302823,0.047713973764362594
338,10.159411461957509,0.006267455273693957,0.019137246208152686,0.039397178408634964
339,10.608633584455836,0.001144596749450352,0.018909360675378684,0.03407827746552329
340,10.579976025124255,0.01362109588631859,0.016859087507991394,0.03461940703936338
341,10.013195086572633,-0.005007365698484869,0.016520596049345044,0.035923945072543075
342,10.996183513104588,0.004740838480151922,0.017337364365974665,0.04481177327026002
343,10.058200362532133,0.004045683282799482,0.016894884251362877,0.026299502178632833
344,10.74352554188854,0.015316646205217261,0.01968757152693798,0.040554456374475134
345,10.756761229542628,-0.0044547784437668205,0.018552020006718573,0.04635407089309621
346,10.778038322457672,0.018898963995056313,0.019898048104694085,0.031093759023926613
347,11.1573818807746,-0.001855977604126345,0.01871608437522988,0.05055070746142972
348,10.112109587088632,-0.00016960991449884615,0.016823682577722467,0.03286276430542974
349,9.851437149958203,-0.0037167595008783753,0.01699361337867066,0.035694720085711555
350,10.470957563038107,0.0008602332656963586,0.016776747186426865,0.03010803434128877
351,10.185731328256074,0.0013712433377853028,0.017028114579585623,0.03963489685898793
352,10.797802254258263,0.0009815032367998617,0.021445622543842847,0.04677368627300026
353,10.976478530402709,0.006644529598365386,0.019380238168711986,0.046745035154547206
354,10.45244930620075,0.023747178894870945,0.02042855323162011,0.03559961176888274
355,10.475955553659102,0.010648590700926202,0.018942809086560437,0.037136110146499604
356,10.326375056444975,0.0024483011549179803,0.019114531575255566,0.03101361802274439
357,10.362111430765356,0.0025130167642887936,0.01875406131813896,0.04371044195048631
358,10.352528673413664,0.009777204259125297,0.019449216961174572,0.0399105485076205
359,10.229932674690255,-0.0024863155246885402,0.01905267692747628,0.03190001551537196
360,10.704778548477748,0.0015279092329207075,0.021437662600865392,0.041964797831066644
361,10.739815217913986,-0.011969018256846523,0.019077850815867756,0.04367807112635834
362,10.234942907084012,0.005773976375332193,0.021896050959058447,0.026167105278088704
363,10.46407400877568,-0.0005806063375656948,0.0190280033964242,0.028733058824913654
364,10.120584175391427,-0.0003566382263942546,0.01713413504019585,0.03603073185464758
365,10.457271580816528,0.004729809336204043,0.017498348506750094,0.03890580796486368
366,10.162649159915773,0.002643471545163943,0.016674667995409977,0.03865912859755782
367,10.566976014773363,0.0028211409391494316,0.018151801333087806,0.04854770148177318
368,10.342861038460724,0.01839231245155642,0.021022555452386134,0.035164170109940565
369,10.930682264429713,-0.009685032131040074,0.019420081430710577,0.04432602517915512
370,10.92857297943666,0.01403924863882917,0.0221465370860524,0.04184980121391769
371,10.064893518386377,-0.010128081434441799,0.018135799160731436,0.012792203031241962
372,10.522815912429056,0.01170435072776769,0.01630408337258025,0.04142808234075507
373,10.583140218920086,0.0023280179233462284,0.017276734989775902,0.043774396640799525
374,10.78031723684,0.01203112906709121,0.017821389852130644,0.04326744080819366
375,10.931688301648624,0.000300750411218691,0.017940057852442567,0.04087941704977855
376,11.028775087064934,-0.0012157504473083362,0.021526791423977388,0.035417405115491594
377,11.201990355607848,-0.016197153447700303,0.020075965148788334,0.04348091284282698
378,11.001858784917113,0.002542777577159463,0.020763725007485908,0.040598225946716145
379,10.597140955957943,0.0036954868195528483,0.01823694184958837,0.035892708043530196
380,10.548988646151944,0.000591572636291974,0.01709686453946809,0.028017430449958986
381,10.212977595357165,0.010074089485126024,0.01813663680426918,0.042300920962363875
382,10.287145960766622,-0.006524112665227529,0.01724766045734373,0.03919588817316812
383,10.200613950036137,-0.0026509250426992145,0.017480215805846907,0.03683936444929658
384,10.741411694954806,0.007058016082534512,0.020190179261841724,0.03594789986796882
385,10.81332124932648,-0.013172927784971195,0.018650371489122096,0.04531654124378478
386,10.784616757397306,0.011390623413000754,0.020040527654383623,0.022843212374629017
387,11.094451804950802,0.01189286656368237,0.018651093422586244,0.04528711906713574
388,10.424064879111043,0.0009301052589302007,0.014660233166338818,0.028907760045229956
389,10.412257566334926,-0.004504073912409292,0.015344996234805687,0.04071832711295897
390,10.0041317221903,-0.007872740391782648,0.014131747017402805,0.0296803088854384
391,10.716902992618751,0.00805545738807895,0.015745627844937757,0.03981462872067995
392,10.671197108964106,0.010988409205016921,0.019183124878784544,0.03240698089573389
393,10.61027828237581,0.0005487005782442876,0.018198085905173148,0.027186421995985432
394,11.111648097921881,-0.0004084948022165407,0.019545970994875365,0.03570865428894321
395,10.9685940559284,0.002455282604895989,0.01827602279369632,0.038643983592410766
396,10.306276956353344,0.016756189429284814,0.015302785700585408,0.029236461233231086
397,10.322913209082154,-0.00996368642714956,0.01670553979369824,0.0402496560367443
398,10.302479411098137,0.001153874398932751,0.016317376854390525,0.039989860123020964
399,10.423587432681133,0.0006516980666970765,0.01664272236829106,0.023238298007763822
400,11.313231698302285,-0.008439483094989151,0.019310090764643257,0.05074007035659169
401,10.751967919895597,-0.002866068523256629,0.01774021622576391,0.03096901119792607
402,10.468532112499302,0.004143389541141856,0.018151738602571344,0.03323002901373345
403,11.321116298517056,-0.0009405115981015206,0.01843305537673871,0.03760582786834487
404,10.828180840564228,0.0017070889834654168,0.016039575282755382,0.05232613883982386
405,10.289526493400556,0.0004141136490425025,0.016246283233716612,0.03795656972582682
406,10.883349939783614,0.0037176544188547056,0.0167855706673495,0.042306936047139594
407,10.18725681774894,-0.0035423223611109156,0.016260052819848957,0.02385431743436047
408,10.895404090643906,0.009705876221541045,0.019531962269280927,0.04092867275212228
409,10.623505181848477,0.005052605693753447,0.017365167975952906,0.03885160262991227
410,10.820195070932737,0.004840785318465739,0.019471336172384925,0.033127960562224626
412,10.527928713654006,-0.002222666695373132,0.014958413841983473,0.04242603960825458
413,10.111101255994043,-0.005759083929688581,0.016138525487782232,0.03273372097822919
414,10.21030191328415,0.0019294346105904912,0.01581487338779532,0.03177970740281354
415,10.616497370186435,-0.0012303059910101558,0.017068676600050077,0.04948136201695542
416,10.704955727940199,0.020097553365180272,0.0189496425349254,0.0379724137996138
417,10.928830619867396,0.0007520772388069643,0.018935445941729658,0.03430550838560514
418,10.824899404228296,-0.002733364711677252,0.01996676324236533,0.03488947249242729
419,10.80443058962636,-0.003004150026882944,0.018415059566013765,0.03056060422514997
420,10.396986460850068,-0.004031094346593094,0.015366394933876645,0.03457497767270152
421,10.477840260676052,-0.004099634637087595,0.016538051075433394,0.03743800622398561
422,10.386116737942883,0.004598990304894448,0.01693485526711493,0.03407840734868062
423,10.27131918431588,-0.00226061791473681,0.016910536795762685,0.03369857380322323
424,10.00901357502191,0.006438534076985646,0.01836960903501801,0.027773783596054213
425,10.909833803070166,0.006549472903841925,0.01827078318446702,0.03826601672643402
426,10.453309727118283,0.016347223012244096,0.02008985607521976,0.030180330542154236
427,10.330134471083571,0.012895062604260443,0.0182991903297569,0.023314603732984652
428,9.977269763148225,-2.5252106229074214e-05,0.014631423181078462,0.02594766450718225
429,10.566382514434089,0.009953163356771514,0.016248287301794888,0.03247672922402207
430,10.443334834966457,0.008751313687864574,0.016889141291638977,0.0408950661874657
431,10.093293936993993,0.0044266906200585415,0.01640041598325664,0.03549922013576425
432,10.622519949734114,0.00904702925023263,0.019482130199558724,0.02134527595944991
433,11.273247586381945,-0.010153458391043568,0.018387017352446623,0.04551583323653518
434,10.756979299698381,0.0018905631331539712,0.020234081316474566,0.03675551322672737
435,10.46440917526557,0.004230931670538679,0.017865852620668227,0.040995796567406526
436,10.468097458318004,0.009745540830694586,0.015893852739154574,0.035545801792339106
437,10.232047888665033,0.01342749308959936,0.015294183679657524,0.034227738298294286
438,10.545640894415328,-0.003051739998563394,0.01569597927315166,0.033561017646331966
439,10.437537180334363,0.005617473635497955,0.016554601579714223,0.041066595735237015
440,10.585459157776047,0.004735927496691516,0.019116756833364053,0.03842076087650026
441,11.210641860881843,-0.00033836971433589224,0.018854738966965483,0.04571856261979452
442,10.637718743878422,0.004651232589409684,0.018789129986697944,0.03936874201981667
443,10.953314985923207,-0.0016330261276744434,0.018944549899910717,0.04137245418225149
444,10.02223574651718,0.007854428885041995,0.015365874273138796,0.01078788688004244
445,10.515075121983443,0.013092321441069104,0.015946644974098464,0.03975626149700157
446,10.038485622855623,0.008792559234807321,0.01615651132077985,0.022546187536707302
447,9.80537097469234,0.009079136323628027,0.01694564600338733,0.04168559286696916
448,10.0724868885964,-0.00880164766642664,0.01806031406618982,0.008877819115970832
449,11.188288156081326,0.0068281340086193115,0.017734782134518807,0.050112647074462634
450,10.650830506099986,0.002544685934273376,0.019040873689187197,0.03494305779699144
451,10.79317937174527,0.0023697625517265612,0.01692263237397481,0.03515149825837942
452,10.597806101342972,0.002555498700256339,0.01745471549389397,0.04232705833013361
453,10.119224953158328,-0.002115127692072566,0.017127376286554447,0.03287483100721278
454,10.7824653526572,0.00017528595283609365,0.018021461243251848,0.04271703423090035
455,9.749746697177844,-0.0017806948412109295,0.01799523719625969,0.03020442154452838
456,10.460472330203528,-0.002267980521951383,0.018493698569533715,0.01487174507406301
457,11.047138902678249,-0.004412158534103062,0.017127402391735425,0.036922835663504947
458,10.45787902191164,0.001367524092968075,0.018169053698544844,0.04385309812583023
459,10.795667554645147,0.0025076839607308765,0.016750463083293855,0.04071303755018649
460,10.344737842778514,0.014214222499649277,0.015674882763920445,0.03118170019476395
461,10.390321447728576,-0.0022701042682570735,0.016576595497651656,0.036935745571535096
462,10.706453742895473,0.005356020726669437,0.01705941092498528,0.042555668588214475
463,10.072837450412065,-0.0030755695640144877,0.016457387603961367,0.03944591262175782
464,10.332566591404486,-0.005810802859848049,0.01802186104082369,0.036669499525157384
465,10.37652123642246,-0.0016311905623002958,0.0163348517475526,0.0358506212711323
466,10.369405022324225,-0.0017807275907408705,0.017764471681424723,0.03828368303757321
467,10.65322009067649,0.005046700333004249,0.01714877587602458,0.03716811586526104
468,10.048702534825054,-0.0007366914194710971,0.014726327504753462,0.036839093369843805
469,10.309510721933746,0.005100988468115807,0.01623287162857217,0.04312412851425642
470,10.500041861940783,0.0014687823652093613,0.016057086895564187,0.045741276525959725
471,10.607523997274914,-0.0029141643234748948,0.01708359482344488,0.04430813118387721
472,10.93058038589957,-0.0020540881122780397,0.018586408285638466,0.037211931327713846
473,10.360179208081183,-0.009455890947219919,0.016891679790410678,0.036718815107995184
474,10.68794263736356,0.014317867939006558,0.017465282896655613,0.0358450505145487
475,10.892010424892216,0.01221154680352978,0.01774886125747457,0.03941709786460607
476,11.0518145776284,0.0021786904556748473,0.01693002051244135,0.04883461319865634
477,10.543105838796228,-0.00781645117520084,0.016688894011335564,0.04487123520742739
478,10.39503761001616,0.0005685226684856597,0.01611614818072447,0.04031843396197601
479,10.2170163919183,-0.004149576750939252,0.017073386693150394,0.04692968495413309
480,10.157023901982518,0.015573900204271475,0.021668945561145233,0.01113660661040636
481,11.933625627585807,-0.002794622036935507,0.020438154831470455,0.04970092839290928
482,10.573827408222387,0.011197277575197943,0.021359591220753874,0.03481615263184568
483,10.793866476571926,0.0017659138914260485,0.01967176170902473,0.03445155964603811
484,10.326890108145712,0.0068563084938261356,0.018522779041398065,0.03250123458479258
485,10.313237440189912,-0.007148811700813045,0.018579189808296984,0.029922815115726427
486,10.161646327513393,0.008579235457090786,0.01764985963882111,0.037222371596097925
487,10.379146881990216,0.012147442000984441,0.01926638327327295,0.030436220123238683
488,10.895788721114117,-0.0002048485917940291,0.01997234260480422,0.04357185801386648
489,11.098516535993161,0.00569582855647431,0.018399142337111943,0.039589819534288015
490,10.295971492817452,0.00782959824073279,0.020293122042412695,0.0291697247630347
491,10.877613357834944,0.0033263145841804175,0.01910834944015001,0.034178741063980056
492,10.090466543012909,0.0016926610726676111,0.016374471477449453,0.02754524454963849
493,10.201778467602477,0.0017935401531561637,0.016786992135550176,0.030322541833326225
494,9.884487168296328,0.0014358797101985392,0.01642391335429044,0.03347869562338569
495,10.274106708425963,-0.0023441596844271505,0.01713446181733669,0.0418643033636272
496,10.789566081194053,0.0021583117435728023,0.021218624018420257,0.03219248274809718
497,11.014006768096637,-0.004590650016941697,0.019978975346376708,0.03905132118208762
498,10.942121945325594,-0.004133094717294996,0.021890964011072794,0.0442258457831803
499,11.018767220138807,0.0031206387039650115,0.019920650519793744,0.03743121122057685
500,10.54864783840519,-0.003423576787865313,0.017249909263699775,0.027789556585792408
501,10.159775588133076,-0.006367716448677742,0.01691540870259727,0.03745840475548703
502,10.478563733223693,0.0001995407412421329,0.016221697952082108,0.04403370102374624
503,10.425129763026916,-0.0017314007465357968,0.018197684461560247,0.037797196766386605
504,11.257695565331366,-0.007967504957142386,0.02254739532158021,0.04236072562466927
505,11.11692875998631,0.0007064587059850043,0.02072805476481714,0.026138013604789623
506,10.492481333016086,-6.588789212463407e-05,0.019978075264595767,0.035931770440714175
507,10.96788089632879,-0.0011480569252332227,0.01919814530340601,0.04116798458559245
508,10.348145073671589,-0.0025491690953749996,0.01768769043207602,0.03203465129505768
509,10.43145681876554,0.009542717625457886,0.017192194340365022,0.04209451109694794
510,10.480613861135435,0.002233293143107903,0.01728277278962528,0.04251046412140781
511,10.486277028776588,-0.002035130856896865,0.018172081017467565,0.03766289626371037
512,10.720351452884488,0.011741883845551577,0.021880021565332114,0.03769617637970446
513,11.190944794396547,0.0009694691847009764,0.021273733919884935,0.045860402149511474
514,10.405684781389407,-0.0033636341236014944,0.02101380068329714,0.018858356011207156
515,10.863702883595519,0.016139476729953233,0.019662000307548288,0.04206072231732117
516,10.272588482685975,0.00025221385816639,0.014971672250663703,0.028033782015545086
517,10.522977413747329,-0.00041836728383074726,0.01520886321829388,0.037488979109358105
518,10.497666712791883,-0.0035296844231686897,0.015424913770505163,0.03317966645450466
519,10.31680444052299,0.002540424773877336,0.015874120003270212,0.026769493328498796
520,10.78897485968882,0.005729708173066095,0.02070375826105738,0.038947537677394346
521,10.59353728237136,0.005976537689523178,0.018775372762124536,0.023378289047378414
522,10.547435791072603,0.010823554056747705,0.021102074386465886,0.025345586119507345
523,11.082872517367234,0.005104323786428897,0.019962647225999976,0.03858320737744365
524,10.694937510952773,0.0045972911692299745,0.016364263542059998,0.03040775410815938
525,10.15707800309624,0.0025337408078727596,0.015422970528172042,0.028569831310982126
526,10.6066935879121,0.00021703091654245643,0.015646195362331326,0.03456295717451239
527,9.930415578820657,0.00016903105353450475,0.016277491924752006,0.02649013055800642
528,10.558335848406454,-0.002641848277951782,0.021434346558528786,0.031158570379079962
529,10.87440908921773,0.009349719884140599,0.018981324624322757,0.03523536160167302
530,11.362186867001851,0.005722211462225636,0.022275622805515174,0.0361935262916972
531,10.99428657998117,0.031406683443395624,0.019636710157188146,0.03756753885888291
532,10.831437139583604,0.000306302855212242,0.016401714627135508,0.03591538557843562
533,10.366109207503476,-0.001800880206701299,0.016469171898197587,0.040692132689407814
534,10.046168277118618,0.006675969423892483,0.015114663878381984,0.03204923404259426
535,10.412504542326344,0.0016379153240294127,0.016941618271652425,0.035374780484765354
536,10.794639982427356,0.006771508766026305,0.022012101893419282,0.03146914024551855
537,10.244310242641292,0.02379998164230283,0.019378257807142852,0.014183199901660816
538,10.812813120157251,-0.0024951767962678355,0.02133757267973116,0.03739471507918414
539,10.644511938811418,0.005986603031444535,0.02044311375355107,0.035475198424066254
540,10.660843101135304,0.007391947497181843,0.015570737621020604,0.02851444295320922
541,10.683936608839506,0.005705213514348504,0.017012595658298282,0.044053242946230656
542,10.483943956620823,0.003349761758359351,0.0166447624365926,0.035463360062172725
543,10.223291219482217,0.009384501314928484,0.017643869278017837,0.024952604148200483
544,10.710731540543664,0.0033242688643779876,0.02033443525362541,0.04252526908711317
545,11.066855288996774,0.01096486983919671,0.018839421602096496,0.03913163138287726
546,10.417088475950836,0.001866362784140462,0.019411961348793413,0.02423815926093817
547,10.91991286184492,0.0009061600599632907,0.018091689096006537,0.038428322077543084
548,10.210241030383607,0.0023868912502414364,0.015484722702777627,0.031556700886185285
549,10.597706875405683,-0.002461953123790898,0.016759907281388934,0.046372657127734335
550,10.340053278624932,-0.007169325548761892,0.016753158733957597,0.04181299565918091
551,10.313529132481582,0.006703085971345459,0.01794147903348458,0.027367495021600182
552,10.919928024939557,0.008160139261897627,0.02000186786747524,0.03961147000813712
553,10.850861772135667,0.01144116036347283,0.01773090451030761,0.03489624913074849
554,10.714722724708173,0.00043668964097733423,0.020259751466235258,0.0362827831994295
555,10.889926422015073,0.014320940468754009,0.018466032463531252,0.0328750587703298
556,10.32218931025722,0.008487416767454731,0.015311045346222484,0.02589050884058347
557,10.156334757705858,-0.0009170703084876181,0.015731485675393782,0.039604308588425674
558,10.35466577423111,0.013619941023092523,0.016169024470357642,0.0330041912535902
559,10.33051291892004,0.003874662652864933,0.01586189453333912,0.03940420369939857
560,10.883653107713993,0.0016159633330540934,0.020031300840277787,0.03750934821295983
561,10.853599930495491,0.01008147450999695,0.01781086963800887,0.04125280934966727
562,10.686163411024513,0.010176090888660835,0.01980791915319646,0.040974826249310814
563,11.00907827831993,-0.0004111751892021678,0.018623985743327957,0.043914256400093436
564,10.115810693794847,0.01161969943945521,0.013484355792001006,0.03549517997118982
565,10.546550096367532,-0.006939581742205864,0.015072110367398117,0.03637147159048601
566,10.432322097215136,-0.0026348361348444522,0.01437666557022251,0.034871805387071665
567,10.342952356309283,-0.012201002809409915,0.01529866564172761,0.038777675336965196
568,11.03675084006156,-0.001902733879680302,0.018966483076657197,0.04510552657744723
569,11.006041720118738,0.003454722208772043,0.017541995188889218,0.041172253667789295
570,10.941316559539112,-0.0038043320465762772,0.019010869379511436,0.04853492460872456
571,10.67399499760675,0.001407660938931444,0.01745764774569349,0.03572329758067175
572,10.678319720735571,0.008099051944638,0.01560899437604603,0.047720537143574875
573,10.545784106084477,0.00410837118930734,0.01619757808950568,0.04261190788157905
574,10.530362443802094,0.012263199405027795,0.015063998135686905,0.043296607913800196
575,10.61916827187075,0.004723731457072681,0.016156524497732198,0.037642092748869885
576,10.683700736662793,-0.0030598031900826495,0.018424316739407465,0.03988377385193597
577,11.325274818186207,0.00017943212415360443,0.017868056623509383,0.036522978740697945
578,10.585808665308695,0.00031644210543614967,0.01836449651628805,0.02357989130591297
579,10.976525852677886,-0.01154791551885709,0.017429738363478213,0.03515544852497949
580,10.270137380906476,0.0007261499910112024,0.016453962803719174,0.024755134713611814
581,10.597591486908804,-0.0015393593040478831,0.016534967202997564,0.04023599486923958
582,10.126871856512967,3.679327475145955e-05,0.016029225068897538,0.02110628439878318
583,10.474208507792364,-0.011286635814242975,0.017043478458367404,0.03600924587092852
584,10.569726373138694,0.003355734989511586,0.01710297807312926,0.033001816179244275
585,11.077164276306094,-0.008697247361111523,0.017016902443234644,0.039465744688549374
586,10.53196440542436,0.011312677208302993,0.018372698577921988,0.03680645040123947
587,10.95372932380898,-0.007276941135015068,0.01743263171267658,0.042646060987399585
588,10.103343588838065,0.0057187202108529706,0.015377113113084376,0.01893626719208662
589,10.437050971713216,0.0057597828027007095,0.015372423808347331,0.03685083429021485
590,10.168242901200493,0.0019529334003082909,0.015555999901189305,0.03441858963530935
591,10.378570110145512,0.00019098893012689606,0.0161549476653609,0.0353569482795052
592,10.953276569017945,0.004117712485135998,0.019186167503870703,0.0426118299955438
593,10.605085614672458,0.006142332463075544,0.016782540272081054,0.0357635392916103
594,10.205783848719944,0.013754035581647242,0.018143263859363903,0.030341573901091018
595,10.91841610143551,0.00571189622878765,0.017799376824849982,0.04084648498693122
596,9.993079083902419,0.002669078581621176,0.01438250218469095,0.016847532235993126
597,10.393972424025174,0.014846547359634536,0.01597203126974178,0.04659325843706286
598,10.361333080588633,0.00023716630951629063,0.015734983630125415,0.042501216686091796
599,10.380549493173273,-0.005456988486574912,0.016338881368517764,0.03822900018047935
600,10.648419465086537,-0.014872789017176171,0.017633247669014068,0.04138491309974404
601,10.753203577867367,0.0036487906066945616,0.016823645955103984,0.038170157455939456
602,10.574677925492118,-0.0027829747303283097,0.017312985503644115,0.033367728363696156
603,10.282542238558358,-0.007858249240625649,0.016844028541665914,0.023798106969300552
604,10.734087030530775,0.0023130926131247685,0.015895095037783344,0.039418192882398825
605,10.193004446766263,0.005075483286794533,0.015557504868355231,0.02458459632886649
606,10.634491186215303,0.005318869019855724,0.014842406705155835,0.04424740371280321
607,10.2451999637113,-0.004780406516013189,0.01641651204537223,0.031900803077260814
608,10.543831017042828,-0.0010549802207717401,0.018271577228390873,0.03558630988410076
609,11.127806290281903,0.0034872663263300113,0.01875623843906397,0.041703662036453815
610,10.36575342137298,-0.0008339304663066055,0.018803294320284047,0.03090491718626859
611,10.316974226419896,0.013065060699959271,0.017642353138332394,0.03220393957039563
612,10.142670683050158,0.004263058453767448,0.017324157611456684,0.028802435108054452
613,10.407943880667734,0.0026867242300833605,0.017584910365885296,0.027455947836224272
614,10.064915167777242,0.0010890583278594253,0.017399648730042596,0.04209188957727441
615,10.53272361069517,0.0021978817979023658,0.017839850826562264,0.027335428299848263
616,10.46473423272743,-0.006848570383755217,0.018402607994299592,0.04180303378143849
617,10.605449757132464,-0.00042740217906461834,0.01743351731139396,0.03869165088520106
618,10.782047781473729,0.0011029170595079647,0.01847975494578494,0.04075726406207515
619,10.486128494559859,0.005292472016102442,0.018143927614274233,0.01500938459366288
620,10.748699088117151,0.006753986921668731,0.01617369879616782,0.045608730592733335
621,10.372670909864443,-0.0020370697242821606,0.016482841605585927,0.039201682649031476
622,10.337599094272177,-0.0074407661512850285,0.015378546455545407,0.04274689324674055
623,10.337132190036435,0.0012317343827056894,0.01678161686795504,0.03383573366089042
624,10.872930527455598,0.012277093917980863,0.018883957821771283,0.037734955646443614
625,10.686858533457832,0.004181777726855337,0.017501749677939132,0.023702070904176437
626,10.852663329575867,0.001480379255291165,0.019828510620590423,0.04060838738051982
627,10.894705888841195,0.0015835969092122181,0.018253776409880566,0.03873609431194627
628,10.51580486934582,-0.0020516250139906763,0.015946203627274766,0.03516829209907632
629,10.598886222908966,-0.00059884980052489,0.016615555424882248,0.04379760608251293
630,10.32272114279178,0.004381605030026387,0.015563584995572205,0.038952846739257536
631,10.165966054247107,0.0031790813805695393,0.016303323651748757,0.04053658723511741
632,10.459835472729976,0.009926122417681713,0.018871739758452084,0.011835509587834489
633,10.24590778496609,0.005072669065823892,0.0177459700999294,0.015470936636661428
634,10.737734003185912,0.006929695610208994,0.01951960911567088,0.04439675934464739
635,11.53453376877054,0.014637594225410323,0.01896678964688247,0.042003649292601024
636,10.35154467959168,0.0037824632618405707,0.015887232828398247,0.034829675597447186
637,10.044785414224306,0.003780759462589153,0.016432862344416824,0.043344366662482293
638,10.401716842967334,0.0034097360183085565,0.0160459916588099,0.03736194633029781
639,10.646640283172186,-0.0032420829233184532,0.01744709389340205,0.03252709675715658
640,10.805105008491466,-0.005302723549206422,0.020293746414886415,0.04158507745084366
641,11.031821592828402,-0.002733266506741782,0.01947950816629036,0.03376432956598612
642,10.146269469105636,-0.0018368770132488295,0.019054501791690104,0.026011955997571532
643,10.709070376129462,-0.0018932766355617523,0.019042892726879465,0.03020972447254526
644,10.644280526865016,0.005071446776415723,0.014223513757017874,0.029832395135267996
645,10.393413755366062,0.0005705632843861139,0.014793011972062356,0.029018627231016853
646,10.416607983427287,0.004388323174726144,0.01490544725536941,0.022837149128484655
647,10.452749921004797,0.008008055478001269,0.01596921438281589,0.03845057755957729
648,10.899106925671434,0.009751678329446593,0.020298603666102512,0.03153125804791033
649,10.568090281133466,-8.371493036881989e-05,0.01879975942623828,0.016971715311289503
650,10.675761985540117,0.010366893426202074,0.01981331095849979,0.04041143764669055
651,10.744651695011987,0.00043645536740127166,0.018949188304075888,0.03721281010011384
652,10.487459947469924,0.005977961865756687,0.015285987958602998,0.033088319045289694
653,10.284074747419911,0.0033537072335863274,0.015741613630215794,0.026239154137064374
654,10.214029190513092,0.0006668487850534694,0.015546374114746825,0.035470946494227676
655,9.966674191938452,0.007256306359004622,0.01578593337093148,0.038058398803608964
656,11.133117000881901,-0.013333212830831873,0.02157964769309194,0.033113392017487406
657,10.957973414022078,-0.0005017022333472644,0.01964219646501349,0.03510514611074546
658,10.504666190610347,0.00147293117813936,0.01993585443575212,0.04244534825572569
659,10.644781429747134,0.004080317987624344,0.019195886919129938,0.023719816702133766
660,10.88623887532346,-0.0062346471785148265,0.015487800619569078,0.04231483928128131
661,10.463878391385187,-0.0002415767487332682,0.01582398007439471,0.036966050211905695
662,10.591742623491244,-0.008225218451743167,0.015552427550040248,0.029344392686162523
663,10.303923708200145,0.00889335772033143,0.015845814169732395,0.04126473584230521
664,10.784909314182803,0.004467997241309946,0.020061097528540465,0.024682978015506188
665,11.305069744681006,0.006957576571522059,0.01904664095668067,0.04259962607597053
666,10.921627303995399,0.007061849860949752,0.01933410719123285,0.03302467347476748
667,10.754695359176669,-0.000473935013986403,0.017740729483136722,0.027264583578469507
668,10.78495390435592,-0.002430333924758311,0.015993550520677635,0.030545907553997442
669,10.376926193167726,0.00749198966135696,0.015767399158135794,0.03576946423914112
670,10.245080468316662,0.0010734454288348846,0.01552664105171203,0.023624457909150028
671,10.32938122275822,-0.005186390322875148,0.016404349558792684,0.029514026177544922
672,10.861006973604082,0.009815079390225611,0.01719096485086877,0.03450257413812647
673,10.534889431374213,5.4697413049435294e-05,0.017044926484522223,1.6880205191408816e-07
674,10.734923461288922,0.003980373715167996,0.017689509405775655,0.026096510387221647
675,11.16088109407091,-0.004184770592115756,0.017028259713112986,0.04399265905177982
676,10.234522946622743,0.0045815384107175975,0.015257162172796193,0.02852873246985757
677,10.511137448304119,0.0004910038807470129,0.016629320850683305,0.03583654856597209
678,10.310298482037073,0.0002537883599377675,0.0164118415355319,0.020547821600162577
679,10.677457057623368,0.011668102674138932,0.017270132043097873,0.039322621750572676
680,10.678445279183071,0.009229760089425037,0.017983811234465488,0.029593200442688167
681,10.593634258225492,0.003645406195513146,0.016540072065414704,0.025701470793783376
682,11.183838645734204,0.00820910093967036,0.01875020578059215,0.0418284072620154
683,10.416859394899474,-0.0027916660368570287,0.016396770772139,0.02528376732961422
684,10.311283558648743,0.006041157023487172,0.015023792594890869,0.033678903536027475
685,10.018102666906382,0.0071491456722251896,0.01514240335912715,0.023872042804001358
686,10.610023472539947,0.003401006033783372,0.015274260280391035,0.04787497063903504
687,10.271480412523381,0.0051540513766027245,0.015992952571609,0.030280421530063443
688,10.267382437198984,0.009069287846424447,0.01746744182445719,0.01861214769115008
689,10.94785949878239,0.0011871271847126296,0.017249090175714372,0.04259256238182428
690,10.210511809874708,0.0036910284724793866,0.017641944362692376,0.005874423019870386
691,10.966408784104626,0.003517979833264413,0.017628933003162744,0.04130633393499558
692,10.291021732877724,0.004373249813526599,0.014026782496659496,0.042413628298154676
693,10.145395884225461,0.0011363092293657333,0.01474720894417155,0.036713116583475244
694,10.483399362751177,0.003776375981295468,0.01459757669835049,0.04129059648641425
695,10.1178837688805,0.006326576981716685,0.01522430368511383,0.02438352559250087
696,10.736353827714996,0.01597788930623802,0.017724121043758482,0.04330081983789431
697,11.220215532448542,0.006588821166394074,0.01813481867967107,0.03543615909478846
698,10.831396436133936,0.011223298247851423,0.017810969877118034,0.03811784096064982
699,10.495815036877763,-0.0018110945780425666,0.016891352452199245,0.038916133691448015
700,10.707159774579068,0.011326382357900252,0.015448421036872054,0.041974765288426794
701,10.261785912102654,0.0024456127027454133,0.015141598428060234,0.03921904988504445
702,10.57514516568705,-0.003947073415968633,0.015730163842879723,0.036772194739386775
703,10.484775577765562,0.012532224776716444,0.01668405895994146,0.03803119254826575
704,10.284621510284119,0.010674640892114957,0.01684142400149721,0.01607269831276167
705,10.857184177242642,0.00596121650814662,0.01753315897576672,0.045389920636083034
706,10.580846861856589,0.0058090848972175224,0.017798072112505895,0.042530976388990775
707,11.006597886555307,0.004076942496912463,0.01725617928913738,0.030483958487473796
708,10.74046627891467,-0.0021656379234525113,0.01699610051731158,0.041627322094731384
709,10.239649787942591,0.011830235993137234,0.015823933165274574,0.03827296618814689
710,10.414820159530496,0.0032521275488465993,0.01712708976006781,0.03876659764882261
711,10.31974613331264,0.005808582608164499,0.016881564149282033,0.02832906649393422
712,10.763639490749886,-0.006691004406614175,0.01762754934180857,0.03949660786823385
713,11.337265878978956,-0.0030728481483659267,0.01690495899922205,0.04439350002046654
714,10.249652008950061,-0.006888095596782031,0.016806650820503005,0.018147301380280104
715,10.86870722081557,0.004900900961510101,0.016659580849306493,0.032155608369134565
716,10.441949683739118,0.002904481670988793,0.014360187648368144,0.04229123211188988
717,10.505568532255092,-0.010821908333966805,0.015672105787542603,0.042019064723935906
718,10.005233083760412,0.0023204876495928743,0.013703075220494486,0.026934613364924396
719,10.335255424606412,0.00563771687963961,0.015758957972675625,0.030504709450995805
720,10.751057094000824,0.007431378355633256,0.018236172870671852,0.035715663431287875
721,10.706351998361171,-0.007461425184084128,0.016708542222717383,0.0379801271769247
722,10.83336366188448,0.012215726490154,0.018019174353889212,0.039402134091768445
723,10.363691800852614,0.0006519796898283665,0.01639275999325173,0.015602415002918308
724,10.626834005485009,-0.005793692459866438,0.015101074627730261,0.041551469038199215
725,10.457515937104112,0.007446101593739627,0.015268261300587475,0.030847071984836574
726,10.462000805469746,0.0009532612596498837,0.014794363078479266,0.0423593566430087
727,10.25157465523693,0.0053821951209967285,0.016051358794517228,0.044195291444962835
728,10.91867849278546,0.0030048720779197726,0.018060981713944428,0.03765203776547193
729,10.534483039732317,0.010263435700423635,0.01665210058961281,0.036436019492620306
730,11.154916886017332,-0.0029986827086996358,0.018084254180766098,0.03798917676311725
731,11.03163057682625,0.010791258522490618,0.017698813496063576,0.038664788081453905
732,10.071575045561092,-0.010155086107750006,0.014173755238642638,0.03551438678993509
733,10.777254876030199,0.003948883327811071,0.015304720337824549,0.03901722399943336
734,10.301392141971512,0.00434380488798287,0.015127421964022138,0.028617493282276925
735,10.381881348288957,0.004122546258685783,0.01568994504556793,0.03224334662247445
736,10.43403690005458,-0.0030029753839136623,0.019057131691271798,0.020462090530455862
737,10.753648905040384,0.002283868241852983,0.018338570409874935,0.02906615180155739
738,10.299237437451282,0.005774402502151812,0.019132628406225018,0.029878740540652888
739,10.548393304684687,0.003725492055761815,0.016670535016172494,0.03823286219695812
740,10.163305836473905,0.010207793576437755,0.017078867458246806,0.020419450190052552
741,10.347077893647993,-0.003809526369894288,0.016842134083154485,0.04133775157721102
742,10.477415860493053,-0.0037869422972577594,0.01729452977770046,0.02946304485005858
743,10.237443419553694,0.007073752090886577,0.01740143724056724,0.03613662364028684
744,10.376167043495826,0.00023922029795412695,0.019239506927933584,0.0378224632440331
745,10.936298268558652,-0.0006204661067564472,0.017885169131355846,0.03529781488155745
746,11.042110586159348,0.003102249202751395,0.019185421949993148,0.03762635889920423
747,10.915527007949215,0.0013492934510969624,0.01825925283070125,0.026730331003643828
748,10.966739434225378,0.00044201229139138285,0.0163137729458344,0.042940062852413245
749,10.478521660556787,-0.00044914834992376386,0.015636057061679653,0.04165303215403401
750,10.527389144661859,-0.006083939899458975,0.015743658827697106,0.03689659967049666
751,10.223145213360768,0.0023777648480209548,0.016089221439084835,0.03435136146473594
752,11.008431180114655,0.005859729358683753,0.020201290165035895,0.035236059788260866
753,10.303176179380467,-0.012037735995829649,0.018155482637284767,0.015849271862456157
754,10.845812719334278,0.00269001168675554,0.020138284698014416,0.03422580495774921
755,11.140744009927266,0.002155630114153443,0.01890227434557229,0.021398365703653385
756,9.996218583571034,0.0008224741434539073,0.015327431489280502,0.019044890200632613
757,10.352218541675665,0.005397562139686029,0.015926022631955083,0.035099465057704574
758,10.222336888770883,0.004878369836146495,0.01648062835896503,0.024479079619683004
759,10.293122228664194,0.0064816518278734015,0.016637058926444417,0.02131099939462781
760,10.980801437055852,-0.0021561166791888523,0.02028857219002492,0.028922300010557244
761,10.55129680219666,0.002512403708243921,0.018367544164945453,0.015577952181837596
762,11.24604851259249,0.014770610945524553,0.0197987723923601,0.0324533785587103
763,11.41942788721536,0.002754654104689609,0.0191086167174512,0.05103002570705213
764,9.845760108537114,0.006247008616532598,0.014941554910610975,0.01997075506859318
765,10.126926452144065,0.008732045811036624,0.015762822578549086,0.03708443196552602
766,10.815967822401,0.004888822129643476,0.015603886577439649,0.03125071502127822
767,10.086395936507987,-0.010390191190587168,0.016859445052180975,0.021312106938354093
768,11.210146290558118,-0.0021329718230640653,0.024717453115628004,0.039785187774680875
769,10.426567782543238,0.015236730783037031,0.02291979257032614,0.035528944102757885
770,10.436902245473199,0.0002907145340039874,0.02416833783859835,0.03863797447155778
771,10.788954166964654,0.0011406772126372573,0.021768882821055286,0.037293406367274615
772,10.478420375087902,0.0015453496715937371,0.01470917712573884,0.03033307113615107
773,10.47271211104186,-0.0020036096653009193,0.01607353016936721,0.03007897088695379
774,10.559847317321344,-0.0013075802879921382,0.016407525749725756,0.04224592098893916
775,10.411181888943684,0.00042892695286565595,0.016331716412262734,0.04299231732780048
776,9.997397206191838,0.0074977714145515306,0.024182574701329562,0.007284306683525319
777,10.023882366038423,0.008850729990655299,0.021956256666470744,0.01152141484070955
778,10.519786767901255,0.00428886570858401,0.025822968870410017,0.03667290622221676
779,10.961774283058352,0.008858610545217633,0.022363163848273835,0.03331502736386504
780,10.399841990896908,0.004969414606810526,0.016813461436091474,0.03408974113277162
781,10.284120651997073,-0.00030698094077521803,0.01688563038432242,0.029456606800046747
782,10.489373487829964,0.0005766041017430015,0.018185039576680488,0.041322528581789406
783,10.416173119557511,0.012998988696040246,0.017791467339479367,0.04963619494678698
784,10.985321776741467,0.012657619047308654,0.025609116610552863,0.04404410182672933
785,10.772051955775957,-0.0017461823839044898,0.022196455842702294,0.02905484435746266
786,11.120106592699976,-0.0065427666435846,0.025498310118246555,0.042369585627549264
787,11.22041577420918,-0.0061687562354188295,0.023133047463163456,0.027439283361226564
788,10.422010790491886,0.006272512410375631,0.015772391670391014,0.035609010216193025
789,10.459960046067565,-7.326583550208594e-05,0.016045060629842345,0.03362353586558817
790,10.500161208483783,-0.005294099196258224,0.017098748919183296,0.04016785382976109
791,10.090382386815707,0.0037478644055144988,0.016877737978576713,0.033417008228664585
792,10.569953694204617,0.0065767963707439705,0.024477575430372173,2.8372165012829865e-09
793,11.455489390937608,0.007321701294045543,0.02303762439159658,0.04380531931857627
794,10.977004333968944,0.01434577874047348,0.02486112467200543,0.03583124682391684
795,10.400331764096727,0.0012304699951343403,0.022433338761088543,0.0
796,10.644835835113096,-0.001934047123024236,0.01684028079004716,0.030882656321114282
797,10.26302548880452,0.0071644993370176034,0.01639187561367908,0.02501593333009102
798,10.196117847149027,0.0011628520278596935,0.016815038642873585,0.0436270051622628
799,10.195528850392693,0.009689230685595561,0.017880727803875018,0.037920956787684236
800,10.692092879506504,0.010434133478269783,0.022090845517595957,0.03709253204375797
801,11.007889429661963,5.777062577267029e-05,0.020459378043092374,0.045467938854558444
802,10.843455125009628,-0.0028586123627676874,0.020684403561446518,0.04457063697248566
803,10.405073020637255,0.006643951968357231,0.017825886318381102,0.042570788002742534
804,11.075511612809725,-0.0007082356968091233,0.018823439286910028,0.05215402623885614
805,10.15899959393925,0.014065403198230677,0.01771716368335971,0.044162779227547744
807,10.506302510321023,0.007781414192494793,0.01895708354157615,0.046568775462709364
808,10.64234775691326,0.004224645705018074,0.020106132257098803,0.037800870814804786
809,11.137558454458388,0.00298313398459786,0.019792840187226345,0.044792851347270846
810,10.671166865526821,0.0077696809362235155,0.021563958984365635,0.038151593325132446
811,11.196753588571232,0.001175396284582769,0.019810284825923993,0.03674246624238393
812,10.466296281708614,0.003960541951216753,0.01560116687282297,0.03698024371711332
813,10.907752208330848,0.00557034306573277,0.016216399290683147,0.03881050258424047
815,10.095606480993883,-4.201645787194967e-05,0.01513530982997739,0.04085285125135292
816,10.500131219028296,0.018729981013290087,0.02012950474766656,0.039107534059931684
817,10.549793771435306,-0.008917197587267627,0.018441276436131387,0.04334404879763852
818,10.180245795029725,0.009858270021937348,0.019645891729246374,0.031570093490037414
819,10.814317888315868,0.007149756779664394,0.018785509377138576,0.03348770681757076
821,10.484852139342667,0.004126321001472596,0.015458330550556985,0.039935365641315175
822,10.515999067520452,0.008811700512430689,0.014613047721988391,0.051339132090347184
823,10.292322673379363,0.0025767385449335435,0.016432603922685092,0.0389816961318517
824,10.508628295809826,0.024162514137689165,0.020133039240863394,0.03895826353624331
825,10.782738027373323,0.0018631914721808117,0.018997907863739137,0.039106665023298084
826,10.477029504396905,0.0010453786936933573,0.020141249522826365,0.001420625915569567
827,11.203877200079718,0.00778238715724631,0.019977165862584936,0.04444664973648189
828,10.091226245781051,-0.0047207305065511095,0.015064205554903301,0.044356596252981675
829,10.230547919879612,0.001441822487313028,0.015215265856817478,0.033584573509777296
830,10.436603429848654,0.0003722963612522662,0.015048189443127228,0.03674322401739796
831,10.196939550603831,0.005466817035229646,0.01602525535879305,0.03268661489756483
832,10.537208279559797,0.009185516859553109,0.020102384037055217,0.03595432858896254
833,10.557653863265164,-0.0012773241986266837,0.01842150175173907,0.04281062820899818
834,10.600278709643568,0.00020970005844117323,0.01909239731822509,0.03877296723810367
835,10.69088356006589,0.0072513026565824345,0.018956732652433386,0.010866293006327354
836,10.380532310170317,0.004308368217570151,0.01680578548182708,0.0298464957209007
837,10.261815986673984,-0.005663841298611923,0.01638441670740468,0.039275862359463565
838,10.459909710355577,-0.0035373190433216064,0.017488217772683622,0.03646717558517516
839,10.23364421757507,0.0057250149570482545,0.016222313697141635,0.0355204323866887
840,10.453505162509913,-0.006919293182755466,0.018791077361362915,0.04204429698383669
841,11.211130789602636,-0.009608995424638686,0.01759035243176727,0.04330847267121113
842,10.718098785454234,-0.002939414389278417,0.01928035792066429,0.037247083019783925
843,10.72961818425224,-0.003429406301877408,0.018332021333447347,0.04042240241824273
844,9.651161206538754,0.0030648950288049456,0.013835080664229917,0.00757599863048036
845,10.535561240967237,0.00817279954638072,0.015533803619124043,0.044376794131169704
846,10.00686573398975,-0.00031080007737312296,0.015008667823979416,0.026678503643037605
847,10.103146752785674,0.006805166200763579,0.015892567075485645,0.03995019265459308
848,10.338550889516231,-0.002365303615178954,0.01960058712790415,0.038454010553369736
849,10.858953177656579,0.01311574045362499,0.018677813899951358,0.03734741254127421
850,10.80612463344801,0.009579908870093813,0.019918686079786373,0.04032056520556717
851,10.930856559140608,0.0076580949960189095,0.01903490335423292,0.037547245003271924
852,10.140398128079944,0.0010281981090230316,0.013740768073499323,0.03497708142628389
853,10.288317776798666,0.005893468031733273,0.015696769403720803,0.04182174549481566
854,10.422181231307881,0.0032419235903467154,0.015195870695111734,0.03970733275178042
855,10.570177400133966,0.008532189945560615,0.016184313127451614,0.03833110905986819
856,10.4377950969765,0.008478936352258085,0.019691409478630798,0.03978129112230808
857,10.744673988658507,0.0010277620899990935,0.0188615526741424,0.031657565573024606
858,10.601278229536645,0.007714740081384386,0.019537238285722347,0.04009623351922128
859,10.557125535106447,0.002567239451593515,0.01867144986801502,0.037001908768075714
860,10.117235814961855,-0.0024510554029032934,0.014782558206500717,0.025284071245734705
861,10.23249402297237,0.0012310357827303837,0.014682564583512362,0.044118161205998936
862,10.526874261127569,0.0020163689666970763,0.015300209659622751,0.030255048596526387
863,10.010112222129603,0.005965148107626133,0.016013125739495645,0.03790038037142005
864,10.609680058954032,0.014140824003529161,0.021336617632041886,0.031202727656105576
865,10.947554317183592,-0.0016346640632842328,0.019632943093218357,0.04132832490981667
866,10.503787563692224,-0.0007898133725293848,0.020530624388680554,0.03319796605824626
867,10.884803703300939,-0.0011364921491218778,0.019817603494979675,0.039206034469520305
868,10.536753508257108,0.003658976040438861,0.017832762566893395,0.03159846392074724
869,10.57812911985682,-0.007998265891876485,0.018353798025672954,0.042851027993767506
870,10.396297177060443,0.0017656965035059645,0.01732723892107908,0.040628604479263586
871,10.34087102510634,0.010401601320151773,0.017857300233330268,0.03863629203623594
872,10.470838117004147,-0.003833682981703132,0.02065546709328766,0.03138057255004362
873,10.676438910378446,-0.0008065736150956911,0.01948977418674244,0.034785773680026326
874,10.35902493289589,-0.00748659211444898,0.020404673065548398,0.03378623276620793
875,10.915059263919863,0.001012783461272402,0.019643472423469432,0.035922305050251464
876,10.318079807220835,-0.003467508014465504,0.015303868139037991,0.030920728531481916
877,10.21639877532569,0.0029088328707013817,0.015406703659396302,0.039970841902743505
878,10.283735714328566,0.010903815064693099,0.015400519742407782,0.03417195218441386
879,10.638199124711301,-0.003021350139431382,0.016859872294093522,0.04288026086154161
880,10.83533896047894,0.015416645371563132,0.021748384841480072,0.03293742988968938
881,10.471122810445426,0.0032953558580810696,0.01935993082966925,0.012932060028266303
882,10.14616688318011,0.013517857737799224,0.02082463277647896,0.025641658956191905
883,10.887019541777034,0.0034126580562915372,0.02004745808841211,0.03783688012543781
884,9.890254176414345,-0.0007575223082940634,0.014510291929662874,0.01640956689269469
885,9.834526022711724,0.009681774477070257,0.01493573526117557,0.029818773437829134
886,10.529469915449567,0.007768480675957199,0.016487955145792797,0.04170105944130449
887,10.380268537368442,-0.005816311439094184,0.017182754027210645,0.03543893699681066
888,10.594998723259911,0.006715410523916822,0.020664772216819255,0.019666890687649388
889,10.47082128710153,0.0035477505507083293,0.018823497445964888,0.018893962177790075
890,10.31000305808062,0.0001820927788041122,0.02014263271168482,0.02520035227820704
891,10.578718564667305,-0.006952736643281131,0.019526089221100808,0.031488496232498116
892,10.398643332164914,0.004082947213822006,0.015580953101566633,0.04169714396633299
893,10.103125064519883,0.007379010597810574,0.015046653399112684,0.0348437430642686
894,10.353880231964967,0.0012052494450640703,0.016289681348577507,0.0374378593984188
895,10.190392148412103,-0.004275949519153863,0.016289561136821774,0.024764846435755734
896,10.114262363951577,-0.0031278707839463584,0.024450789034059953,0.010402694983603885
897,11.00067460843722,-0.0073774541980836834,0.02283599810450026,0.0449263505129159
898,10.78545157702259,0.006716727729015088,0.02318290665563762,0.03425257393250458
899,10.458039528409953,0.012180009795284915,0.020448158672766566,0.033250664241800384
900,10.248070781842797,-0.010231008901939299,0.015153771817555495,0.022800656069886526
901,10.3670365080753,0.0045700283156224234,0.014933483122519804,0.02141433063251355
902,10.367195751424012,0.0037373959039917193,0.01532365910765383,0.039113626180835595
903,9.982722690782808,-0.003506556253311743,0.01596361317860181,0.035773788366874955
904,11.0265691528379,0.010210706740209512,0.02424273309011112,0.04178321665188474
905,10.69600016897714,-0.0010040045979151843,0.02031117881054821,0.040136679989133874
906,10.805347764697983,-0.0043401464755182485,0.023078234265892693,0.039279700812356724
907,10.480389365882312,0.006447198397471692,0.02012093697991097,0.020358350145907526
908,10.363069684024447,0.01049882687155007,0.016273437006271076,0.0370010324642083
909,10.05602968279043,0.0031704779465612782,0.015473321553724854,0.03492489454927015
910,10.380171070905297,-0.013011278292615796,0.015906455402057974,0.03517424462499234
911,10.073541154991457,0.0051993011867264806,0.016603536817588558,0.04040391958142743
912,10.832808994751051,0.009180135606471877,0.024092602067944193,0.035964604885522465
913,10.729389456285617,0.0053999594880006765,0.02118760124054578,0.03430156531963021
914,10.586701722518852,0.000682185411155188,0.025365612261125402,0.042378890796214444
915,11.405944541286724,-0.003779148678824885,0.021502193914347045,0.03540923284594825
916,10.529129162233676,0.006390209856075909,0.015590515463381915,0.031672217254105316
917,10.22662741197358,-0.004588341163349028,0.01543187081599523,0.03803928008709418
918,10.482821008216145,-0.002242508317389531,0.016081915903543683,0.021766890938182418
919,10.594614500680873,-0.003013022777427209,0.01692921681390022,0.04243011196638142
920,11.091922588323069,-0.0008046109361101592,0.024393029537440783,0.034548018295797
921,10.665929882001503,0.009614825555203411,0.02154312979217332,4.969797512944839e-08
922,10.793744464776497,-0.009409754737669203,0.022997213933258813,0.03835447772470441
923,10.664232554674726,0.004198910131687039,0.020555181443886846,0.02971881630794259
924,10.907196302614977,-0.006180872174471285,0.016521371307510555,0.0466147966185785
925,10.518037657672263,0.006556186764361883,0.01605942516365591,0.03789967556705603
926,10.328397205659023,-0.0029687901664585048,0.0161431345632581,0.02715386443504571
927,10.641190137226207,0.00114510841941178,0.016705399367441504,0.0352328982799196
928,10.967818695149276,0.011996469828780837,0.019376479467088016,0.04482816332215213
929,11.041933229959517,-0.0038543680542659623,0.018430326439208375,0.02865846065162075
930,10.597991851543721,-0.009264917528725278,0.019409261434864076,0.03679297235977048
931,10.862835558020146,0.009368902135581949,0.017623215575912943,0.036838871232609094
932,10.36440880856558,-0.0005619574035501943,0.017198331899001162,0.03164855703952081
933,10.580905734155243,0.010024959280250392,0.018088314888362586,0.043196969329664985
934,10.316608474882663,0.0043739006269267675,0.017969831022185648,0.041588863735686474
935,9.89069398245953,0.0017834689440778962,0.018304071303828183,0.029686102195674913
936,10.50391231793341,0.005183760755822359,0.019522747758326124,0.025037655561132063
937,10.618263108211613,0.010374745663692805,0.01753201278368182,0.030034194461781506
938,10.976680344454543,0.01548175503711195,0.020715764249851738,0.03716745572456554
939,10.126560123239075,0.02013330290960735,0.016876964013023705,0.038612869287185124
940,10.991809533661156,0.009509025697381898,0.01608667142957512,0.04514675788011953
941,10.543579459777234,0.0025226986506105297,0.015897600646744236,0.029658041870347415
942,10.278953082071089,0.005260553434048165,0.015107498874684525,0.035123209766289284
943,10.249004453940843,0.01717441846968995,0.017238330450511083,0.02991326783472443
944,10.63028341830017,0.01287352454233952,0.01997212743732923,0.03412151040288528
945,11.11438013254,-0.005011823879078536,0.018340704535934248,0.039820021755610474
946,10.507413103241877,-0.005979948608192329,0.02060882599496175,0.027351069482288767
947,10.59283829343226,0.000748248756614432,0.018080479748285277,0.022143490111242715
948,10.360138212452199,-0.0033063442915021563,0.014854821018121621,0.03405229918834827
949,10.414647639194355,0.00615309188498771,0.015260641817347756,0.04059893567763143
950,10.414696726697686,0.005548412702974618,0.01542445461758474,0.024701223924846815
951,10.323849579382149,0.00029721819071878915,0.01693568620863855,0.021921247459541646
952,10.491867301719113,-0.008100759436552902,0.019716818604926266,0.029678214642144044
953,11.228943458096976,-0.00826912096270668,0.018615144727999446,0.03901764682124441
954,11.183848288198412,0.010798391599060311,0.02062989892422143,0.033022404512946864
955,11.170210395781,-0.0033947260780940046,0.018808036989771303,0.041237572086484015
956,11.068748960253183,-0.0006255493123409295,0.015053870737130506,0.04013248702870348
957,10.376884848812669,-0.00530690871966857,0.015216543863618436,0.031119323263487708
958,10.439919014361694,0.0053409071206400194,0.015555661144834134,0.04261845421071176
959,9.99609671844693,-0.0003423794170309344,0.017726702363444202,0.03068676502002311
960,11.11089980599326,-0.005642640047406987,0.018141319871812573,0.042265929555031764
961,10.922835935373314,0.004867739675340034,0.017644662727092867,0.03864132100945316
962,10.476222250052905,-0.008790354028459943,0.016777875959908536,0.044404596892605196
963,11.049672139507285,0.0008827621361108529,0.017228515107005266,0.04071340015838611
964,10.36298508250468,0.0121659943913703,0.015830859828302853,0.0326984521394851
965,10.298983051901619,0.006798456502114505,0.016687516688825073,0.03508378944464646
966,10.103508883791967,-0.0020583435805414563,0.01671662520572433,0.040417811079093355
967,10.26147241946707,0.01699697120479757,0.01942345406586337,0.03485204475457882
968,11.117635165291928,-0.014675598115385486,0.018673720810454597,0.04447744725843624
969,10.540756876753733,-0.00038552241243452475,0.01636965561632712,0.029694494131965343
970,10.993264705455237,0.012746140663424005,0.018346140815380885,0.03854707234723263
971,10.425979521019716,-0.003343031289310293,0.016649910409947722,0.040552891357883245
972,10.213246441864364,-0.004959646973060932,0.013719143470037696,0.02917454960932413
973,10.320541351146273,-0.001047575899049049,0.015028209392660242,0.045778884296762
974,10.67279680511858,0.006056030269908692,0.015507974367309408,0.032973478311972386
975,10.687093177527766,-0.0005527880101633425,0.01641668064806439,0.041040500645508717
976,10.639418156254491,0.008409968165668361,0.017573041059648326,0.042504665896693584
977,10.807781677008805,0.0005467439201062984,0.016660428898582304,0.03969778736577552
978,10.872685972416367,0.019803337499937422,0.017934428009342883,0.04355481151068902
979,10.666987332359106,0.002931340943138926,0.01690392037659155,0.03446996861280303
980,10.254572345776095,-0.00032576607971009157,0.013854467899255986,0.03765151898584089
981,10.23302968274643,0.005465848875715663,0.0148426141298699,0.0375776500185327
982,10.188841682041506,-0.0010661913902266754,0.014067673730445172,0.026578895388910926
983,10.399423461843345,0.009073453066193034,0.01564639561679045,0.03218841124012403
984,10.684566494964534,-0.00514443525830894,0.01787428222805759,0.04140280867802907
985,10.749867501354974,-0.0003673510844050731,0.017253201190503973,0.03545500938217287
986,10.662398015225428,-0.0019006158080381336,0.018258413354923935,0.034492085626047705
987,10.729335068677573,0.00425779385053835,0.016939595287588333,0.041031333492201796
988,10.467542877716514,-0.002532219491459747,0.014409435084518389,0.0363283989224068
989,10.202920011733447,-0.00338054282734833,0.014621027028512963,0.03224020913152206
990,10.467340312230439,0.0029622992450884645,0.015078605262665488,0.04050737530220207
991,10.452680494553043,0.001663422320811756,0.015316577633160388,0.0389954648565815
992,10.9911421944976,-3.61469340054598e-05,0.02140681332163411,0.03610417449491752
993,10.724269996683525,-0.0016136495871580682,0.018323976739348515,0.03719069169508031
994,10.913594698719237,0.016404117548454073,0.019902417970508752,0.038777581667816946
995,10.947500323705034,0.0045003912259560935,0.018553660284312625,0.03111135831210408
996,10.403852033496024,-0.001077354854658272,0.017052661705064632,0.02486302449530584
997,10.564782283858444,-0.0010713780638740601,0.017678060179475468,0.03652300655141711
998,10.52224871213572,0.006339877265381472,0.017503981860528237,0.03516270299526599
999,10.222666987167523,0.007168108243686257,0.018359941157457357,0.038362910557859634
1000,10.945801202541068,0.00038411788929955084,0.020466571407533423,0.043058428872333215
1001,11.043766364900652,-0.0028064519008248337,0.018212159098349646,0.046045716423914806
1002,10.686963575817556,-0.0011158816117936405,0.02001734122381218,0.03704406571182735
1003,10.8024209892259,0.00519894869837942,0.017720473706046177,0.03789662753427611
1004,10.041049960504493,0.008330064953054444,0.015672482822855244,0.03540829988744948
1005,10.598870049782184,0.002611729909686686,0.01615261936465284,0.04135949420704721
1006,9.936225943576687,-0.005763126181445621,0.014362164218896755,0.035646207409786884
1007,10.373473837160986,0.00496064101523039,0.01602028980355392,0.036713486724678876
1008,10.467999068462381,0.0015869342830189532,0.020188869711893556,0.01919059239252229
1009,11.289888005198458,0.006502795508166275,0.019215785632499,0.03441996750740073
1010,11.086246737802883,0.010896771694588903,0.02072966773389905,0.033133908557509445
1011,11.041594610646136,-0.0005419889314804795,0.019191101311632822,0.030699480469301616
1012,10.046198602232751,0.001937048290007693,0.01565429487210555,0.01667621104815297
1013,10.59996141999237,0.0032125142762183803,0.0166268803181921,0.039027533132905294
1014,10.787832546204159,0.006910855421312764,0.015890387530058753,0.03522601999995704
1015,10.492394480043687,0.007588356854934533,0.01659655243550901,0.04061346979010951
1016,10.849855524503145,0.01168033593409895,0.01994532990792548,0.041042216777910326
1017,11.016375747338381,-0.001265262380847198,0.01918839354294561,0.035531702360959434
1018,10.555971890614074,-0.006673935147270974,0.018555604347903844,0.024586133022234006
1019,10.87427744557369,0.004232249462737898,0.01905008983035031,0.030844014644950235
1020,10.308752419760935,-0.001351987347277127,0.01606987442200016,0.03410743105636863
1021,10.110795878632938,0.0043732988634104545,0.01535817116743805,0.03552511822576064
1022,10.241688466000834,0.006543125840843846,0.015152814837089044,0.034226805499638406
1023,10.41286238294512,0.006653324755747465,0.016644464888885598,0.030214133597378665
1024,10.772438030987477,0.003731759796939148,0.0196595521730114,0.0347853322033824
1025,10.982484456885604,-0.004941148115619951,0.01863901944853079,0.04720622538251728
1026,10.467159856477307,0.003790919821261729,0.01884020201012001,0.023778750633155776
1027,10.396857561130886,-0.0013585774906498499,0.018276563421606114,0.03567511626273681
1028,10.568923284535401,-0.0027610619612662727,0.013943583117426968,0.03880501603222466
1029,10.304993071928568,-0.0006707104015261794,0.014046781633758082,0.028063092499088275
1030,10.424600312413409,-0.006095608563741681,0.014574314529974548,0.04406444388058737
1031,10.43831104205449,-0.0017339087061891767,0.015465158444838856,0.029669098545861024
1032,10.327700643751053,-0.008202213629090384,0.018437420565277318,0.02406263327655111
1033,10.91687077852886,-0.0030647996702982544,0.01805966811800035,0.02756117074135105
1034,10.326448792855805,0.005994398104601563,0.01853754833092985,0.02914475985806819
1035,10.717550347848894,-0.006529207623006431,0.018270172492324467,0.03363143370551638
1036,10.082444729311122,-0.003196871826917632,0.014018019275780528,0.019642806961163908
1037,10.096618267225237,0.0028333487770283157,0.014733285293607764,0.029563792136881126
1038,10.050341201317464,0.0021386523780956065,0.0151576713963984,0.028821873450932345
1039,10.095792622408082,-0.0021180553548456374,0.015898380993165154,0.032854687316664764
1040,11.452007916058836,0.007812734019876146,0.019089965282354657,0.049475976354113355
1041,11.208101051681714,0.0059202455214175465,0.018758901890191096,0.030155591616831845
1042,10.522600071392636,-0.0015474659299353252,0.01899410728920737,0.022502794055709853
1043,10.600821563545713,-0.0002492127868932332,0.018146913925386397,0.024000628192339304
1044,10.748579360066742,-0.0031800728294830226,0.01438995172032706,0.04044545027747454
1045,10.286243876243725,0.012400166346064721,0.015043172696801067,0.021120787752391387
1046,10.3267299563625,0.011168961326867177,0.014867104324053396,0.029013163581521065
1047,10.671339133621725,0.0044899198285903935,0.0167624000418728,0.04171699018113394
1048,11.306527159575724,0.010985879297666791,0.019904265545086976,0.035910317770216645
1049,11.198374938414574,0.006988546544303902,0.019049284883484344,0.033885442601758624
1050,10.697129991261304,0.004020456038504831,0.019672319406436153,0.04115025783317912
1051,10.440741145205632,0.001738191824896139,0.018454736849018997,0.03041482679170104
1052,10.528454628384507,-0.0028202084075859774,0.015803859261394836,0.04477259573935526
1053,10.3836020350091,0.0028560692549235486,0.01617017365044194,0.034560464032006
1054,10.639984371227078,0.01365885999506261,0.015839149540112674,0.03497492367640835
1055,10.629998026283094,0.007232323771305068,0.01754528277111557,0.0289533667357222
1056,11.085887933397052,0.007526070593177558,0.0204433529135195,0.03811182130775694
1057,10.71400191964884,-0.005170273318783337,0.017937437157134577,0.024073605249937298
1058,10.426493149003457,-0.00595857732183764,0.01803224171506189,0.03691042378983393
1059,10.857354038875975,-0.0008312020113825697,0.01842657431585396,0.03686856574301491
1060,10.759513315041351,0.004960064972824176,0.015759501145285255,0.03640402787723678
1061,10.273386206779145,-0.006404080053332422,0.01483173778216807,0.034304014308520155
1062,10.40830489783252,0.0013096099040635011,0.015407524683174632,0.04218144160064031
1063,10.718729013851473,0.00026029826995107696,0.016369293884709778,0.044056924772347905
1064,10.399263381880237,0.009412622626277527,0.01813107523069944,0.03413762081983246
1065,11.398646612102606,0.0069195275776515125,0.01897022681125205,0.040536689069901634
1066,10.871029089669442,0.0031528075820688025,0.018412908467090938,0.03927464744580021
1067,10.957967736259512,0.0052394004157586185,0.0179222471997878,0.04389312054220228
1068,10.653841010418725,0.01632040633826002,0.015269338022904748,0.038661792699202745
1069,10.683734659995991,0.0005982124800903301,0.015878761623124665,0.041498888089736514
1070,10.148906144393276,-0.007425656740408006,0.015019209854963435,0.033232412330654715
1071,10.208335476410946,0.0040199656015478865,0.015783122572910983,0.04530076676233483
1072,11.440180947629148,0.01045122565881853,0.018483744639373915,0.05344682208264064
1073,11.25519564279837,0.00022519201668725892,0.018049129524913488,0.042830603893027404
1074,10.565230833074066,-0.004667505624786637,0.018018350216302725,0.034924446828767775
1075,10.841748429636977,7.710925893426213e-05,0.017433976207335777,0.03293630296368274
1076,10.81382364319931,0.0013040653929429435,0.014942383717476157,0.041114548737162214
1077,10.549870854997293,-0.0011668450350566654,0.014991354677670961,0.04300447400555931
1078,10.422196135116758,2.848085488987426e-05,0.014855596030947325,0.027791421174491456
1079,10.51212060617937,4.577179476410708e-05,0.016210002202076464,0.03304408029121211
1080,10.359105695512797,0.003951501166686755,0.01858437156983365,0.030990164239942823
1081,10.791794248285164,0.0077828419396322535,0.018109199774625117,0.03174894013363406
1082,10.820252333618654,0.008356356991483474,0.019468480042863914,0.035179949445286025
1083,10.821327965089765,0.0034239513467591858,0.01751325005330084,0.02756876452952024
1084,10.2918938439245,0.006442261259088969,0.01439650068510367,0.025536329704878603
1085,10.453943507596307,0.006440035461506372,0.015143774425257567,0.03843385624403144
1086,10.262807820956882,0.002534787936129617,0.015154436048728855,0.027970976478748827
1087,10.217555647427918,0.00785256625181204,0.015911363516412206,0.04088840899241838
1088,10.647044397501306,-0.0049000763348226156,0.018946091880641475,0.04281279959572934
1090,10.811168309528382,0.006551825578699794,0.01842706241082002,0.040417043699475574
1091,10.455828288134377,0.017788240638371405,0.016834306783830383,0.041554956236208335
1092,10.379398799299768,0.00011011824549344256,0.01627235682014265,0.030586156187528794
1093,10.319198675556759,0.0013814835248796256,0.01621365247932029,0.04119353347652704
1094,10.667491555914015,-0.0028495152403389397,0.016509694512167602,0.04529125395198521
1096,10.853480604316847,0.019422399221144998,0.01846271949455948,0.04736248958517585
1097,11.307293985367089,0.007028420147415717,0.01784105811888742,0.04874211495175654
1099,10.552023655807515,0.00838159846966284,0.017620685363117963,0.030441323556526196
1100,10.432555438296893,0.003103762319827251,0.015346887765267643,0.03960469997772514
1101,10.202544713930683,0.0007957633750435312,0.015609936420641351,0.04107891202291582
1104,10.61248164477912,-0.012036898192277497,0.018503920696622846,0.03301518445182626
1106,10.787185349662844,0.00664444332135824,0.017878364274297044,0.036159210499461567
1107,10.83985343474041,0.010154458921953788,0.018039546128043052,0.031657232551690236
1108,9.730945250820909,-0.0042980728753352765,0.013466682810150427,0.011461950451037498
1109,10.4472080981747,0.0013575879524970861,0.015095447539995137,0.036266232882692866
1110,11.056806720558775,0.016489296726492585,0.01549862289153748,0.043315488577347135
1111,10.277608675049382,-0.004964649620597177,0.015488353687386727,0.035456937153306535
1112,10.445462091022149,0.0009118146207860245,0.01850601005947864,0.03553193452291602
1113,10.922695445235654,0.003272183444502274,0.01703781338857167,0.04401881287541987
1114,10.557212129144949,0.00659120575732595,0.01876585913469787,0.03564144798441368
1115,10.548417201398047,-0.00036187007066696986,0.017799517068000627,0.04136413667703603
1116,10.567872896536764,-0.002587530894412826,0.014882657389948976,0.036093156892708964
1117,10.322081748598649,0.015443305771179059,0.015414580266784673,0.03585679983901404
1118,9.951355116723155,0.004229397837136305,0.014624929990889846,0.0
1119,10.437434051276599,0.0080005466029564,0.0157350606126635,0.03752575208160604
1120,10.529567611483767,0.008888747963663709,0.018025292977696047,0.0325198915649531
1121,10.861330978495612,0.003470422434069389,0.017645128860446672,0.024970864527388992
1122,10.372950776424037,-0.0013722872652368076,0.018193523323785234,0.033208681561629476
1123,10.806142832436766,-0.003253988757932492,0.01788234965851038,0.026729779696498788
1124,10.597049361744928,0.002542284078964156,0.014980995651912538,0.03005458201636153
1125,10.38908407795368,0.001649350915016725,0.017394225936540088,0.03142445546784176
1126,10.586153427175887,0.004922872027520937,0.01643217740003361,0.044301179159183905
1127,10.233013677336553,0.003715935286490618,0.01622665258442095,0.027704773167191818
1128,10.301073608768997,0.014313634960848889,0.017714613907419713,0.03994552190659555
1129,11.366653236663167,-0.004478045724319135,0.01850899985826003,0.03459122477155732
1130,10.75103876230387,0.00024185988470299774,0.019232102265148345,0.03308146458472129
1131,11.106020108824975,-0.009088244586432566,0.01828663254375448,0.04578944595583837
1132,10.465310648338004,0.00084663170045611,0.01541019434127257,0.04212424391212408
1133,10.28282389116616,0.006059057239849131,0.01632592253982084,0.044973196189518845
1134,10.871370917349761,0.007801799645339101,0.016068019288962843,0.04930778123452315
1135,10.254173555028103,0.004038588406360293,0.015706931891073733,0.024026562134611462
1136,10.729910716514668,0.006486170191569948,0.018740511688564023,0.03833149183750998
1137,10.349144324886275,0.010872288134954462,0.017770899891459548,0.01857590431502821
1138,10.563856377362374,0.004466794275169904,0.018721955943076064,0.025548133853472783
1139,11.099316816073117,0.013458644962383201,0.018973481250261326,0.022907488399131582
1140,10.876662913886793,-0.007915116280566036,0.01612829448588396,0.033363291313645495
1141,10.538243735994426,0.009622215656701003,0.015925382989487376,0.039618424134362895
1142,9.978175003335249,0.0039488702431525425,0.01533288425443934,0.027729651634288126
1143,10.468939820401626,0.004004661000521195,0.016853087751681203,0.043778233813548464
1144,10.712343958947653,0.00151053311062938,0.018600134024383642,0.029190680811324272
1145,10.678668834492598,0.0008117106747559318,0.01834282309385266,0.02771721313974736
1146,10.499494508417042,-0.004745035164680555,0.01855923081660283,0.011939416841792451
1147,10.860502598666738,0.004158729277069225,0.01877831396355544,0.015316524806021924
1148,10.567980417678749,-0.009723287382245756,0.01428523825732922,0.03126641847476343
1149,10.001575101445123,0.007978128846577018,0.014377326293564108,0.02471173198064043
1150,10.550924020682992,0.0031687935270274994,0.01478729414237155,0.04664384346915614
1151,10.3298465862373,-0.0032586084365416063,0.01570513733489607,0.03577330632472142
1152,10.77583318350267,-0.001505521037613157,0.019110339595606856,0.047017489479042274
1153,10.899566076872746,0.00465660828512843,0.017971374587376337,0.04186364520763262
1154,10.623471049566213,0.008776373080319227,0.01874054578164127,0.03802511105016433
1155,10.65863941784407,-0.0008973436504237943,0.0172979842325999,0.0490234352810358
1156,10.85909131254833,0.0009588714259009677,0.014748874912303646,0.03513086853091562
1157,10.037480470096341,0.008802979242281107,0.014196481626586904,0.03084813146746851
1158,10.135289944409253,0.0016805356337365413,0.013991748743412857,0.03870848325213353
1159,10.120621973654412,0.012261287732955093,0.015546569890450928,0.04581713174668321
1160,10.813858522628053,0.0027033316604250547,0.019047488287301642,0.03766490075846622
1161,10.712116018700147,0.00107591928186186,0.01776855449889932,0.03755314514609986
1162,10.7762838114744,-0.005345046968663577,0.019170249931816402,0.028048660153958502
1164,9.8258020074806,-0.006636540632051077,0.013310384962326888,0.024723999693720546
1165,10.01394583197966,-0.0037385441531856333,0.01515384624517952,0.04409668939098488
1166,10.345845537474435,0.007781964389718332,0.015018831339715323,0.04207960057885415
1167,10.106166207977932,-0.004598756530730986,0.015306589705674653,0.025383205230861895
1168,10.956181032890447,0.005168533656808362,0.018785448598104767,0.035111079379193375
1169,11.538269604866958,0.0016446417601895821,0.018628385946931208,0.037077151608225806
1170,10.892055425708175,0.012362260984113223,0.019263755734073403,0.017319331774630645
1171,10.475320626210653,-0.002627466784240943,0.01684962208474383,0.023102049153170854
1172,10.802293202623297,-0.009045053300572778,0.0153621615679211,0.03546254169314403
1173,10.212022695824587,0.007774118136517737,0.014962355410539356,0.02539370617209357
1174,10.162887202240599,0.00795049266658422,0.014446433820836609,0.006329806465838637
1175,10.043855903175213,-0.003255998076237926,0.015203977358886022,0.027375824430205253
1176,10.569904972641874,0.002145500304764655,0.01795064818000782,0.025403930953963733
1177,10.396336952888198,0.0032401322506915315,0.01709185507390867,0.030014506991524064
1178,10.917233307625807,0.007611579476297623,0.018684344195043525,0.04160103424042688
1179,10.865592518043973,-0.005786108108639016,0.017124184342098715,0.03200725551192148
1180,11.170975208292935,9.459619972057072e-05,0.016322158850441294,0.044338493577143125
1181,10.423714726855444,-0.004909016912435919,0.01620568110577692,0.03634090066109924
1182,10.548502778019213,0.004563572849874475,0.015143868388329085,0.031902878339105066
1183,10.231607725139495,0.0018023048564212928,0.015874721353833318,0.0293341312620743
1184,10.579329972649912,-0.0019063273347827824,0.018429883111090273,0.03103298206715458
1185,11.24092673896252,0.004082057781638585,0.017786745048555777,0.04264878997267159
1186,10.493416951670255,0.002189372276531387,0.018518358683166338,0.03591831245246465
1187,10.80974080051821,0.0031041428976337484,0.017348216965430874,0.036378703097587464
1188,10.100835494259472,0.006237604434243064,0.01506774076208555,0.011503272833788453
1189,10.369789771410113,-0.01091662827885081,0.015870278755453777,0.03210408221318298
1190,10.180830934860568,-0.0008373869594870612,0.014658466728765506,0.034173769462105444
1191,10.06597843544515,-0.005906366917637058,0.01635099362973909,0.041433520436734615
1192,11.269961150147408,-0.014853275457851884,0.019511594355077422,0.04738189302930271
1193,10.773582089477069,0.0066914020792325675,0.017643779552792407,0.037322229129525
1194,10.58691963120013,0.0060825391641171145,0.019454035892837257,0.03628903381145764
1195,10.697077175127195,0.0014955233705357764,0.016841331578171966,0.037782489089523676
1196,11.096440503063333,0.006052031361256336,0.015983015230573196,0.042100933057937294
1197,10.2258432276324,-0.0009258771932781272,0.01593897648819279,0.033934382701634264
1198,10.249380931329933,0.006216893395771844,0.015091467585600284,0.03570385928562092
1199,10.052126533049693,-0.000213043736792568,0.016604477790321485,0.035062859947487805
1200,10.732680547940692,0.00844695432086366,0.01795694273201512,0.040559244524742764
1201,10.416216317082592,0.002693067180685873,0.016126453908215876,0.022040097900023668
1202,11.121514724861939,-0.00017626605844590356,0.018843218844569957,0.04333806210934782
1203,11.058725116553862,0.009688727383038966,0.01772189257868028,0.03705589986252766
1204,10.554478236808805,0.0019195530780733217,0.014813792597945769,0.04261209659096473
1205,10.575379235046038,-0.0026385345933362513,0.015235844914823058,0.0334465795540623
1206,10.693736554784689,0.0026194732038307827,0.014999493662171721,0.039220311851620886
1207,10.464358690884227,0.005162955935608063,0.016229826529143992,0.042798078058666325
1208,11.208141130877236,-0.0021265406163489707,0.018647274668440815,0.03693583369222928
1209,11.66920512525682,0.009199595050686855,0.01757397189178824,0.04890464344516064
1210,10.798976603019717,-0.001201911138501179,0.01859900043247379,0.0342015081564729
1211,10.910529633572017,-0.004638387511372084,0.017212226664015617,0.035966324185792126
1212,10.579274197267859,0.002777342156703544,0.01493317798804671,0.04375433344069563
1213,10.32735890807259,0.001365071607477981,0.015453520725129536,0.035272812265079424
1214,10.374253306346331,0.0006794083900301223,0.015144751191551597,0.023390529982557074
1215,10.389896597969503,-0.0019875487671008624,0.01677932832178,0.028742003264925053
1216,10.933061841306827,0.004945794067338955,0.01805287027774002,0.04182801560188996
1218,10.662138108636556,0.005140152670953029,0.017602845129325393,0.023614568925141285
1219,10.751866045517797,-0.005758505308101071,0.016323950599422182,0.03578451552660649
1220,10.314612219762996,0.01361670577569815,0.01538197990797014,0.03772794195828013
1221,10.359513773930267,-0.0053296044854063565,0.016913451115085583,0.042907065369605535
1222,10.24334774611312,-0.007468720663197592,0.016432585093970057,0.045093654208850066
1223,10.347894471051552,0.00434038993876216,0.017247290658518086,0.03879398380986387
1224,10.441854273140548,0.0023094331175132904,0.017228908549743283,0.03565034786951736
1225,10.257455228313182,0.008763071391742911,0.015683899211049155,0.029400430848209543
1226,10.259311278339133,0.007556000990589884,0.01731637026235602,0.025239283962659696
1227,10.714145521858224,0.004249366769701146,0.016001171860742423,0.039675885135723725
1228,10.142413772221056,0.005529223847687541,0.014896898651920999,0.03701828554392122
1229,10.07065331910398,0.006874808129158691,0.015084619571098712,0.03776779035604538
1230,10.630460186857805,0.0016898238674359239,0.016100761880376787,0.049419256699221745
1231,9.919057160271572,0.0001898334120184399,0.015770582274080163,0.037577285099760785
1232,10.763867779854095,-0.002803878392116901,0.017568465848366365,0.03416825531911896
1233,11.150512990420637,-0.0035715277987167534,0.016322729697107834,0.04058378259688513
1234,10.485873673503123,-0.0029243024859588003,0.01732047058220185,0.030052253198567698
1235,10.572926195279818,0.0003992337321686011,0.01657185675022855,0.03683915650690555
1236,10.693286969624255,0.005253866208669297,0.01557068967638684,0.043709444481945796
1237,10.175849207218269,-0.010657344994552535,0.015943124619684564,0.036874180524935546
1238,10.514695750059618,0.007165174317273751,0.014828208261468613,0.03403561207673421
1239,9.992774262281454,9.143615245154025e-05,0.015724579809756112,0.027880814779193755
1240,10.725451208304776,0.005574959235213042,0.017220919557931872,0.03461654421797686
1241,10.893401123420078,0.0014974698129662776,0.016442709798571608,0.03179929443063688
1242,10.663096459373023,0.014609120037207353,0.01788893202925098,0.03296002837369939
1243,10.600371426752615,0.006418782684877628,0.01610259059260029,0.027555880100943883
1244,10.76461641650043,0.0031856155554706206,0.01465766988705038,0.04523490279145691
1245,10.180390698824164,0.010125846080039367,0.015338167353812068,0.027363069732199558
1246,10.469017552687196,-0.0009193632963997558,0.014853866206339083,0.03906133765332969
1247,10.239958600255665,0.004793564232905782,0.015947769322148097,0.03451881173541174
1248,10.630698705466417,0.013158281108846247,0.02008138682424492,0.028257160891531744
1249,11.044402917692144,-0.0067118127498341255,0.0180525398005201,0.04465556198202772
1250,10.992565331413235,-0.006760397474133235,0.01935273734418557,0.03793832120590231
1251,10.703753293727264,0.006000471116078356,0.017553238360221,0.026278858580683188
1252,10.641724646314085,-0.003531825761889826,0.017135985881523222,0.03927628938175804
1253,10.499065387825992,-0.006796260712927327,0.01712056659286238,0.038500438790454734
1254,10.858364025996929,0.008314140538697582,0.017126547318945723,0.038730442205338805
1255,10.188380950307415,-0.011418867827770386,0.016735849892175896,0.038545726689205285
1256,10.530521733296547,0.0014171030107375342,0.018025748207760702,0.04436000688533158
1257,11.361074856185224,-0.011887609609339803,0.017220975226474984,0.04094245709829152
1258,10.960033669324613,-0.00022031609489076573,0.01968832717237619,0.03630358133771538
1260,10.402749713791929,0.005400123343609682,0.015315228371959975,0.035984701222122495
1261,10.296974833347514,-0.006168547977245478,0.01562633409183764,0.03785479448308832
1262,10.268073675071914,0.002530922212292419,0.015201585615939315,0.03800833019645538
1263,10.200608632190868,0.005899416899917321,0.015639573242559327,0.04176351787307536
1264,11.00473484468676,0.019263235149346226,0.020284671248576254,0.03919812093775375
1265,11.409765432590019,0.0025242612064033786,0.01847832849630496,0.029881903757481097
1266,11.086738951626543,0.007500593583143179,0.019949869577888902,0.03037709924083807
1267,10.749752229238872,0.0048166674027328585,0.018530012556683115,0.03638686426091824
1268,10.595490652555043,0.007395192011120416,0.015802287650448745,0.03493523246557767
1269,10.146702530798118,-0.0073102310211954884,0.015957265553855748,0.02685689954181214
1270,10.476019758430306,0.003789408354720347,0.015452798351242324,0.019386387891239865
1271,10.079194935906779,0.0025259309217610963,0.015603229141977072,0.034137180090631915
1272,10.845139227849627,0.0057313862217775995,0.01934741349957833,0.03554744572963139
1273,11.011950293536177,0.00543700650680296,0.018178357103422242,0.04480574411947449
1274,10.681124077375381,0.0017779530182391095,0.01805884425427637,0.03951329309878507
1275,10.614022936244082,0.003221036183853713,0.01803996621814063,0.018500981992512426
1276,10.57247087963039,0.008240029251152846,0.015601204717014976,0.04175729939603585
1277,10.038569192235004,0.00046313268419226117,0.015157121556496697,0.03802262408195536
1278,10.237082962519047,-9.187363948945487e-05,0.015002984312644484,0.036092034744823656
1279,10.357175782777997,0.007523774217856796,0.015750940097605328,0.04088234903398828
1280,10.671444380187603,0.011526021044740839,0.019834223536742298,0.041538621739021925
1281,10.997270628613183,0.001148350536096781,0.019227159257713726,0.043185228021217846
1282,9.866335206814627,0.008548096044190281,0.019391821883422856,0.02628424453476468
1283,10.716779011880137,0.013586506520727615,0.018957077838149296,0.042428773911107574
1284,10.289272905917855,0.016340643646199252,0.014718834484261681,0.03257855509315705
1285,10.380683687978962,0.011831360344715741,0.015563205692199263,0.03448847103391411
1286,10.161771264416107,0.005833012133044921,0.015218406270836933,0.03998014050782225
1287,10.52530234727427,0.0008776704713359468,0.016318803260949477,0.03384753519525762
1288,10.791544758482814,0.0057877284474065075,0.020953228857603055,0.033847415863019446
1290,10.878343583030796,-0.0006767002182344171,0.02108463143137143,0.015322953525869501
1291,11.195872562741522,0.005342108299508384,0.01967960460310017,0.04177507277119096
1292,10.230590696311962,-0.0029020323895717166,0.016014650701866324,0.02966361701571262
1293,10.034828737535491,0.001308928564231337,0.015508210150696741,0.022105542640543385
1294,10.052739621020551,0.0034923231694327737,0.014245665219416498,0.046739554089803556
1295,10.231629738682619,0.004686732773862215,0.01671572872258283,0.02790016723772554
1296,10.704443630922992,-0.009432427713283448,0.02088085440210295,0.0289592463353635
1297,11.006782698736775,0.0005706509295623524,0.020597883909384145,0.02876127425612193
1298,10.94250377493215,-0.0046229039974929895,0.0217828310719371,0.039825380273654565
1299,11.26582124072741,0.01024547906429349,0.020199427780764518,0.03838611075233159
1300,10.36565842881221,-0.002750145628609033,0.015291210405028536,0.030195565008627315
1301,10.297510456673109,-0.00189816924404247,0.016251502564179156,0.03215899680189997
1302,9.958515484993784,0.0034767412477329897,0.015393364387793523,0.03337499962206147
1303,10.362044324776054,0.0021102152614428877,0.01690351079045207,0.03705266852608665
1304,10.403486985404996,-0.011786955949846236,0.019720411904596946,0.025885324678073227
1305,10.183075119855122,-0.0003390908533480996,0.019167697543924615,0.01285415752010879
1306,10.500680379524198,0.005603996480882558,0.01998106248029059,0.03197972056691375
1307,10.610104808091387,-0.004775149533508466,0.019133696537824468,0.031532389024422625
1308,11.01248406032454,-0.003538839396693791,0.017027382064129903,0.05045538799235413
1309,10.277769388142907,-0.002335688335690637,0.01670054777650363,0.03288660201460026
1310,10.252482745229846,0.0034274722784643284,0.015864478596806262,0.031152616218054128
1311,10.205068453599912,0.005943284617072855,0.017498043419185344,0.030087557141402235
1312,10.72608025409546,0.01192748807052574,0.019583046988226695,0.04369049506213358
1313,10.756414422728989,0.007588452937412867,0.018888600829857258,0.0314203189677476
1314,11.109569894652582,0.0007431448750618898,0.020232472989438453,0.038581665250701995
1315,11.001582806804787,0.004862849236144881,0.01862285558879119,0.0355110019502503
1316,10.950391727033846,-0.002743861667377386,0.016499788581072684,0.04410463267418568
1317,10.702529065816355,0.00927840702724454,0.017023983877571827,0.03994130333698198
1318,10.443005418692447,0.000823587076973292,0.01625115978169843,0.04179353077420822
1319,10.137260662162268,0.0034749523884931195,0.01735248932182811,0.03145495313148152
1320,11.107579026308882,0.009333321283853753,0.019778365066068684,0.04383277281666258
1321,11.043175192773381,0.00621923543785719,0.01916217967619149,0.04097661971412401
1322,10.692549903474847,0.002908229049384708,0.0200732897388638,0.031941657337356905
1323,10.467054630880488,0.002686431683451575,0.018166588422517355,0.039819416498727576
1324,10.172869217999038,0.00676114335232395,0.014707393924956787,2.0904446434080317e-07
1325,10.294418016237023,-0.0057716933490977,0.016400278038637875,0.036819470101029865
1326,10.471200898888632,0.008583203816153706,0.016062576712340026,0.04160324023156733
1327,10.04573518948344,0.006580844283262102,0.01598586831386144,0.03258595445208063
1328,10.991402345969913,0.015698541744891117,0.019838948666004427,0.04101573515206402
1329,11.157277382616199,0.011853903342042641,0.018125401845931272,0.0398337839855719
1330,10.430551509553297,0.004120147628868054,0.018329760109644846,0.032635668072761866
1331,10.994845498338623,-0.000797878679054094,0.017562057131910037,0.033043739310846296
1332,10.714858159765424,0.011973310367183378,0.015212783258677495,0.04526091375209433
1333,10.444816966124502,0.002709025782456949,0.015344464436829072,0.04037759934061479
1334,10.173245837426007,0.01618517916750912,0.015109656296938405,0.03653227073585857
1335,10.338095406318807,-0.007723593879848932,0.015874977078499976,0.031144141675345138
1336,10.574113795137142,0.018637575437340955,0.019465721973358396,0.02656369512526109
1337,10.600324658694529,0.019617174239932474,0.018787294405979912,0.0367778105308197
1338,11.116282180808204,-0.0016312382236054613,0.019930510739183355,0.038453161017259305
1339,10.864376797588998,0.0037200559124049184,0.01877751678408569,0.04054495124141922
1340,10.540889192205407,-0.0014144152871906292,0.015319871100589574,0.03081952987417511
1341,10.39977766850857,-0.0010512595854168646,0.016264544437958568,0.037476602433786935
1342,10.611196935799267,0.0062033389166822345,0.016267608341050878,0.03785675391837336
1343,10.44310027827534,0.004351300450056717,0.016928572206471943,0.03603741596921338
1344,10.627094284415993,0.013808622002270907,0.019891569327823697,0.041163811501050515
1345,10.600920658593132,0.0014834004698010982,0.018409319189855812,0.03615783911003512
1346,10.66563714653897,0.0005975137209862756,0.019984519582071755,0.03108891294988395
1347,10.386177523879859,0.008164492197214936,0.01808624245286986,0.03263179925615157
1348,10.224233694167717,-0.0002747515291656659,0.016196923984507373,0.0321027072169325
1349,10.55468491099044,0.0080738939816396,0.017112941438343923,0.039081149733716916
1350,10.210569488999834,0.012402265429193407,0.01756279291058549,0.03459636872343533
1351,10.462199766500447,0.00735633080673844,0.01766250423431226,0.04292679737367814
1352,10.933617793237335,0.009147352493683172,0.01912292417937854,0.04024088790735849
1353,10.469112518277928,0.00207259089212204,0.017598489578982388,0.029555817177163143
1354,10.68103565443857,-0.004276735795213715,0.019744773725910245,0.03562773888703972
1355,10.628412515387843,0.003333211128534357,0.017913034442264848,0.03792684838571531
1356,10.604215184444042,0.0066762999785187046,0.01650313360466013,0.029293831784594517
1357,10.358726907059232,-0.004296027110529456,0.0157428846961048,0.03649652429610265
1358,10.297890722779869,-0.0016099202226182961,0.016173367461856287,0.030574165478708545
1359,10.12208520840371,0.0012570554791088006,0.01616973864661327,0.024361491834540814
1360,10.836975885081255,0.005661557980302394,0.019960654149687243,0.042067405950431916
1361,11.436068405352822,-0.00672577194205894,0.019109512109871385,0.03992082488739907
1362,10.409997533456409,-0.003768307998211325,0.019625855780771643,0.03476884625877878
1363,10.754742848704483,-0.0031212816487405765,0.01871743864451334,0.03429048930064304
1364,10.13036571145424,0.002736491626615132,0.014408732097980076,0.015711167607571335
1365,10.30110800563735,-0.002678382993114598,0.01625908469542587,0.039662750612326686
1366,10.728051221526094,0.014390657749510332,0.016189615913164094,0.04851751869246244
1367,10.790265797217872,0.0004476010862150297,0.017003500795690255,0.04247242450089787
1368,10.87642136829574,-0.01969877278436607,0.019281659077581028,0.0375872268367848
1369,10.827322979398534,0.0027310809824290555,0.018799489891309567,0.033965720205147876
1370,10.633678360772436,-0.007208891633787756,0.01965713861135122,0.039416505783114064
1371,10.58026813638169,0.010117148988056776,0.017652096015164525,0.02772300541343319
1372,9.992509795359764,0.005795698648441065,0.014707825915919827,0.023604602013454736
1373,10.43379767384998,-0.00654362547896768,0.01548722682090656,0.04224996749118659
1374,9.692740427271943,-0.0002554419780935294,0.014717391567841766,0.020058222365923323
1375,10.196569886124234,0.0064324574442147725,0.016505966321245888,0.030966728302499327
1376,10.539792025676183,-0.008345506640667232,0.02024391939769705,0.03907726762070176
1377,10.917172266576504,0.0047966139720862465,0.018867106986923173,0.03877308841745073
1378,11.041068672389702,-0.0040684838533411195,0.020455002273819127,0.04420578230618375
1379,10.502991937713972,0.00015007146676249733,0.019401239999201757,0.03881398307234588
1380,10.132186560440374,-0.011773267504449856,0.017074623331079484,0.03311249382562241
1381,10.447787424033734,0.0007977292928827078,0.017366262987830564,0.04409895329950513
1382,10.410706674517312,-0.007740627305777395,0.01828599520825939,0.036653403827799705
1383,10.138167632113282,0.0027989409173654416,0.01818910796838752,0.034173665826851087
1384,11.213040256139488,-0.010161381477885346,0.02028333249735168,0.041755179134452425
1385,10.736699411357122,-0.00022207043858917108,0.018942820668707585,0.044480091140104545
1386,10.935716300933132,0.005490749586838039,0.021333011846497496,0.04779237313302884
1387,11.060987775202095,-0.012545006338554179,0.019636780652961185,0.0407407606659206
1388,10.533268337442216,0.004747856720989998,0.015240805432151781,0.04246022625520582
1389,10.372583655318163,0.0055279530687067585,0.016198766225795403,0.038145018830404526
1390,10.503402588531882,0.0028068169552907395,0.01575309942580003,0.04298588758224692
1391,10.189012201134052,-0.005965286183914392,0.016780800974551875,0.02929187844173747
1392,10.952187437508746,0.009876935291332191,0.020569453523698895,0.04909152834464094
1393,11.398122852063494,-0.003983481572599919,0.019916041879806497,0.05068951493862638
1394,11.309817385779654,0.011800488838797038,0.02112277368038885,0.049132169868908344
1395,10.93744792567237,0.009843499665078432,0.01971894303971691,0.029103095420251447
1396,10.306628272551661,-0.003076427875816248,0.014532195935144203,0.040902006673701176
1397,10.342482976371311,0.004654400177466799,0.015939790594769996,0.04517312196201289
1398,10.28143093585705,0.005394493010317841,0.015539364801815355,0.033746963744387154
1399,10.445292445016683,0.000763980269080823,0.016963870028146033,0.04063714294349067
1400,10.306931134770657,0.0052887570621464935,0.020457771720492214,0.025656148767443158
1401,11.066539154216096,-0.005259570409454109,0.019946263079230902,0.033525573869139944
1402,10.453197539698245,0.0028161226392446055,0.02024743254650644,0.015412773067968696
1403,10.5835900921502,0.00712658197528046,0.019655075446545645,0.036683129413417434
1404,10.458883615608556,-0.011789189287888954,0.016325661240286997,0.041463242535346875
1405,10.1096345093889,0.0013601938389300342,0.016514037963894376,0.0312294411609419
1406,10.283958208482543,0.003252143484308629,0.015408818140170897,0.03931846865348054
1407,9.973177753554186,-0.0057450480401402045,0.01678171832012321,0.030184532097424038
1408,10.663967072536254,0.0030096782044555072,0.018504570959404398,0.03503185717364667
1409,10.731451202354943,0.021650642403924874,0.017958894765566263,0.03687444746594415
1410,10.287326793632513,-0.008516368484578997,0.017975554757515732,0.020518756018857588
1411,10.892431425630896,0.008752442854171432,0.018347322818437498,0.035967285458290116
1412,11.059676624496133,0.008675853885656806,0.01629383077250117,0.04716615220213935
1413,10.415407440799564,-0.0011372528985112496,0.015706095036573775,0.030570571446424007
1414,10.173767274559886,0.00460652472660733,0.015284065969696599,0.04042452664321411
1415,10.362852425605553,0.0026141591807301145,0.01636241035856564,0.028865660874784035
1416,10.93349628950752,-0.006267368356781532,0.01853449764408818,0.04137100664518744
1417,10.734690076029649,0.0030648650180918192,0.018143814427897878,0.03869002655004111
1418,10.87300207666445,-0.0013098057698224834,0.018652076468593067,0.0329913086114738
1419,10.927594183526585,0.0026526484966536232,0.017474902355422935,0.04366725544288719
1420,10.670793508653368,-0.009985013587678325,0.01514213582915616,0.03079627543415777
1421,10.180218197621354,-0.0006145666765856842,0.0157773095423601,0.033252765955982776
1422,9.823532054531514,0.006030474863488665,0.014900445799271056,0.021483791322782025
1423,10.230092483590177,0.003072126317960802,0.01582842595518093,0.04070114597324262
1424,10.938683243643256,-0.005124760448594796,0.018320555312905308,0.03970559203273729
1425,10.814443033512092,0.0042635128363584475,0.01772459597959705,0.02008917523648686
1426,10.722267309758331,0.005119745212011094,0.018276385512564695,0.04642520676143728
1427,10.66367479809,0.011598504469504035,0.016629691607188045,0.03974179486138343
1428,10.50964487213879,-0.00030399737623211905,0.015736139099949604,0.04186161827252118
1429,10.497296662004283,-0.002143229812307871,0.0159628979389859,0.03861580816134904
1430,10.177564306183324,0.0011743267926041954,0.015646584003806953,0.04359886187104553
1431,10.454271392432426,-0.0012336998876865519,0.016556928188476847,0.030755780726143673
1432,10.675653923831351,0.005148213287583657,0.01830172193077564,0.044358421069887584
1433,10.820093089303136,-0.002232049144213982,0.018072880442477447,0.03573645601890816
1434,11.128663335421114,0.005981810686013546,0.01852930042256748,0.03803879038318334
1435,10.975752129380428,0.007257683045385021,0.01770378525337543,0.046640734764363596
1436,10.688349703033849,0.0019973313984577193,0.015679880513119696,0.0473009640359759
1437,10.55311853898643,-0.0032643954378743967,0.01607031058890247,0.0403509498059666
1438,10.394705687637057,-0.0011252419373003813,0.015489469141780374,0.04637254878636762
1439,10.393245953809462,0.001694502266930911,0.017302029462905866,0.03558829039523175
1440,10.532812901832264,0.0011470896501565703,0.018776193147559884,0.03225117853604982
1441,10.235304287196453,-0.004490686506164613,0.016709242308690073,0.021587840733047148
1442,10.299471169815858,0.008789501122676445,0.01732568894391201,0.019661775750588435
1443,10.280969394878673,-0.008865174694278945,0.016590979427737542,0.02107579837324944
1444,10.341456975499565,0.0017436167511712167,0.016075604057523243,0.03315521960699197
1445,10.345645823547445,0.0013100093477809356,0.01636525043392745,0.03598030969246516
1446,9.886858226250824,0.002987734646528507,0.015538371066891678,0.028332802957169032
1447,10.50970713668017,-0.0016892082791320894,0.017531263685662844,0.039297449209891526
1448,10.571135198882263,0.013233776591027292,0.017685967439092204,0.019359764501268126
1449,10.839242599588104,-0.00030071259353627527,0.01727341196558783,0.0336636244777684
1450,10.48420542671898,-0.002257601040224506,0.016940407484812674,0.031954601850420226
1451,10.983250958638184,0.00545656784211621,0.022182114355423,0.040152798434094944
1452,10.66636491051345,0.001925884757023533,0.0158510841058419,0.04187458599837719
1453,10.178724109549039,0.00442961836151103,0.016423942428067346,0.038426565354216916
1454,10.096109667306145,-0.0012038688104945,0.015835912905232095,0.032059313649638536
1455,10.033022679738492,-0.005149804198508991,0.017294536461138273,0.02305295055417313
1456,10.447351251564566,0.010481147687607563,0.016630605838570282,0.029717764270433867
1457,10.835868553572016,-0.003924301410292011,0.01705425756965442,0.03945579485145066
1458,10.779363280744088,0.0019003767820002255,0.017783412882662754,0.030822964151211166
1459,10.862305023764502,0.0006930144807762972,0.017020215460453052,0.021051924150645475
1460,10.528714866164918,0.0037778761846340206,0.015493566134878537,0.04062396418623017
1461,10.362210904771773,-0.0014271539604598109,0.015165265900557449,0.03796814348782554
1462,10.373511808176351,0.0042164932659080724,0.01575170478720528,0.010151698042441848
1463,10.39290918732068,0.006961135002110587,0.01662813116839827,0.02612908998357465
1464,10.763069394145713,0.014205440018878815,0.017847035836169676,0.04058891912195935
1465,10.836895555172637,0.0024633799749871187,0.017279779638098867,0.037793074084422014
1466,10.312837683781511,0.002390583437704838,0.017719488861775764,0.048375159791350285
1467,10.876783852309508,0.004244222067466238,0.017005167227972184,0.04512172401770619
1468,10.011005541379397,-0.003959383339869925,0.015024887528990496,0.032510317193020305
1469,10.298279163259526,0.003606220991555626,0.016143569488549146,0.04382806753836414
1470,10.545394286949993,0.004823006182630293,0.01608906265119032,0.05132439407167916
1471,10.404778638172404,0.0066274358469998185,0.01853946325795782,0.043032876212978646
1472,10.776216284556618,0.008826604679151726,0.017696850340816993,0.038127617085269516
1473,10.475538165227952,-0.004299100026405731,0.016786994825184726,0.02651657083481576
1474,10.279476241998482,-0.0022743552885812666,0.017841609368848578,0.02764526357169031
1475,10.411938054313904,0.0063551469098839086,0.015580402246139612,0.023806453162643026
1476,10.175710664617553,-0.004360787898638683,0.01609783316808296,0.016421083413654548
1477,10.432374550790922,0.005764876981137471,0.01689199562617463,0.03607247878049682
1478,10.26970413241234,0.00428094552108242,0.016934797819464754,0.046901979099151024
1479,10.347680501560594,0.015627583498688816,0.018659538255552905,0.035117173307453606
1480,10.513517208562302,-0.0010754032502417524,0.0169871840357866,0.031066925529438558
1481,11.016990117484369,0.007472671151451724,0.01690821674172889,0.04900361788566012
1482,11.216137085421083,-0.005632311182641274,0.0185946130089416,0.04354432747254341
1483,10.668714160933495,0.009664618548258152,0.01686989973794446,0.04077049180725337
1484,10.267403292225326,0.009767805778979625,0.016006773886261223,0.030730210328567903
1485,10.2816228784537,0.006105543175809444,0.0163735382751534,0.03692086236908894
1486,10.229842247194641,-0.00705432592741344,0.016338229867074422,0.04003373887301188
1487,10.282084645017255,-2.4834470763978645e-05,0.01708266901483881,0.036154985395831105
1488,10.583599409715353,-0.0022427388189449568,0.017870060678790437,0.0315443720502804
1489,10.93996465295114,0.009860355000078603,0.017432887221115915,0.03575184521064272
1490,10.477416215731877,0.003899105056837098,0.01692321208051223,0.03006554555573551
1491,10.202736306132818,0.006941530383981192,0.016346756953892202,0.019636117176778017
1492,10.460793943057094,0.0026187210013928004,0.016098713766274277,0.028436510388666545
1493,10.128672527977225,0.0011453970643778306,0.016961868064028614,0.030938384757584453
1494,10.422435418579832,0.011536974921634429,0.016381198403671218,0.03530371824186918
1495,10.303428144505915,0.0032436153627545374,0.01671194059983262,0.032491612321109704
1496,10.904192932232943,-0.007701900260177119,0.018240436640786,0.045684174214544467
1497,10.377431281366169,0.005820010297076894,0.016668429057649786,0.0370498510739012
1498,11.175031224515333,0.008226113025049038,0.01769935256130445,0.04751371246757078
1499,10.834941255325637,-0.004248355215949541,0.01766237417438804,0.03748302411752164
1500,10.273736333705557,0.018783576338182256,0.014716034307332922,0.03858874947882364
1501,10.585925715917078,0.00258690910080413,0.016882825851612333,0.04459320074975123
1502,10.476771191114,-0.003451056732293892,0.016656543267694515,0.04031168291049409
1503,10.33767261150574,0.005178245223466468,0.01690388514523163,0.04440410460695523
1504,10.121354271605767,0.009515275187858987,0.02111869790232421,0.013876527723904516
1505,10.866359247096211,0.016668925308283775,0.019110938160353048,0.04567454513636313
1506,10.329585942124194,0.007526788327113689,0.02057884292410427,0.018316422295496133
1507,10.837839639791083,0.005592845944105769,0.019433657934231505,0.037963554930291875
1508,10.28111362331772,0.012834772774132098,0.018529684127767003,0.03204939625370067
1509,10.35572111576182,0.010131840819888278,0.01806909874300794,0.03672472992548918
1510,10.170534985380149,0.012553944827135958,0.018118114516698345,0.03611842602994768
1511,10.129516103799403,-0.0069613063837795,0.01836355130198626,0.024913025611338274
1512,10.916030693820543,0.008809415286234206,0.020404507356028178,0.04070569040884448
1513,10.777821667617127,0.0056550212059195545,0.01797750562363074,0.03603300702365115
1514,10.962960834970147,0.00691185768710219,0.021257412689847394,0.028622415613195853
1515,11.026471199893788,-0.003744506324120623,0.018534298749771357,0.04310358298061282
1516,10.377368574938448,0.007892900408768284,0.016876578566630312,0.02212526913749203
1517,10.426720830156203,-0.001965347474406901,0.01710633693109242,0.03456381970735173
1518,10.108951510276473,0.0030160272646444003,0.01699480599526375,0.02741589074403697
1519,9.961550632038293,-0.006540707198768085,0.016494777787021613,0.027130223875167756
1520,10.60942169434826,0.0021411986743127697,0.0200028541198068,0.03771687601191325
1521,10.615205916303733,0.00045110192605110004,0.018986823555292937,0.033660501825129766
1522,10.649225628348828,0.0012908925039370534,0.021173886563039944,0.03780789786832884
1523,11.051544194276003,0.008096187389705025,0.018409137352113403,0.0310427787190776
1524,10.505864963579636,-0.0015840011393472302,0.01600676316188266,0.035897568509411594
1525,10.205129303420557,-0.008635315024366118,0.016836789889084897,0.0372573431120911
1526,10.278820756832236,-0.0027185677204916605,0.0168967612210242,0.030374243011949825
1527,10.603322403745693,-0.007036787455550087,0.01682714845414434,0.042409939196894314
1528,10.89606767971794,-0.0002520594361943398,0.020214926980741364,0.03514723007828303
1529,11.192342568731814,0.001366091438949859,0.019272833625393063,0.0344500997792749
1530,10.525934100182518,0.002360178918638593,0.018848909848348312,0.030096908322112304
1531,10.88345136920429,-0.0016195133571176568,0.01856851226334015,0.019014732972219013
1532,10.351047055624518,0.019375561203753614,0.016671469055936194,0.03054183350636841
1533,10.388919289489477,-0.015082440336476032,0.017131065652131825,0.04305665983069816
1534,10.438294904346838,0.008480812046643554,0.01705945250267048,0.030038880362666505
1535,10.538699149801316,-0.002003202723811571,0.017464723201105193,0.03364106324794363
1536,10.672888340717156,0.000726907520416638,0.020007542425407063,0.025163216281401352
1537,10.53113010664449,-0.005568873010871677,0.019315244028726912,0.02412331248198155
1538,10.312873129964867,0.008366483041405344,0.01992563399240693,0.03909260026074098
1539,10.759258414647613,0.013759422365431826,0.019437674460683847,0.029755300546998972
1540,10.553779898935165,-0.0015200507610326612,0.015543998729113863,0.014973636509713988
1541,10.41850220445174,0.004996118813703032,0.01622897956334713,0.034060705265578514
1542,10.5674005454521,-0.005857590328534029,0.01607316915892863,0.04367942797357388
1543,10.577115179912862,-0.01299008864422051,0.01649668491009321,0.03795690987462081
1544,11.020023894996376,-0.0003858386313312024,0.020122819302649298,0.031086090822427033
1545,10.489861845236533,0.002826057694026069,0.01798626796898724,0.014415982611342717
1546,10.623500153709704,-0.002750415977436561,0.01979503211247628,0.021627979845351857
1547,10.813658450060297,-0.0006219958532499779,0.018151520387982466,0.036346392442728886
1548,10.704711565138004,0.009327587178316313,0.015939990566711432,0.03862114477781608
1549,10.354426535129113,0.007592233172330665,0.01578624570338047,0.03697822108935401
1550,10.309949146418656,0.003301112707468043,0.016724335055132405,0.022680036297466736
1551,10.40229523054898,0.0035486307277505804,0.01713896020462316,0.03317395543333539
1552,11.110658329465432,0.001198135743635317,0.02002509694385114,0.047048051669281735
1553,10.936092640072525,-0.0018612459437474353,0.01834095087240182,0.03601839938358052
1554,10.550848797746077,0.00024339695887814545,0.019441668599399112,0.03866602241039604
1555,11.086580554931905,-0.0013484993873411656,0.01900327758722968,0.04311495924893882
1556,10.880672944140622,0.005762402678748854,0.016436420941973,0.04463134081697522
1557,10.327034721678173,-0.003482367257804423,0.016543741481014042,0.038980991579551934
1558,10.766190023068496,0.01225586937981453,0.01744240141030951,0.060440918152943085
1559,10.513474531106327,0.0061603614608269274,0.018011314324137405,0.04106238294895752
1560,10.810911191466737,-0.0016687627695091464,0.01947317365894017,0.03786339761294636
1561,10.364572780575523,0.004504454058119043,0.01894923075529246,0.036990052271899665
1562,10.893105830968132,-0.010186516354303605,0.020055459374564502,0.030085432722804898
1563,11.227687750337838,0.001959529765615999,0.019990847219595327,0.02936491676142499
1564,10.42127260344197,0.008188296325575392,0.01623136724170739,0.035858879019402996
1565,10.47372858332756,-0.003103947161043644,0.017197559423174715,0.031315396362651585
1566,10.259998338054396,0.011033224778487576,0.01677959095864631,0.03273798453044472
1567,10.20260084017006,0.0011479730932426923,0.017642531760353828,0.024201078213339645
1568,11.27367428961704,0.003222908101287985,0.021174564243032885,0.035048130719078585
1569,10.908226478530262,-0.005937262870115377,0.019310118964996827,0.037963208290070063
1570,10.578047411439114,0.007675724143606299,0.020076761079404336,0.02943872762197482
1571,11.451927914286294,-0.0015109300004969178,0.019246361124072037,0.039593686214007336
1572,10.43685897953587,0.004882341037959252,0.015781429031273945,0.013467300730087648
1573,10.521128889579565,-0.0012689340038041464,0.016766460844893236,0.032812032962093916
1574,10.162480085845623,0.005031251400066817,0.01745073512654758,0.030242867602763932
1575,10.297763183038144,0.0035998743562348084,0.018368198197884694,0.03974798153641766
1576,11.231650516645454,0.003052767633938439,0.020626725921352587,0.04126255815846423
1577,10.76806556503461,0.00538731108934976,0.01821521665202253,0.04217322021260047
1578,10.581889366887182,-0.0027609302641383223,0.020288223772965935,0.04451029769133107
1579,10.520437896984493,0.0018226561351514618,0.017924951949932447,0.030878693953743687
1580,10.322799529412071,0.004305645193400968,0.016071970834972367,0.04516111470683965
1581,10.55359103860058,0.0036456011702802526,0.01676115788414994,0.03672372215197925
1582,9.966338609194471,0.003911143458878597,0.01611744661597749,0.012821534057339073
1583,10.371120283338458,0.0007505030757287599,0.017378302419837847,0.03807742299137884
1584,10.966326177417637,-0.00903876809879625,0.020870014529665182,0.04576346057755407
1585,10.852544436284585,-0.005388117367777281,0.018426612403400232,0.03613826876322393
1586,11.591112741215039,0.009464508026150202,0.021425252683376732,0.04714407428737807
1587,10.88955063297328,-0.0011317589362869133,0.01858986487000092,0.03807061219535869
1588,10.232721805868325,0.000252791430376026,0.015266432886865208,0.028424714608895806
1589,10.278656523724374,-0.011980203141883992,0.016212573295965586,0.03825959903326871
1590,10.361857963997993,-0.009044681101663472,0.016246529012263113,0.027877812440811483
1591,9.993395543249207,0.0024923819906759017,0.016375005012058734,0.041202389292326703
1592,10.729491100250373,0.007455220676526653,0.019962526120247476,0.04403821469865152
1593,10.769153765659173,0.0023820610156195516,0.017740610079982403,0.030665990259397573
1594,10.599427142053727,-0.004602110973296754,0.02013595705594997,0.038373628979204225
1595,10.816045204182503,0.006575108405101421,0.018255725548233365,0.026975034537027046
1596,10.398018915070736,0.008589287342432271,0.01643268597921927,0.02692727329991652
1597,10.336720969162686,0.00838938337949587,0.016440741069859433,0.03756478383457805
1598,10.38863361599595,0.008562938177408838,0.016714544914214934,0.04148103412903274
1599,10.61414519701181,0.004050142830929627,0.017744819374839974,0.039712385141272614
1600,10.279948041078756,0.0029212970120744146,0.018936819969176687,0.0292706501505857
1601,10.490832244503247,0.011006221929440582,0.017541075937604504,0.035459764726108865
1602,10.643272765432652,-0.004864435939457731,0.01936808318736364,0.03786887074769139
1603,10.697425325046384,0.007787621690235863,0.01760013308434222,0.02967399716376419
1604,10.148059829525872,-0.0007600256823825567,0.016860554368357837,0.024650725156096665
1605,10.27971369416732,0.005471099336226153,0.01685072428122646,0.0435555441752664
1606,10.287200839240882,0.014669363782536115,0.018877462282103612,0.035853658127195924
1607,10.310856432617475,0.0022913649557051072,0.01855879882063674,0.03502314507674689
1608,9.903591726702569,-0.007865853643506166,0.01830343911793473,0.037538259904156844
1609,11.072407607256864,-0.0041647045720344614,0.018004226737870627,0.04398537242988674
1610,10.625260210670456,0.0014507042444658422,0.0188253972664849,0.0340623577791929
1611,10.791827911648744,-0.0048983859512237715,0.01786522819255452,0.03279481094064808
1612,9.968234116713225,-0.007275468355086156,0.015831661276252074,0.021095353002173103
1613,10.150677735511383,-0.005861383550990629,0.016505514952010157,0.03267810183233559
1614,10.216760626940113,0.0006423603435758103,0.01641267829454443,0.0410176350308159
1615,10.47844355759902,-0.011441755743531236,0.01720812471425379,0.03833396490871374
1616,10.981236766265416,-0.011086805662377224,0.01959413059177725,0.03615626345008811
1617,10.42694548649898,0.0038123851857927785,0.017088158193363095,0.03243074626040045
1618,10.069044701709636,-0.002663527173451839,0.01865095250384639,0.04180084472893384
1619,10.149337901486868,0.010890762999882451,0.017106910584567946,0.009251409673570903
1620,10.759949563753484,0.0141593434804337,0.01666652388213252,0.034536370571038456
1621,10.262732016185488,0.007790888063980502,0.0167641306323749,0.03932929495502582
1622,10.14281910441892,-0.011195010502639545,0.0166898591059535,0.039184798446067155
1623,10.296747792995731,-0.006231396520497491,0.01738516501397702,0.032466400199307674
1624,10.4750113071355,-0.003490992553456261,0.01840794495814527,0.03846981468685797
1625,10.852052060867877,0.0036071763749334633,0.017977979246880667,0.03626610023287819
1626,10.439445301650323,0.0006581869565474226,0.017964215844804732,0.03588859774509903
1627,10.705601690290854,0.0025662190205400625,0.017119048480880333,0.034264797648383756
1628,10.344980678253501,0.010579981067629727,0.016049492419777114,0.042423752451586215
1629,10.162725888246516,-0.003053157342204539,0.016146291214901184,0.03635552357677266
1630,10.37273219512426,0.005492462657853817,0.016503736365719075,0.03775503137890249
1631,10.127942667129687,0.012235021290529396,0.016606692645326705,0.03856163152779382
1632,10.588786850103187,0.0010288700367349734,0.019149328019006748,0.03442821725469542
1633,10.937164025822346,-0.0018398924687089344,0.01786379400828447,0.045400075029195734
1634,10.213158798088278,0.004464212540949346,0.01941114185522159,0.026430822947908984
1635,10.482595962535262,0.004711897934291612,0.017700643889312733,0.03629703110870042
1636,10.5042943649946,0.007233560964814552,0.017463811522887607,0.044591015974934464
1637,10.4835925366265,-0.004461296658456343,0.016732660554568915,0.03931587878814113
1638,10.248174817426788,0.007453558782433542,0.016900881910867402,0.045773546416908804
1639,10.139142023281492,0.0013067530313233269,0.018090199870831467,0.03480192414802015
1640,10.782455378456884,-0.007201017728491564,0.01974358814956336,0.0409234648834559
1641,10.565735719973576,0.0076954962702007815,0.017432865672132883,0.023910487260562524
1642,10.503166008974107,0.0026644558106034776,0.01915024740122985,0.024436943539697796
1643,10.528072715268939,0.006187177939646204,0.01770250987178478,0.031620945462934695
1644,10.208612710063528,0.0012894431151483307,0.015805079654716895,0.02500506646907983
1645,10.434160267989515,-0.003049412220505233,0.016609593473308554,0.03651364656896027
1646,10.365615284151694,-0.0019641735224524407,0.016567703545243038,0.038834660580636504
1647,10.318640614095472,-0.0016541327388163978,0.0172168790264851,0.037329083531903985
1648,11.145608009942217,0.001385948601148929,0.019612118157319367,0.042607196906214236
1649,10.499760095839608,0.010040959602658009,0.017679543366154443,0.019525587264570328
1650,10.634417408710217,0.008505955744078648,0.01953229688207401,0.034331258444106436
1651,11.092547275340088,-0.00026084261729398563,0.01871872296005897,0.03733560715692348
1652,10.34023313297895,0.007736872407681175,0.015472997091625003,0.03578163071533721
1653,10.371502517677447,0.006956101665968861,0.016244558304659703,0.038026623281160514
1654,10.436770835761124,0.01702245327479763,0.016596779096819798,0.026825295765761703
1655,10.369339123892058,-0.0006481788987216966,0.016903454494811364,0.03187857092493126
1656,11.294379771597958,0.011913736251211988,0.01981706112853205,0.038227873573173504
1657,10.717442623623034,0.004155018101589174,0.017837211884952353,0.036759160072960595
1658,10.599714593167366,0.003275409904960167,0.019190483757173644,0.032349778793192153
1659,11.235578619203013,0.006954683807317137,0.019133713283387713,0.023387770040146166
1660,10.540788333933412,-0.002185286298181492,0.015883786615968128,0.03722620473220725
1661,10.447874530049322,-0.001541227985941997,0.016315932055815788,0.034730554520447834
1662,10.558017004744077,0.002531814526466908,0.01632052488615888,0.036065910082041665
1663,10.120484960203868,0.007899196174102346,0.01732762620412792,0.033355460570721536
1664,11.354373477438624,-0.016571480181311157,0.019770072132869222,0.04851109966596019
1665,10.878069251732972,0.005952429802272492,0.01750497843006121,0.03334754444142112
1666,10.867903527965467,0.0060127867136730104,0.018731924689111997,0.036363269790595
1667,10.780497604252584,0.007732580995945085,0.017338918108096107,0.03511866312567207
1668,10.30231482461233,0.01138716013490738,0.016195816796626017,0.03240754118609847
1669,10.578109738820654,0.000538461190290064,0.016485654174072623,0.03280315522124286
1670,10.776973498385658,0.007228565365951653,0.016537462985552434,0.049665757251233206
1671,10.45690227543607,0.0025993488933380784,0.016133084778706338,0.03749647677009953
1672,11.214702185234009,-0.012391958178987712,0.018932405706380044,0.03701909623624542
1673,10.91115847104445,-0.004637522164719655,0.01802886424816866,0.029922398492183866
1674,10.97074055885342,0.0009320937432920474,0.018160578956173352,0.029932856373507465
1675,11.197869257488973,0.005513232531966005,0.018551838301484314,0.03451734111805881
1676,10.586139623566233,0.008621616833545932,0.016258325763729306,0.03807835397908614
1677,10.335664021251931,-0.008661207371346472,0.016359570144804297,0.026275585752514007
1678,10.333844749894254,0.006610172144650787,0.015728375170504447,0.03990589514287945
1679,10.50307339438623,0.002280643266170409,0.016776978677091586,0.025994283217131237
1680,10.871192661225061,0.003039921189333889,0.018257027120052675,0.03260673107870419
1681,10.641865144410149,-0.002391978274878789,0.016984842066747195,0.03332541479801317
1682,10.85476735674674,0.00722935063040181,0.018561870790007366,0.039134825024127066
1683,11.019600273511154,0.011811287783211664,0.017571748896027393,0.03898081362615084
1684,10.502735838036415,0.00345421658926097,0.016089390796542622,0.03416560910289823
1685,10.207242547728217,-0.0006927341309559974,0.01669336881362423,0.0398697229063922
1686,10.687754823236203,0.011537996078694854,0.01685019719470788,0.05296523823684084
1687,10.261180972427104,-0.00515762167810644,0.016310415640992806,0.03865700343729129
1688,10.65467259888556,0.0014884928041460764,0.017699010512549646,0.023251121510506505
1689,10.642110142301886,0.001283260749729317,0.016388684677883965,0.03039148619098428
1690,10.918308006032689,0.00820461204787397,0.018040959190982885,0.03258200898099723
1691,10.736468235183493,0.012111559260490576,0.01726827510593271,0.032873987170449155
1692,10.163182080551053,-0.0058388134271466306,0.015856152276953705,0.030214896569507627
1693,10.340461428676637,-0.00582613321889671,0.01714990706129712,0.04633020086006318
1694,10.608487779317834,0.009231971185707429,0.01702471013580823,0.03152469028263607
1695,10.223069095602957,-0.005526352518145165,0.017437575081572843,0.02884481065093507
1696,10.833662629380882,-0.014728600626830783,0.01815562248053871,0.040563297661954566
1697,10.754356141300011,-0.005369551224598743,0.017284197686753083,0.0342108731940714
1698,10.69335047272118,0.007126344827428644,0.018443062200190916,0.02654561575006668
1699,10.866579953721082,-0.0014441187658485915,0.017120842711461498,0.03971539335014094
1700,10.758925926140076,-0.0010346800568576812,0.016569301063479442,0.04645166143581803
1701,10.43691171508898,-0.01101443099325868,0.016731765251179687,0.03880954372567716
1702,10.49790634501168,0.001999025499965782,0.01672233779167811,0.035122063307108514
1703,10.520905455566496,0.005507768694652794,0.017972322370609622,0.037841550729281526
1704,10.849586732885957,0.004355655749994541,0.01831232052956305,0.039366920109447215
1705,10.691998517179057,0.011512715209660036,0.016693261516401506,0.03853607989923856
1706,10.977339912443075,0.0052387838591575935,0.018977675888854777,0.04038969671128437
1707,10.795021233496504,0.00816176313349307,0.01688825839354679,0.03905311539659417
1708,10.70028677635856,-0.0030388565805993754,0.0167459148377308,0.04371665451931662
1709,10.366110815191183,0.0018224960615916862,0.01678595114717848,0.04088800559029016
1710,10.295224425350863,0.0013968287581416726,0.016834409309310742,0.03193644303734892
1711,10.256171086637046,0.004616907776480046,0.017150709181850545,0.03680888182344154
1712,10.907736835533322,0.0049685044356703135,0.01846448815448343,0.04268100899594069
1713,10.578130482037434,1.5784160557242943e-05,0.016196209904362043,0.02356579939323879
1714,10.886868673320052,0.005540619107309419,0.018530050468743786,0.03892755903676565
1715,10.8716002421506,0.002320005268348516,0.01707792458438736,0.028784576285041597
1716,11.038101238712496,-0.0026344484387434697,0.015912411454979174,0.03994003965725799
1717,10.424518936319133,0.004752494657926182,0.016425185775336384,0.03383048492719886
1718,10.51478082172543,0.004108541646688206,0.016497363901313473,0.03865226235180996
1719,10.191510656984569,0.009416906872322344,0.017173454520294264,0.0352157654782839
1720,10.494534549991338,0.012433335196888723,0.017109749331442544,0.026895666892116466
1721,10.907980251689857,-0.0033685448740880734,0.016644037206856113,0.04262586424887423
1722,10.555449035741008,-0.0025453344059212565,0.017374534968219432,0.03866066326975275
1723,10.784748313025824,0.012671315894744808,0.01697346895322785,0.04285303226971409
1724,10.219800694841119,0.0026580404611496774,0.016086197185384194,0.022715202590237626
1725,10.443009953165653,0.008396465424216102,0.016245799906896983,0.02926545933454935
1726,10.348902648785527,-0.004555252326660739,0.016971903969634734,0.04244123337881282
1727,10.309007299134967,0.004371436713464345,0.018289933099398702,0.028716689542219974
1728,11.012733379821999,-0.01486315502960892,0.017918531233996206,0.04841292528270523
1729,10.740894554227145,-0.0027928582447223622,0.01628287991035219,0.0413968435385411
1730,10.683039171175713,0.009931857402266453,0.017668693114398178,0.03662397387098638
1731,10.567788089296958,0.006159839307993718,0.016764143483627054,0.03303926303307588
1732,9.999035799412166,0.007033460560803158,0.01734429138547431,0.011728569880197548
1733,10.230286981241338,0.0036618529179335032,0.01761387443872237,0.0457061619949466
1734,10.430871373360024,0.0002626148800943671,0.018583506208633183,0.042843462020662484
1735,10.257856914965927,-0.0006964793914909328,0.018993140052323866,0.027155636053016487
1736,10.753065689167526,0.008189237038194004,0.017874898947182503,0.04401697118219464
1737,11.131460203227755,-0.0113552960170841,0.016212741370451825,0.0482564575511024
1738,10.355001174747485,-0.00849470095050839,0.017025852652965367,0.03597000678972329
1739,10.461030690038855,-0.0028501857980044116,0.0157836924439502,0.010362282723551127
1740,10.440539697494394,0.004398559681502762,0.016681757790222858,0.03858958410423124
1741,10.611291646096019,0.0021679214898975246,0.01726385880217331,0.03701753714834369
1742,10.265249658277842,-0.0007152003444855869,0.016927198320640574,0.03824633451745423
1743,10.344306888110884,0.0018181569921351618,0.017807753367437527,0.032932202813911245
1744,10.602126276919906,0.00014240057610045913,0.017632496553381616,0.03651092392013003
1745,11.32514655621313,0.006057250834762369,0.017284324268469525,0.04439058592592262
1746,11.03863987030543,0.015701985637064528,0.0180010242533138,0.0457129917658536
1747,10.997992488989606,0.01300693112245302,0.0161041074558175,0.03835226754692517
1748,10.520649046301529,0.009456550529514133,0.016744589056449325,0.03317299468279777
1749,10.508421116499797,-0.0033886178147581048,0.017792632023622565,0.04247014554735514
1750,10.440656849452653,0.005587122641583819,0.016741073640985208,0.02889856414986933
1751,9.932745823246483,0.010799221826830307,0.01758841816580464,0.03532924637840269
1752,10.775519675163057,0.011100954338415044,0.017253381053139286,0.04448570463808177
1753,10.762508183367492,-0.001631529522158143,0.016363117672116883,0.04382343719820008
1754,10.762385085746512,-0.002403761169103514,0.017421612550036207,0.037732726282472914
1755,11.011868250480092,0.018019861757180244,0.016558896797638473,0.04561536931324654
1756,10.96162028394204,0.0015504050507561002,0.017432379356514777,0.03833201745700058
1757,10.27682860653426,0.0035582292282682897,0.017575076701088717,0.03203956233657342
1758,10.446957459259792,0.0070916787128303925,0.017036757182374462,0.046497392401848935
1759,10.384727269783008,0.002362559453168489,0.017277381671729868,0.041123683444411835
1760,11.01235050785565,-0.0069842152168626435,0.021014618451596523,0.04405086530371902
1761,11.048591732470234,0.008266430754036326,0.01867634411019794,0.051116429079908356
1762,10.329765730529619,0.0037160869147230915,0.019061573002750083,0.03240521723624755
1763,10.420523552513243,0.009176918311540142,0.017757633529996524,0.03575755034274722
1764,10.753475409111006,0.007846377412556515,0.01832257396229485,0.03844695342244671
1765,10.582671790628485,-0.00959732845126186,0.017855916656281248,0.042014689699480336
1766,10.288842709576052,0.0015124992270986815,0.017685711306092845,0.03940761990175152
1767,10.121631042615814,-0.007807735926745026,0.017476200267806757,0.0440129816151473
1768,11.216106128280344,-0.011545673945116902,0.019718206025629022,0.04467835212308097
1769,11.327650230487507,0.002629431388770494,0.018202859457680628,0.04433488171259555
1770,10.984979304574564,-0.003967427856959474,0.02075163545772355,0.0384773592710459
1771,10.961256452232671,-0.0004941648809488866,0.018391677688656315,0.0266240610637729
1772,10.730249608001635,-0.01199737036616954,0.017711600585394897,0.0433730402740665
1773,10.390023203202283,-0.007239165616735924,0.017404844299679312,0.03908184030401743
1774,10.20533596402668,-0.004097550692633146,0.01672480780396727,0.035665706820623574
1775,10.614590046626716,0.0007234362442260828,0.018440015008019995,0.04382349693020842
1776,10.730647237636203,0.012182330508928217,0.02009313161357739,0.03143277624032229
1777,10.851370478970935,0.018417189279313927,0.019036786981162616,0.041267993871446286
1778,10.509818900293867,0.014604209892757835,0.020734369862619662,0.023749207979012556
1779,10.52320565530133,0.011820820825332007,0.018231416494779353,0.03294830653507603
1780,10.207902121340439,0.006614638851617015,0.016518970617121927,0.026036739921391668
1781,10.515074577480664,0.005246396802911712,0.017184557811686423,0.03699415537169689
1782,10.328460027722436,0.004030238130985859,0.017183331331980054,0.034008325843839796
1783,10.352352538175744,0.00780666856301693,0.017481894384423612,0.03828052911849987
1784,10.814226943901849,-0.012019004171844934,0.01977738016163682,0.04550618569736456
1785,10.579336951746344,0.0006965587622388338,0.01792054986575712,0.02820378986180899
1786,11.331957393298042,-0.0009469012184180537,0.0192378815394624,0.0429961370174046
1787,10.217582517692827,0.005355017674456451,0.01743224925322887,0.024584758625452216
1788,10.934076158741622,-0.004097586776741006,0.016825456087668434,0.041984842439845904
1789,10.538230009494066,-0.006390705531136733,0.01652137879341343,0.03879163691474181
1790,10.319679489043764,0.0015018085874948447,0.01630098000224788,0.03613681930632836
1791,10.080221118349266,0.0004456986195895917,0.017552931768760403,0.042708973989718714
1793,10.718825415223387,0.002752607496034797,0.0188933810437737,0.027404500306159294
1794,10.83163055433072,0.000718189324614311,0.01988890349835475,0.03647364085197542
1795,10.561714558172056,0.012921930531859083,0.018580886578756176,0.035148497363457966
1796,10.55555221687718,0.002153257646494703,0.016621371475607105,0.034853049776828855
1797,10.322447114163227,0.004876631364611148,0.016529519659321645,0.04062009350851777
1798,10.666253864261273,0.009234035505253275,0.016951203015331005,0.04267281027946028
1799,10.363527012835595,0.0046732338363442115,0.01741927605845597,0.03800996020983315
1800,11.065521377204476,-0.004151829556460032,0.020104144739324238,0.038480945610343
1801,10.912866821609953,-0.001051643922374609,0.019827288791491943,0.03982596153284961
1802,10.829573778332598,0.006126112851840869,0.019888933774011974,2.3968530260677724e-07
1803,11.481227399523286,-4.638363852742669e-05,0.019884791723403364,0.056398059406738844
1804,10.603856036159693,-0.0016532629072946116,0.016335374004144667,0.04783697113596393
1805,10.093835431640596,-0.0030675695762867185,0.0166739982025046,0.035824287554895765
1806,10.95629660163336,0.006560845001313313,0.01813667948664016,0.025451204774999004
1807,10.462735681405249,0.005443511752576409,0.018076499720028255,0.036515947687047155
1808,10.771137204425584,-0.011433505515840053,0.019013892568156835,0.0472441546210675
1809,10.751491619887004,-0.0032049063581361557,0.018031832775647558,0.03946201123627156
1810,10.55972714782245,0.0007973401944401541,0.01902530900476465,0.033045243259041866
1811,11.264647508453047,0.006906741297160856,0.019422537012080927,0.03236023197662103
1812,10.539131226529245,0.003070009642442364,0.01664499429282657,0.04219092686356503
1813,10.121346012793305,-0.000641502750019955,0.017418364660984176,0.03886126460561391
1814,10.372646785799835,0.003335824372317467,0.01686442825672825,0.03581751547070862
1815,10.839448545924027,0.007133078264900918,0.01945256015219478,0.03804024903813063
1816,10.867474258872685,0.015982488914328977,0.01924718504754438,0.03849770284620911
1817,11.041756566341116,0.005713947558212639,0.019172926302292358,0.03837498577845056
1818,10.65046060979024,0.014286850246348834,0.019579667762809595,0.03482657690000315
1819,11.050941404515,0.005590347758215622,0.019204499637027427,0.038390315900597154
1820,10.610709919057195,-0.006613582474590535,0.01705016892824942,0.04138557771243538
1821,10.253858060456158,0.006260990152019792,0.0176449333595729,0.0410760510824685
1822,10.6305609512875,0.004323630868160468,0.01803012347524496,0.031247526803105403
1823,10.305847154626921,0.004282081170944276,0.01933001411879825,0.0414484421791561
1824,10.533237153992763,0.0093871133230744,0.021392156807683294,0.031556186763746025
1825,10.965969908003716,0.0068831759559966725,0.02005044470928832,0.03794264380923012
1826,10.540522174404444,0.005485834278104898,0.019974597970394324,0.04100734580358056
1827,10.665200267052096,-0.002172439856785495,0.01839131966425784,0.0272412356141208
1828,10.527086369195812,0.004653896431247238,0.017854822589181054,0.039828460627665555
1829,10.309836237275206,0.0032858781456082723,0.017653690234389514,0.044808775341594775
1830,10.618700680219074,-0.007634560132818786,0.01835959996157909,0.03857534875287599
1831,10.384412640814244,0.0031167602249118445,0.019583169764271834,0.03467686305795411
1832,10.921835986126275,-0.00271779173915209,0.020435527939114427,0.03925366535556867
1833,10.579896195091967,-0.0027326549005431415,0.018726554454612954,0.030506445591347794
1834,10.931669901560838,-0.00783122184074206,0.02053929431995777,0.04418409536025821
1835,10.93452524829075,0.00889023381489382,0.01882251540121811,0.030870699063792646
1836,10.511413213579566,-8.642191444861456e-05,0.017435428921966912,0.02384299323414852
1837,10.244225938841977,0.005918856875643793,0.017314623073104506,0.04157204785001693
1838,10.6116064441739,-0.0038485591601173583,0.017287793117804286,0.04010599871899069
1839,10.474755407690404,0.0009497229156633554,0.018195821669002996,0.030521772849902696
1840,10.864544595461807,0.019723883289751477,0.020174100861984186,0.03942147049465856
1841,10.881668905230748,0.010493201246035788,0.018361902344112235,0.03089000168250573
1842,10.558316823949037,-0.0074597237865772405,0.02016494477293848,0.033131598689629824
1843,10.55633114160308,0.0024462692250124198,0.017983683801020164,1.664493819843047e-08
1844,10.577609264486142,-0.0044779921493731225,0.016370513328215243,0.02062287513119994
1845,10.505789538451838,0.0022589406494053442,0.017183595779818144,0.03669050467215862
1846,10.391379906622412,-0.0005531745116362178,0.016682600995539455,0.017589780360626056
1847,10.032913319109678,-7.293219501849067e-05,0.016291781650585768,0.03161978078781071
1848,11.007793200604928,0.018667876755675383,0.02031009962985661,0.04834866497447605
1849,10.948353149988996,0.012697106867981827,0.018499217501227454,0.037681708500007724
1850,10.688059833519334,0.014106198240557047,0.019222440934457723,0.039606677144341816
1851,10.767228499303668,-0.008219622477689254,0.019324356786786408,0.038984366809684416
1852,10.857224700910887,0.007412696846435465,0.017154733138105074,0.03759452598892839
1853,10.411129917915801,0.007830556837300561,0.017247913548288335,0.04013845405028546
1854,10.026658141708076,0.006494296058684367,0.01693519716493217,0.034484959958042204
1855,10.206324817433043,0.014826417457870748,0.017421310805686242,0.04233441115740037
1856,10.62536014084567,0.008460964658016884,0.019488645233930568,0.03216510287930629
1857,10.502222590164326,0.011404657624275269,0.018470758010357056,0.03511533751019972
1858,10.47410515540568,0.0023517532425307358,0.018834911571125375,0.04309237124480097
1859,10.991457157734823,-0.0029978438052028077,0.01900003264569755,0.021903225204513866
1860,9.969195503788304,0.007588133663827297,0.017775354426119862,2.366326964085683e-09
1861,10.381661013879725,-0.0013072851912290398,0.018424215211230964,0.03691983077273526
1862,10.7573557022452,0.0005274236363103705,0.019697912535334112,0.0393467537420077
1863,10.51684835511722,0.0005131000498830903,0.019021657944459442,0.03679291494296217
1864,10.11139352734245,0.0004921845289162203,0.01784931747678394,0.028202410061078903
1865,10.352831778620166,-0.0016092453288815021,0.016907019077139755,0.022596817238030937
1866,10.918473210774133,0.007797358079325627,0.018734517547612996,0.044856502880366717
1867,10.536206385923418,-0.004618487757903115,0.01814345880758861,0.021263361927053102
1868,10.278349903840736,0.005562717069111388,0.016739010225925232,0.018034840393882638
1869,10.245538693243141,0.005800642139484293,0.017760203970440806,0.04249150581411619
1870,10.652120319156424,0.0010699319275788966,0.018176039427457286,0.03880970019719021
1871,10.364269531556381,0.008410711959921552,0.018237913410329695,0.04107343129074456
1872,10.558527224382383,0.00032399224256627983,0.01959034401539578,0.033704525551722875
1873,10.82552943237116,0.0018757759337670531,0.018408229609726226,0.03701419936761602
1874,10.796735439048149,0.005583659265045012,0.01801319181648089,0.03651569233968215
1875,11.07129361275324,-0.0011503029632239814,0.01836592956636694,0.04278246920562127
1876,10.05123570082834,0.00926061280664159,0.016847081148731062,0.020710527903120352
1877,10.431521631194725,0.007643908620993859,0.018248575801721772,0.03274228933272807
1878,10.412213076312463,0.0018569003671672585,0.018138193834153608,0.03347565588465876
1879,10.389435101536034,-0.0026146479807448732,0.01856281779407954,0.0359044819121337
1880,10.569858994924171,-0.011178133715693428,0.018738533714179637,0.03685211931965141
1881,10.51385415132293,-0.004334796926366382,0.017114478240517764,0.03916536929318334
1882,10.870053510080659,0.0073891102802684195,0.01845107510355027,0.04840881311733868
1883,10.424859571559104,0.001517086347583591,0.01743353599558325,0.04162018726686477
1884,10.66195351083288,0.0025231737869161283,0.016493399434593842,0.036575565058853454
1885,10.556078195812267,0.002491183042837608,0.017939063380654808,0.04198980431882271
1886,10.630363737447356,-0.00010369257665602584,0.017323156833842186,0.04419272352903774
1887,10.442012070757137,0.0010439573562694496,0.018279772079099015,0.04282290321894886
1888,11.294487386299894,-0.003431152576351507,0.019129019814775942,0.05112766168191733
1889,10.84501142606139,-0.002804422190376689,0.018158758771883814,0.039768803745326604
1890,10.519401437082767,0.0067111700726905765,0.019391439539928466,0.038023569874203786
1891,10.61537124530954,0.003741076219580322,0.01836092179033705,0.027150501253834017
1892,10.40156495184188,-0.00492528019452312,0.017566719343923422,0.04454250964519821
1893,10.437079545102655,-0.0008480109569813299,0.018777938765224808,0.041436013293922276
1894,10.469664344857847,-0.0028642043590273213,0.018023166022914608,0.043779545229511996
1895,10.046487371579376,0.0023136150457186144,0.018810054113441253,0.025150012242419445
1896,10.086443854463086,0.0030186530951369604,0.01851674153662417,0.009465552484498785
1897,10.690377029849056,-0.005096067129109889,0.017783139233751407,0.03873521508779646
1898,10.608968654660933,-0.007709822856265804,0.019876986360793998,0.04027334880898018
1899,10.896390779828227,0.0018165365927796085,0.01834776594550757,0.041477036125858596
1900,10.300968493568133,0.005405380093249761,0.016767514363331636,0.038597646141084206
1901,10.225191011366936,0.002129405240839864,0.017786529888528288,0.037043948408665164
1902,10.010256659027323,0.0021825807089392107,0.016567019078896506,0.02348062792059199
1903,10.243893421845641,0.000702735800231404,0.018478077412098524,0.03350541076898762
1904,10.850391435608225,-0.00017686017061521156,0.01989196788863276,0.045646901015206034
1905,11.039107748271832,0.0009803451652715407,0.017856900102136728,0.04813480592965359
1906,10.635201178973393,-0.0012950766238430023,0.019702081130533587,0.04688064260987173
1907,10.500240131948336,0.006600264926175217,0.017743022464947064,2.4996164273860545e-07
1908,10.594841537305236,-0.013571588954384347,0.017276150084680832,0.04908492622691222
1909,10.417971402160301,0.0030856496310416454,0.017902173276240507,0.043965198867015255
1910,10.238329623568307,-0.0076678655817065,0.017427262352931308,0.04608548073871807
1911,10.411800710813793,-0.0007266517149832955,0.017537422698199894,0.037587232079908744
1912,11.304366839041878,0.010199840344354933,0.019653719846297175,0.04583848245954691
1913,10.799686707716443,0.0024032964595106505,0.01748247437813945,0.03837476209996319
1914,10.536739401344477,-0.011512324905431715,0.018141353271167306,0.03845739304293742
1915,10.854819752588377,-0.002379495490033195,0.0179374561226455,0.03824080182973625
1916,10.717557551626161,0.009251367771834867,0.016930719099307726,0.042263966422890764
1917,10.24502996777983,-0.0010788881447153155,0.016929209803635648,0.04217457342087956
1918,10.29056348341191,0.012466162850617104,0.016238683680261008,0.03793417686064387
1919,9.980853373219613,-0.002679400461394389,0.01708021171855506,0.03844769472232841
1921,11.787301003608716,-0.0027194331306729753,0.020384723376812845,0.048612780042261376
1922,10.425222210233494,0.0069909524023722535,0.020278983461912693,0.039246669013697465
1923,10.551631050760967,0.006058690414502587,0.018199067012729744,0.03788722557789708
1924,10.903869606571384,-0.004083241568040649,0.017181526369779206,0.05144544496222285
1925,10.471804842801797,-0.003617261803554626,0.016850538975258664,0.0483413935999502
1926,10.66851340927681,0.001359015628211376,0.017065699294136028,0.04467278953941342
1927,10.115769158178773,0.01584944387563924,0.01784104121006623,0.028485826169928157
1928,10.62635945597243,-0.004203027276644775,0.019646532330442678,0.03567259810082794
1929,11.173286410035765,0.002331178593891944,0.018373067074117122,0.03917093182683933
1930,10.482515042165687,0.012007712380136426,0.019950208042648115,0.02574013605015554
1931,10.747722567654149,-0.0060883588118703725,0.017984882892585295,0.0368113126119175
1932,10.408121453015724,0.016938375098616582,0.01713313297528753,0.009926341050551351
1933,10.64679614418956,0.005875113100422879,0.017424561376518162,0.04142795746879404
1934,10.316604031233318,-0.0032123052375546217,0.01716065045333471,0.03561800601955946
1935,9.942376906946226,0.004005664936998645,0.017217191623622157,0.03871096206489908
1936,11.318525474522072,0.002684123427181979,0.021416764076550975,0.04987235252561774
1937,10.8826102206138,0.008030772955895769,0.01862962809516005,0.03498946329414032
1938,10.519025316827243,-0.0001362462571100992,0.02015626294277845,0.03438245289236023
1939,11.190992882999241,0.000721467254909593,0.01867032932647303,0.03100941263055023
1940,10.413182084678368,0.002442987949090735,0.016259231774944483,0.024775331561071402
1941,10.223756887537217,-0.00023164549669494458,0.016980590115928902,0.04001281475999888
1942,10.094249465365749,0.005145303769418516,0.017110666864101176,0.030249149814521016
1943,10.317976747173867,-0.0012606677423664203,0.01725617039545167,0.03701064298070564
1944,11.039171749572793,0.005851951854882181,0.020165171230849852,0.04473264073185239
1945,11.159174545208753,-0.0046524216553476515,0.01913872807379623,0.04461602823939028
1946,10.812762908040636,0.0006726516146222465,0.020320130373032836,0.029557391800453706
1947,10.443180139095276,0.0012842310834137258,0.019014545259884306,0.03120872410229389
1948,10.604197712652876,0.0141971968558799,0.017180373243623558,0.03401284062171922
1949,10.563357290761841,-0.002001934160964573,0.01760042866105854,0.04111524226372085
1950,10.116342837573512,0.011364658317920306,0.016818729571694762,0.0335388193605607
1951,10.619336991915187,-0.00339905029211662,0.017544375598069727,0.03557574122829832
1952,10.887847546178307,-0.00032125734876123347,0.018877837083625275,0.04166518574693706
1953,9.973313204126669,-0.0009349558767216291,0.01699812691756647,0.0
1954,10.429320688497633,0.0005932723818214246,0.018667935183540228,0.036719867511914486
1955,10.727537710035966,-0.005093189162300117,0.017098787057269298,0.031638171059428816
1956,10.199350630490141,0.007763589550076624,0.016903893447965217,0.0
1957,10.255322828089474,-0.006108665134074581,0.016390464264539526,0.03427616095937789
1958,10.426426772994,4.889088911019428e-05,0.018214304026505555,0.03746231253212722
1959,10.262031021796194,0.005488339766888138,0.01918491340576898,0.029756959317243648
1960,10.617988358892354,0.010079841867811289,0.018617927197194076,0.039410696710170626
1961,10.417468184712954,-0.005336598956875689,0.015874244346691248,0.03321006086066147
1962,10.385911494875288,0.0018250453102553728,0.018523117824311014,0.03718662939125797
1963,10.37344807082974,0.008633659776904059,0.01614894022634519,0.022115491324504858
1964,10.299838601419602,0.004128918512117635,0.016849237534415123,0.037430287914107754
1965,10.526424258105916,-0.0048699367209003655,0.01796717750531898,0.04336708094928239
1966,10.71663658498589,-0.004761843454022994,0.01829370211972343,0.04102654102992004
1967,10.158005458681464,-6.425119173313926e-05,0.01822044862972125,0.03645948911392416
1968,11.042293105215947,0.0022128728425401686,0.019469037296813933,0.04084562353072262
1969,11.193301647589843,0.0036713842376191025,0.017682514546292914,0.04650046745059197
1970,10.562225978059654,-0.00291041934631016,0.01867258726644118,0.03139685281965589
1971,10.63197359641172,0.005782484743904238,0.017293123661490488,0.04605117350271779
1972,10.355581147615867,0.004361571528449362,0.016295730215463766,0.03091873665847692
1973,10.424251596305117,0.00582442944089606,0.017619785649868634,0.04559113893451664
1974,10.368579585707154,-0.011428005329296708,0.017075262187276098,0.03740839548921638
1975,10.29003877019591,-0.005276586015711959,0.01884051944234055,0.026094132035789336
1976,10.756224532756779,-0.008195923036287255,0.01887561204443304,0.04651943111070099
1977,11.516341768699254,-0.001116022344382567,0.01773267956230639,0.0424288959103309
1978,10.709260385264184,0.0008481391428696212,0.018302705621583117,0.04243692138085603
1979,11.12683301554374,-0.00382817644030373,0.018046232592197953,0.04264482157068232
1980,10.186336173619381,-0.007796808677792879,0.016776752416926406,0.0
1981,10.446157603608887,-0.00868446166826608,0.017609013697790585,0.04564476224202298
1982,10.943593210073324,0.012041942212865541,0.01783684083249168,0.04166278793490385
1983,10.409967220457004,0.001297831276836906,0.01911131267837963,0.0379222635042257
1984,10.536747887755928,-0.0002248882070969019,0.01818942529311867,0.029519860661659254
1985,11.020096794472932,0.005096694961643174,0.017123302858548878,0.04510653150589491
1986,10.184877618695824,0.008856228194446213,0.017927760168321868,0.027990169049819
1987,10.802820339271893,-0.0034206384752499177,0.01637859822000873,0.05737324822138525
1988,10.504546606319156,-0.005079604156720579,0.01836537772301258,0.03129522806044166
1989,10.372052841595156,-0.005814186855693909,0.019354662424268008,0.03693769043360305
1990,10.294431161223768,-0.004458331518888926,0.01862990314942419,0.03816453125012475
1991,9.862609834408216,0.011504591702469822,0.020598303913304142,0.028934523710336117
1992,10.325929449905733,0.007409581834145451,0.017443905134540246,0.034270473408042956
1993,10.89473862423957,0.0030029387718979433,0.016198500274921097,0.04668360955368315
1994,10.666839674516707,0.0014406579974003747,0.017447545613769173,0.03863852631398263
1995,11.222877677909093,0.004649071047628553,0.016715457508717568,0.03968369089798008
1996,10.421377703138225,0.000202322188787077,0.01727542306219524,0.03991721591361832
1997,10.340843026925832,0.011262127388762753,0.017562561762002788,0.04390997957689624
1998,10.536079407361154,-0.004818159837702691,0.017675810983227756,0.03494841945893157
1999,10.333935002860704,-0.0034506104709781343,0.018657151441787576,0.034802680263506906
2000,10.467411279034476,-0.01942242391396296,0.01770766077581828,0.0348025023641796
2001,10.791743944283409,-5.4821615182376485e-05,0.015733384886817574,0.024471064191183358
2002,10.994695234696437,0.005335230811955899,0.017869137404634694,0.036309819629072496
2003,10.980646927564313,0.014310826018052497,0.016703675550110576,0.03842310180871051
2004,10.073649021644524,0.0006852714090760174,0.016695405973031697,0.02431052194137707
2005,10.486147312504572,0.002430076839738823,0.018540603169385522,0.03855200616558417
2006,10.148802529344806,0.002370041237628396,0.017173183505362215,0.025309203873484138
2007,10.269644179497911,-0.0026748079067303874,0.01808146174752063,0.0316995773739404
2008,10.973502258947132,-0.01094303291437028,0.017442312041032252,0.043696773132252266
2009,10.93659150293184,0.013416872794043244,0.016504540644552996,0.039836815145294094
2010,10.768131538862441,0.003652209347469964,0.016889326786901023,0.037956295871947494
2011,10.487233050954183,-0.00012140390451167685,0.016944201500436306,0.035073254437462176
2012,10.702969146865804,0.010307451994912273,0.018433250493317312,0.038882867431536905
2013,10.608861743059226,0.00261038960893319,0.017644297592213757,0.03441144795576553
2014,10.579420664757713,-0.0038173380014396917,0.018046001123084313,0.0389533759753731
2015,10.324368507232435,-0.0021086061275659234,0.01794019976376569,0.03404220308611057
2016,10.995224799090924,-0.007090489802222905,0.020510152553309065,0.05170786401058558
2017,11.317624891482058,0.004011351233878126,0.018988390452067315,0.05284272463566036
2018,10.956822921593504,0.016803463178128746,0.01923564766224399,0.04418660537190697
2019,10.718358741546377,0.003602437998638221,0.017371749178212992,0.03907792366590018
2020,10.808716266701245,0.00792612353312051,0.01953485097441413,0.04004134543667864
2021,10.361885699557416,0.0033011058731016725,0.018735663696158242,0.03342867403233443
2022,10.842226480385223,0.009376642030732704,0.019118565183568935,0.054148498537689105
2023,10.66875235616977,-0.006289432476182041,0.020091743248068047,0.04166393817816578
2024,10.664195229719232,0.012853935525817605,0.01871962244169019,0.03096750265096145
2025,11.472911556576504,-0.0025067342499997943,0.01747319089434787,0.049924858159993014
2026,10.619395844470183,0.001782626021952657,0.018695907902305242,0.04054490086334238
2027,10.549988321030018,0.006502949649592341,0.016589171054227435,0.024677210958092194
2028,10.190786244357444,0.008970078172360365,0.017410071125621502,0.016217330838392743
2029,10.348229652913696,0.004165644963601257,0.01778179086252625,0.030150530254242698
2030,10.732140815685671,0.013901045134606351,0.018263641233718916,0.03235444711241009
2031,10.43947682176698,0.004110289751947024,0.018847753521010643,0.035929639656009156
2032,10.822590158971883,0.0058336877866393706,0.02083924168505525,0.04913595971300094
2033,11.30307618358767,-0.0022510713113055086,0.01882880988317222,0.048506602347646435
2034,10.680559633202437,-0.0027891221583981524,0.01981960406165085,0.046381231424694684
2035,10.703035257672413,0.008430908885321336,0.017417273459315687,0.032545364796277974
2036,10.695297342425663,-0.008884635220219254,0.017232824379266598,0.0427922763887715
2037,10.485611464284029,-0.002331893341703358,0.01780067516220344,0.031164920799022156
2038,10.500023379735547,0.011664979954245654,0.01728021336618602,0.04920010390551043
2039,10.252585438308307,-0.003180561881613727,0.018096731869401625,0.036317814235024753
2040,10.555375785793203,0.0030305133809802654,0.018763263818997785,0.03576891048122274
2041,10.723118369042748,0.010028636745551739,0.01787902278427224,0.040851227398852004
2042,11.62949738526448,0.0074061932424290084,0.018599096810297103,0.048894586317124185
2043,11.260936149148689,0.012477880347107442,0.017530700491768064,0.03338128555975232
2044,10.296054330533499,-0.020159091205439104,0.01654474929836967,0.03362607428582702
2045,10.307789311144179,0.003271251570056103,0.01775144583726189,0.03652486360068992
2046,10.156275415514596,0.006724847751884689,0.016726706343614166,0.03527314012737421
2047,10.271215561889674,0.0005363023589708625,0.01746162913557824,0.03826221957066387


==> raw-data/model_parameters_25microseconds.csv <==
spin,β,b,γ,η
0,14.276354953535558,-0.0023668291458018445,0.023520328724640473,0.017218589918659207
1,15.073808912215545,-0.006538960827704504,0.023017380993280746,0.02377016375582093
2,14.469559848601818,0.002068626558627233,0.021438859907389536,0.013247368660462704
3,15.530583977350373,0.01029170584251981,0.02196909921861754,0.028010702675614375
4,13.503354339190812,0.007666773304347676,0.014551287160420055,0.020554102627278543
5,13.917148817298164,0.005737312014596982,0.01583318244977337,0.020671695342766958
6,14.472422025942741,-0.0013490774964756245,0.015896563088744535,0.015826495927059033
7,14.255510280847282,0.005738078137472044,0.016817579144224465,0.0
8,14.252680458941985,0.008509267243464007,0.02162532197130248,0.03138772752820576
9,15.146285083276654,-0.008099561547274776,0.022806176137204127,0.019836220622950325
10,15.260877104681166,0.002155340776215317,0.021912469866754672,0.029567120487048217
11,14.463845546450775,-0.0017698137056471885,0.021653905741153154,0.018738931323399127
12,13.802390914955494,0.014188117724191223,0.015171329408899112,0.02839494759128081
13,13.764122672659346,-0.000824970889326572,0.01487507730520044,0.02172082277505817
14,13.627953627919906,0.002384629590405142,0.015826250007829182,0.0218401934979323
15,14.007327786423216,-0.0017150979599479567,0.020247904813610326,2.5040966585572592e-08
16,14.651387047357085,0.005293400791204646,0.02094629623516125,0.033273797273268534
17,14.081974426486775,-0.003472156930947834,0.020705400708557135,0.004317418527039623
18,14.418061798798929,-0.0038557976210885194,0.02023088321886263,0.029704265523206257
19,14.47917852183352,0.006772957276355186,0.019226097149854758,0.023492364914912443
20,13.801608821098508,0.0012225184539066789,0.014635619085833367,0.02227545453090358
21,13.660144505357092,0.009087977141369526,0.014393798046122315,0.02119603811519766
22,13.807210976770707,0.008971624798494499,0.015268849853513386,0.02195038573092513
23,13.624039990782164,0.006964989508123,0.018274936790713976,0.023652778015837244
24,14.97726350330919,0.008505984788004517,0.022226193842561307,0.02590297722492171
25,14.160409907087766,0.002134127420067075,0.025079376892657542,0.019386871789335475
26,14.63751152502832,-0.005629289152826984,0.023522844956890308,0.014462530534827359
27,15.054292175972328,-0.0006642630270899865,0.024351680746297732,0.019928401100311955
28,13.527415826584456,0.00860284368899646,0.014905532455046748,0.0
29,13.873037139937596,0.0032150302656494497,0.01542816642900176,0.01488234657742482
30,14.895955960355936,0.011468210167540375,0.016747357241416877,0.03724827552052076
31,14.108539136153336,-0.003425073269581957,0.021615602870953345,0.0
32,15.078377806188135,-0.008860613402926702,0.02652618901999932,0.02651246873479917
33,14.634614661423461,0.0035677735309110944,0.02313675559157471,0.030757749864939423
34,14.256023936746784,0.005250600777316046,0.02263794136955549,0.0192495652843913
35,14.694792920838804,0.003268537845761932,0.020510469938196982,0.030566635561969684
36,13.639966377362569,0.010824473606221368,0.016218350580324992,0.015001442494143938
37,13.905320750212253,-0.011894237913513598,0.016664308524051735,0.01926208048686754
38,13.869950461396046,0.003741557864264837,0.017605560565113913,0.027023736701625802
39,13.913193736689761,-0.010735020234953605,0.020591187344644525,0.0
40,14.524780832843904,0.004974674000673427,0.022854483116385674,0.0
41,14.175121702722347,-0.0010985197457207552,0.019936078625749757,0.02527622917589169
42,14.280987099708145,0.0012286004769718854,0.02121971770829634,0.02465260945369198
43,14.702656785422333,-0.0023889767724844233,0.019428592413997862,0.022527498297758925
44,14.064207326389315,0.0005365973475551326,0.015439581565411772,0.013945619137303019
45,13.830212897110453,-0.0040645715906956915,0.016148015876058738,1.7253675106252755e-07
46,14.033399050555847,0.005916461679107133,0.015854281053357108,0.01970062775191985
47,13.512970935527001,-0.010146042640954636,0.016981641935489115,0.024119384180376038
48,13.558753560118733,0.008923792030835547,0.020653524980289415,0.013232706978790084
49,15.23494599934352,-0.0007340791472219658,0.020650283512418773,0.033260458613785716
50,14.458725943664605,-0.0024913075887922926,0.020568233645219983,0.025536894101212355
51,14.401618958443663,0.0036934978147867906,0.019393402654105576,0.027573374669379074
52,13.935876750899745,-0.005229336823718033,0.013645830476928262,0.021387651203519348
53,14.028933250604744,0.007411598209572291,0.014391400835515602,0.021922297198480743
54,14.129624831169071,0.004309738147725507,0.01378631274446427,0.018123556364503614
55,13.591951247302532,0.00847331860159472,0.015067781966204551,0.03568523690101178
56,13.98508915344215,0.0032085354079365194,0.02218868203590635,0.029554010394859782
57,14.543077409410687,-0.012641371777675912,0.021667273073970702,0.0
58,14.143325284583302,0.010558186497783508,0.02156392142649179,5.740922847801806e-07
59,14.325837815818186,-0.0020837734267004867,0.01994243179688589,0.02019926099977705
60,13.862497234345698,0.00646674802542945,0.014936195527030195,0.0
61,13.356128341153145,-0.0028900140202475196,0.015354282962273971,2.396681210660817e-08
62,13.638595369493046,0.0007571634682241411,0.015321302138524881,5.312648843652323e-07
63,13.71700156613244,-0.000796263635818234,0.015312196434967564,0.03184272222367082
64,14.371179105833724,-0.00849800869210453,0.026559161412646404,0.024495992764502733
65,14.422698847553846,-0.014402911104386098,0.02103946114181612,0.019627608512860585
66,15.5140076218513,0.0009061253969930101,0.023738147424060597,0.03596546786092397
67,14.151434172496169,0.009330978896587298,0.02034945836057009,0.015513546989752769
68,14.560806799490981,-0.011242637728438825,0.020065487382349756,0.02040338527350498
69,13.558298865604248,-0.0014593548755264217,0.016877361212469435,0.016168237550008218
70,13.91929918609192,-0.0074537729216095,0.017732658055074145,0.023684101764943396
71,13.895374475672009,0.0048332140734622785,0.018118673945080044,0.02818945318098255
72,14.193542708354116,0.006027202144002936,0.024527176818022998,0.012090459755264071
73,15.077729900579211,-0.006149934376368064,0.02311814829507209,0.03187675125442459
74,14.440957911972149,0.012790250391302788,0.026922547383605396,0.027492404129469513
75,14.158113392637816,-0.0033556587002554266,0.022850038489148888,0.0022177210511790495
76,13.953052055358901,0.0006599480277696859,0.017519951258943987,0.019570340555679192
77,13.886590218895499,0.002549234213551044,0.016715741240577325,0.02791759273025717
78,14.117352098601033,-0.0037914629052898255,0.015337417607566033,0.019423336397486893
79,13.900085258070956,0.0020928935696641394,0.016947619207314676,0.02126174853705026
80,14.185998799563059,-0.004315803444982256,0.025422733509302204,0.01837042685127335
81,14.894681546548929,-0.006489835989767849,0.022678865886955783,0.025454594876477096
82,14.25893114029791,0.004051290634288631,0.02401313606506513,0.023936644503673523
83,14.453305698972844,-0.007409498045534775,0.021537481227921207,0.020248105077415025
84,13.86642468112524,0.0042780252278496,0.01730504186534933,0.0018234315219001983
85,13.737489316047352,0.001231516033771138,0.01595231819525344,0.022274183601579102
86,14.183835552250097,0.005347934376542147,0.015191040526645758,0.014067760372432557
87,13.735478837635933,0.010616164668619858,0.0174045176423097,0.01829786818177344
88,14.096533798145726,-0.0029810051475757846,0.024890257648775144,0.020453228596603784
89,13.808015650348162,-0.0002562966152694812,0.02471051785990826,0.0
90,14.369333602903696,0.002308898060267878,0.023324309512528427,0.03334378430608352
91,14.388245091650187,0.0038188676926549873,0.02250703279951549,0.02199968448970831
92,13.860448417451153,-0.00609938848203522,0.01618170874210444,0.026232861216506937
93,13.448160814771073,-0.002307389393772032,0.01605631282024315,0.021014927521235897
94,13.964042553459379,0.005736069741553511,0.015248597640631722,0.015720698080023483
95,13.486632984216818,-0.000189352847984065,0.015891553485949922,0.004499363481017632
96,13.674094423666766,0.0020596542601234976,0.023589122922483385,0.020845706347962602
97,14.868038379117037,0.005208438406135856,0.022360189385875858,0.02829343114298166
98,14.184845556116107,-0.000976985279796765,0.02205807415096669,0.01937746510059899
99,14.409354614320954,-0.004444715405148712,0.022714465505319758,0.030094536132686135
100,13.566720954400175,-0.0036285931026790166,0.01847086416550985,0.010404744773448417
101,14.311024755158956,0.00740420183219161,0.018148593184229195,0.027935395012758137
102,13.684573179049584,-0.00349549695009743,0.018236347356194848,0.028421501592975768
103,13.468315717089979,0.0038889441754010505,0.018390996153243286,0.01772627420170109
104,13.770286360592227,-0.006250763659952262,0.021062670674718127,5.381271458815448e-10
105,14.50018892151584,-0.005029372254027998,0.02104735279193315,0.026290463700698805
106,14.257255439801087,-0.004138243000628539,0.021509803993953604,0.018102943822479747
107,13.871128075911695,0.0014443782709792246,0.021059192887490478,0.014560255526074524
108,14.195245534463194,-0.003980657039092901,0.017061856696530694,0.027111286941043786
109,13.834687565250482,0.002943100433611671,0.017411422120884413,6.220235682393922e-09
110,13.94257896241125,0.00016430335673801996,0.0173719674278567,0.005732769370410573
111,13.514435524404144,-0.005249645981725676,0.017243959623657053,0.02924726274134746
112,13.935692252384925,0.000863026990600428,0.021973415210475314,0.0
113,14.266109140614159,0.013142060077477593,0.021934346671119112,0.01967470076891219
114,14.00845826601464,-0.002184207250323569,0.021759724083703698,0.018300922338020626
115,14.685064818542493,0.004774405771584197,0.021340953479769543,0.021255219703852378
116,13.197724893261604,-0.0031094497634235546,0.01530391737574874,0.009864168296078703
117,14.332236142465465,0.01057795449955785,0.016857861156330867,0.013026280361437105
118,13.573186825115604,0.005173684643972249,0.015840191660981322,0.009630714134096025
119,13.629040817430408,-0.0017064406282411234,0.01603846389832494,0.027792863535806664
120,14.470396091932509,-0.004869303422573688,0.023436157217920653,1.4067966904099787e-09
121,14.319006426803277,0.0015950187495604173,0.02295663363150081,0.02296561967848698
122,14.813953576701277,0.005315535136017548,0.02401902194255616,0.03348638636796945
123,14.469289690157563,-0.0020907867292941,0.02462970354717793,0.00987130096257564
124,13.724996599428804,0.0029945468029838425,0.015259619978166484,0.0138666037146702
125,13.801922843399108,-0.005128704237950516,0.015721847460389474,0.01957498676052242
126,13.85172875398618,0.0012406252321829445,0.01542693009584719,0.018707294472661794
127,13.637081450353794,0.007416485567545613,0.017015852138805625,0.015639358816442205
128,14.150345590361296,0.0012747364443403849,0.026219677802398766,0.005695613368807602
129,14.867312777446662,0.00363507321110592,0.021207488056331932,0.020977207940200353
130,14.451894378619995,0.0024163989914098485,0.018897761630526953,0.021555716081428148
131,15.033098205087711,0.00758097539525946,0.01766669393712427,0.03030224219500511
132,14.03608103168225,0.0035946992162289963,0.015540891299080203,0.025994883335209995
133,14.099478445629673,0.042405024380416226,0.01413484394722952,0.019136510128679906
134,14.370196864782164,0.0032039480315407855,0.014349612407941005,0.029136142322909637
135,13.854204198667047,-0.00929735468756124,0.016261254981890107,0.0158623658083809
136,15.230009341250966,0.006479400602141589,0.020060027864277435,0.03193491139867246
137,14.928093291615186,0.004968037695506348,0.0178940956464824,0.031539646488837614
138,13.714139205693064,0.0012370167365167474,0.018996212598137382,0.024394433527696973
139,14.729967180043484,-0.007324340652795281,0.01809011847234686,0.03315292923053583
140,14.222680312156449,-0.004111216154694111,0.01397390728812314,0.028571289191613045
141,14.438126700406704,0.0031063763815813343,0.014189172875233526,0.02404352568970811
142,13.675977783420215,0.010541535215312686,0.014004031980685755,0.03218442684507122
143,13.603263946097217,0.007248247008048547,0.014967312810295303,0.01862171112519434
144,14.04912573428108,-0.009573009930746331,0.01966363250232321,0.020809481025540717
145,14.296972010295296,-0.00021863495520498046,0.018133771196889005,0.02557644370067469
146,14.925363768073964,0.004892154190065733,0.018124770245887545,0.024102627881682943
147,14.745700052601045,-0.0025330691080797294,0.017041786371655373,0.028586977752311834
148,14.545356118281958,0.006305750709654593,0.014654767686729258,0.017142111557930845
149,13.654068688058295,-0.005439607192281892,0.013983572332680154,0.025190428506557817
150,13.827574630578528,-0.005048891531284648,0.01392301854653337,0.025892095684714997
151,14.246470274165551,-0.0015606723557499065,0.015251894381277931,0.027338497511377742
152,13.891265520363044,0.008421122927402326,0.019778665803335496,0.021584441949386766
153,14.369652845480886,0.00044681672166091457,0.01915379585805516,0.023749695156865494
154,14.29161878937029,0.005756755649982597,0.020776973251466366,0.0156293774146283
155,14.174801150057235,-0.00962801073538293,0.019995570288214592,0.01887960480025982
156,13.983399574358707,0.002934402278984578,0.014412520078414993,0.026736771717780623
157,13.819637174774346,0.002848568269313404,0.014103996447244594,0.030107081420168866
158,13.700736868907606,-0.0027093194162725602,0.013670415824378416,0.02159892060275846
159,13.970271550552347,-0.010250299009178416,0.01563837527902071,0.02599673913956623
160,13.560201051762052,0.0015480723321638743,0.018843516924923344,0.0
161,13.84773161013674,-0.0003174938039504776,0.018517982212422582,3.523726326402783e-09
162,13.95162930411628,-0.007585166322455674,0.019256143010038057,4.456740908648092e-08
163,13.498307051402755,0.006567034065908531,0.017517532590373294,0.022429957916886244
164,14.014006943312554,-0.0026543359974042224,0.01524546958978519,0.02757320941619158
165,14.000601814892955,0.004900500105788892,0.014801421558242931,0.028656319979362257
166,13.403796417873947,0.005316925925483139,0.014937876253762453,0.021326752120084058
167,14.077470650313272,-0.006527252779880999,0.016878818733301104,0.028369876804888925
168,14.0982051546439,-0.0017611189912021023,0.019190039714639995,0.016813564484239964
169,15.043210357749453,0.006346535001121469,0.0189135205999437,0.023798696623088585
170,14.301683825077474,0.0025879011312520553,0.019654863658494486,0.028633305504892768
171,15.347348507969361,-0.0008632728654325213,0.018399067047759125,0.021209643367204725
172,14.573923715438426,0.005919285072157966,0.015051061574244648,0.014630711572068168
173,13.925164153865852,-0.0025786300165830875,0.014736901207318853,0.020219692298816778
174,13.656846223166859,0.005189121979655447,0.015481314450682328,0.020635229365456715
175,13.905578975695839,-0.0027396437952642194,0.018190236776521193,0.025259089958169872
176,13.514964441403091,0.006226501018162812,0.01876638720459015,0.0
177,14.880448869145036,0.006090297729291127,0.018649279301417278,0.03447916865483125
178,14.84792115371988,-0.0031917694678885466,0.01901238180825104,0.031314197444280094
179,14.863528477082305,-0.006059513841596655,0.018966776251432674,0.016639276366365807
180,13.977532256934609,0.008587818823767647,0.013714611679051653,0.018403718312313407
181,13.028238866678441,0.003246347993935881,0.012788247457788358,0.016886182391807565
182,14.281201499406267,-0.006527022458700452,0.013674465165751323,0.02516889129136183
183,13.287403780488145,0.0001335904363322565,0.016572015475580276,0.0
184,14.357522996096726,0.0063382677390764215,0.0187129782217764,0.021957147307366396
185,14.710986521961482,-0.009042030247969176,0.01962383299790716,0.024055785290878675
186,14.30172287137201,0.006468458922174435,0.019769198395685677,0.02590719790840345
187,14.318937788301987,0.0012368956006090198,0.020064516061394165,4.484989274614495e-08
188,14.020111777493046,-0.001747157282790994,0.014562053537186467,0.0
189,13.716748503910804,-0.005359264440965109,0.013719405680672571,0.019478270819075518
190,14.77403321289279,-0.005096076021199562,0.0152715979324521,0.015421950491314404
191,13.523968478612352,0.003272732552737119,0.017737622659562413,0.019339975423914267
192,14.6927502256341,0.0010681327894121993,0.02154754626170209,0.02912451612860164
193,15.174239457551895,0.004265000098847174,0.018442444543550828,0.03611941569051296
194,13.82384155016566,0.0016852776627360453,0.01978865465495865,0.021853118395254743
195,13.444747934053314,0.004673242061797991,0.017910639063933295,0.019628610056412706
196,14.522736432505715,-0.009332203061997625,0.017102693234997177,0.01928383532449218
197,13.314556892240455,0.00039253273308206355,0.015938265000708506,0.013058013805245326
198,14.220903164036159,-0.005480840676910944,0.01742722319835606,5.00542456039957e-08
199,13.01773738116257,0.002587024719384532,0.019204051967788315,0.026389973217724003
200,15.188383021866894,-0.005189490037068591,0.01847673955755045,0.021750244646537884
201,14.2580679750189,-0.008816240065618786,0.018128963081414304,0.03296283406651015
202,13.69330642907416,0.0018206964153133112,0.018805730014666705,0.010246827707497195
203,15.753816854908203,0.0013487744015927342,0.018353626678530476,0.02532312804285491
204,14.272903846308726,0.008828712322381041,0.01585336777547188,1.5588130825107187e-07
205,13.898453640338063,0.006074845300322625,0.015555066869402409,1.1014523889388732e-08
206,13.918464899487395,0.002647829278860726,0.015400371391370168,0.024067324381657474
207,13.560623503193733,0.007163619999765477,0.016336495753659214,0.01586525079213275
208,14.823437102482776,-0.00012528888961053412,0.01810699047724086,0.02970500655489476
209,14.03459183594696,-0.005594518670577421,0.017984320033577975,0.024811753229658937
210,14.428315857496536,0.003967907162704653,0.018138366830234846,0.028597643769802446
211,14.221404677832286,-0.0028926896360803316,0.01810367676834226,0.02013933259470445
212,14.081945406341069,0.004369192397932847,0.014948289739812076,0.02241929719865391
213,13.983267553591347,0.010310267521882426,0.015030779225482797,0.02927819227681211
214,13.658847418285566,0.01453460627574588,0.015409908012659054,0.00974364623420033
215,13.051023205136433,-0.005446015323001556,0.015081125399876225,0.015905526627407286
216,14.101249273102212,-0.001431449952333054,0.018952108016216797,0.0
217,13.814216974705973,-0.0049501587229174035,0.01993512729288051,0.02054457483359087
218,13.6644209370964,0.011795585780773138,0.019616993809853076,0.018047868791630287
219,15.13746336399634,-3.159135361145262e-05,0.021014651550902805,0.01352478473927565
220,13.720396090276234,-0.00027230128316077496,0.013949211300811795,0.0032152127363045437
221,13.65555976841305,0.00855290361386811,0.013470045530020248,0.020376904889050123
222,14.132315550961245,-0.00354842822090313,0.015513260718513316,0.014847943659777653
223,13.912519140680395,-0.005636690972188946,0.016566789809916015,0.02282679677502441
224,14.180225761025655,-0.002376430570046885,0.023096646948895305,0.026685259432235212
225,14.189487839602823,0.004651812320007389,0.02008175145658757,0.016543452389625554
226,14.32707229015483,0.0037296062527650354,0.021897535437824574,0.0103708325882905
227,13.75035537626633,0.0008092286773137286,0.019632286395666537,1.3139359057937193e-07
228,13.515201093338018,0.0036203038494246487,0.018857783645418128,7.925430310733419e-08
229,13.483071551151493,-5.7276352564538225e-05,0.016955231103929266,0.032252837532757525
230,14.249020075731016,0.0008408541237061223,0.018505637506238914,7.437367755813644e-09
231,13.468622852303806,-0.006180132394516602,0.019044866235783,0.008370707608599993
232,14.217569938432634,0.005664996728818344,0.022331032927714607,0.017342467631769044
233,15.156359956327753,-0.016743139130079385,0.020413739630196125,0.02314270706308239
234,14.207623892883532,0.00011925397689806908,0.022362730382942383,0.033796243804028445
235,14.677072974991846,0.00923800872268633,0.019591262017218565,0.02648722061890072
236,13.810459959927954,0.006372146678115286,0.017843955244332757,0.019215447024185102
237,14.02943724797959,-0.005681540236844683,0.0171554750434182,0.023854831466958108
238,14.336231450327608,0.0013543041913783535,0.01685637953443179,0.020659295331626824
239,14.113337323044393,0.002649083076189506,0.017488181318274443,0.02482593234171206
240,13.760557270769555,-0.003403390760144828,0.02305749361929366,0.028041160921951733
241,14.301448389344143,0.004069034483354833,0.020721498807886523,0.024006762252679992
242,13.516866984454152,0.002580314449342913,0.02249626152518082,0.016930689496150796
243,14.742000628150949,-0.012128906760535126,0.020653601589097088,0.028577784536562345
244,13.38279538652451,-0.0005979962873409741,0.017330886779799205,0.01646720135822039
245,14.255374705406108,0.001115277125635364,0.016313142941087457,0.022911901747770535
246,14.086254994262685,0.004543032334609335,0.016156622462791308,0.03228078742385279
247,14.332930156380241,-0.005125644964427731,0.01813589848093906,0.025101781990300352
248,13.769529798715613,-0.0007698300156831314,0.022691052769917747,0.009093187990125443
249,15.366853417966373,0.0033236670371645117,0.021761789528078484,0.033473614627197654
250,14.464334902154269,0.009161341848503864,0.021911810823551335,0.017442855376174002
251,14.397523665261373,-0.0062941897950928175,0.020530883148794338,0.008963214566980869
252,13.516355639597553,-0.0035164962544134448,0.017522717690392976,2.2378392088004935e-07
253,14.069950969382331,0.00014490473420166887,0.015615619139013978,0.02965255005326757
254,14.113058311246615,-0.008560983445300697,0.015672384952343778,0.026891976849640616
255,14.070306192036801,0.0018024556427025688,0.017963070030290764,0.024909014032477
256,14.390127940119926,-0.008178534729591059,0.020789048368354438,0.01040040936807255
257,15.1593316639007,0.004199510364268404,0.020900497000960385,0.028458134959547094
258,14.742736922732842,-0.012693363250095418,0.021095897128625942,0.02995811643737266
259,13.982477832071115,-0.0010173503570765146,0.01936863571797817,0.02774720077231639
260,14.003551165389936,-0.0010274573111493253,0.014106564715938526,1.453767916001327e-07
261,14.310873348764515,0.009627309248928873,0.013273260953670558,0.021454816207132337
262,13.810242832094955,-0.00016821999762358262,0.013140249171850926,0.03270764657212277
263,13.936210009997033,0.0035184047211544523,0.015246137243131078,0.0275379391942421
264,14.213536095614275,0.0009234941854579781,0.020983974008330995,0.0
265,15.03371782741335,-7.369877009082513e-05,0.021619738941633444,0.022221422395733867
266,14.023131498329963,0.005486880716096577,0.02138394208612002,7.899984611156193e-09
267,14.738345423304311,0.0007672955941430376,0.02130661866799322,0.017778877580632593
268,14.518771875665612,0.0028371894729708022,0.013876456137016234,0.021452827778880225
269,13.786644419267619,0.0039227796218403626,0.013689423728564827,9.433153280887469e-08
270,13.375980424326752,-0.004504531209644811,0.01431537817341292,0.014426315112317997
271,14.319209887823892,0.00032894942712543234,0.017117478371091684,1.5479215816891747e-07
272,14.478120208968795,0.004856119885477378,0.021688726857744204,0.022143598770093607
273,15.026733705121694,-0.010106830454014752,0.0214523467270069,0.02210260247819688
274,13.910491466394634,0.012310146857831435,0.02099738475566661,0.03528374252259396
275,14.32419473195108,-0.0041767893873524645,0.02071168194550793,0.027846441310605645
276,14.727358961394383,0.0025572201252383286,0.0137035504650441,0.03332622440159577
277,13.76640371044532,0.0011849735729949238,0.013935707451473673,0.023447175625960864
278,13.704351652898955,-0.005306700558074478,0.013943993947228745,0.0
279,13.481581321696346,0.008572779834907687,0.016913031606474248,0.010701253041832545
280,14.317633363136721,0.008645015595245104,0.023157509267264342,0.020435599912573352
281,14.554927576569431,-0.0032807999523792406,0.023271011134284918,0.02505763247062758
282,14.489384010198526,0.006222795665388081,0.02356848245239099,0.017922293051100463
283,13.894736431555406,-0.00429962491467192,0.02251237194391415,0.03289831887372765
284,13.113136507932918,0.011514332989506444,0.013178228423134942,0.0
285,14.014895486191866,0.011822193496374762,0.014040706049417201,0.02460752151353827
286,13.649663936801295,-0.007533367548450663,0.014809216532083043,0.010903184370000148
287,14.667906071589742,0.0007844810528557047,0.017462907692672634,0.031515777523193
288,14.152466413725973,0.010502317820433444,0.024009233559399882,0.03001330768257829
289,14.433484550187268,0.0067923827457153346,0.021711422079682925,0.02970853140312591
290,14.327039551265536,0.0010069784221879727,0.020648031099410987,2.1922804629060379e-07
291,13.689986724427097,-0.00249892514897855,0.0193634785944025,0.008924006954818368
292,14.508010609364558,0.00024506494229261413,0.016276722203353973,0.027554554877086284
293,14.442219131813225,0.003354903286108925,0.015168068799977128,0.032575804668471944
294,13.269804199483874,-0.005192843847481668,0.015791279221009716,0.02123400855726111
295,13.582799026145285,0.008906052072479026,0.017791587394539062,0.02709976574081212
296,15.23390427778693,-0.012299327345177018,0.021687302092396003,0.03702797452185499
297,14.290410627871815,0.004081886407078615,0.019365493759873453,0.01834127675001846
298,14.306087327931907,0.0015916195464639894,0.020800283617086714,0.03127272206180323
299,13.716084126116721,0.0035495469463475335,0.019522398386461456,0.011255075024499541
300,13.561334703514595,-0.0038736844298621863,0.014374553453913672,2.2186167645884614e-09
301,13.4832069421979,-0.00669319290029044,0.014758534058694758,0.015479781282561741
302,13.489588278384927,0.0074936040680711,0.01449881571173708,0.032549636722965
303,13.646537784605828,-0.0005302265386991936,0.015009951379338759,0.02179461699108411
304,13.559763088999233,0.012080924395135953,0.021579281374691946,0.007522578780780712
305,14.916228058863725,0.003497887133447322,0.020575002431225557,0.03545404724094758
306,15.336930754577628,-0.003529905767073667,0.020693186719480398,0.028717635457458236
307,14.713638067194884,-0.008724988237973082,0.01979365851179557,1.908810606803538e-09
308,14.593771913234805,-0.004330931695727498,0.014575584523665908,0.02585979366148683
309,14.02487222308568,0.004499650715824855,0.013683564284574422,0.03796222843008083
310,13.841055910634287,-0.006476306276242533,0.01443207254798698,0.027245819298378406
311,13.603239160475498,0.007880062684942565,0.014498025047657721,0.012638337311966365
312,14.115985616229127,-0.006431902831721223,0.021416590788996954,0.024945320823741457
313,14.821384415973304,-0.010934862426679853,0.021850778274087976,0.03960505365112371
314,15.043069125173027,-0.0021837640345633617,0.022815616008576966,0.029956556942230567
315,13.92688682920016,-0.003756384328711328,0.022664990163921383,0.006394845435257103
316,13.872155197184975,0.002921493508437515,0.014806043552268297,0.0
317,14.687149746438621,0.0022795703913154287,0.014905044478781817,0.029921204297943076
318,14.23798426888772,0.002515785117138482,0.014567266314510725,0.028196472871919776
319,13.227668339432295,-0.008026854002009106,0.015586756779588352,0.015023998631870141
320,14.012786265608261,-0.01272524356252201,0.02452130374433266,0.031853393992756156
321,14.924240882348606,0.01088131172863415,0.022493241347997135,0.02460080742228619
322,14.525771309397754,-0.0026745808789265606,0.0228297166521285,0.02886567690834003
323,14.133886853398707,-0.001785144176434864,0.02108224189195847,0.018702275909365764
324,14.087409332127983,0.008775768971838231,0.018382971489100564,0.02475082999853515
325,14.290583925946365,-0.0052842400603407905,0.01684198084766081,0.024623622841193148
326,14.198033130157475,0.007336279897376703,0.01681648326151421,0.024161452811464378
327,13.137334605555631,0.005004466895858026,0.016809512999939987,0.018492060350451547
328,14.178636420492229,-0.0020916186725662487,0.023692921953677414,8.365945135792833e-08
329,14.85005533789577,0.010324257126895223,0.022407976851378377,0.026109684261081338
330,13.18594496414024,0.0028433040254567826,0.02344833183950693,0.016990831010545982
331,13.658685004909792,-0.003747005101265216,0.020851670511618875,2.508760720698803e-09
332,14.098394335449962,0.01480088374494969,0.01658604237582107,0.022844888642155066
333,13.285361419812851,0.003144407660858101,0.015837668715590416,0.011871548827880352
334,13.590318866660027,-0.0004523280287196883,0.015601589114784892,0.01807164679764951
335,13.704126328904323,-0.009111242476531368,0.016604426462809973,0.013657667181625298
336,14.705506569239835,0.008275761745448302,0.022989432327655136,0.022728427613627016
337,14.937819920637011,0.0034292242903334793,0.020505862428055428,0.034473947301922415
338,12.949953015501974,0.005251315324337338,0.022131369969876812,0.010726837808042962
339,14.308516162463887,0.000874649929706381,0.020612212682389084,0.019945800398943208
340,14.13451165347857,0.009102967153356076,0.015396080979854473,0.018361477637196585
341,13.136692005647475,-0.005504354411773209,0.014084479418860544,0.01847753246002673
342,14.911810114217102,0.0037959127924611733,0.014476998750376644,0.03411327118921884
343,13.356860461081405,0.0022582683362058925,0.01497040942091485,1.5582618434636237e-07
344,14.359530410354106,0.010981255511274227,0.022967343441704917,0.02397882181687561
345,14.360643973848848,-0.0031208512869593573,0.021625388375648754,0.03141580193376548
346,14.513708561326306,0.015334651960927214,0.02280739097423138,0.015906098582314787
347,14.533576361504847,-0.002553246439314032,0.02062016661597775,0.03267370578630115
348,13.591713602573256,-0.001536370257618294,0.01478692021014654,0.019111289010302786
349,13.155700085323572,0.0013803954507356087,0.01504424766650722,0.023333306336221674
350,14.187538398668421,0.00034947723988579667,0.01476298763815553,0.01804192209195569
351,13.48900506871749,-0.0005077660286138769,0.015069058456459119,0.02395798230930753
352,14.365555868236553,-0.0009843533314782278,0.023180939257447755,0.03100034367444079
353,14.714533013494993,0.002510157137934806,0.020921657576787565,0.032437298425689196
354,13.614663876084515,0.020663128324214283,0.020995354626006973,0.011308189560428823
355,13.814926667459106,0.008110561285401734,0.019691747790560796,0.01742715689480968
356,13.488877336543007,0.0030320660756042606,0.017792005259192344,1.5479860539398226e-10
357,13.767156554630402,0.0006398926434327293,0.01662090559259268,0.02835964180861072
358,13.708801175086247,0.008106535172559139,0.017640780564763547,0.02422188037112873
359,13.72615212728473,-0.00194581533535016,0.017909327018288086,0.01836899897704829
360,14.317601578591724,-0.0008158270958553792,0.021465294270112945,0.02682779488957433
361,14.396886075090524,-0.01309086874958892,0.021220513446557746,0.028585726167891692
362,13.888608502921665,0.0029291820711077016,0.022910096493912045,0.013485758768698874
363,13.85960263282002,-0.0028052541941619587,0.0210173623032385,0.0
364,13.395665335351758,-8.654674102847577e-05,0.0156536922529147,0.01992839164427162
365,13.83147172540819,0.0022317319559311995,0.015645233885763197,0.021709912587026443
366,13.446867896603086,0.0014239202286122565,0.01562093414769886,0.023617732014458936
367,13.896934744858386,3.1912634009773266e-05,0.016617444336592273,0.031354572592561684
368,13.530877382770948,0.012977060124781718,0.022253859126773863,0.014525441248030145
369,14.157041606481886,-0.009432803927485037,0.02141997565567144,0.023941076896649045
370,14.338283699071308,0.010353974955593242,0.022737812213397563,0.023439515121256957
371,14.045364148399365,-0.008051409429110553,0.020772103960082982,4.727854498991341e-08
372,14.144269169452151,0.010350409805087057,0.014905037041994475,0.028060092243942923
373,14.050357912029142,0.002312040177091202,0.015291424619433712,0.029670933947043142
374,14.505610223318564,0.0106014456393708,0.015571660691989292,0.030492385932935524
375,14.959074890374849,-0.0002936764726842196,0.016705640187662536,0.030953799235555534
376,15.43235649884928,-0.0030501283389932545,0.02346336624834197,0.025590242644580964
377,14.484066767153704,-0.014989199963357602,0.022564135343955023,0.021125414461298883
378,14.652950254116963,0.0012839511614438587,0.02401129894066393,0.025663494376865017
379,14.041753955967105,0.0017868926664984608,0.022422378897945072,0.01710591320236996
380,14.331111832904725,-5.1922220817947466e-05,0.015828389749798086,0.015814194357181132
381,13.386527029436193,0.00855262980526531,0.016097293816053734,0.025504165882982807
382,13.848560306832173,-0.008105213862558767,0.015960210968197882,0.026253414489172358
383,13.789286616565786,-0.0020589679540015315,0.01652498603626638,0.02425304984201198
384,14.636362172699346,0.005547468318055063,0.020910795369326298,0.02485755550208259
385,14.249039197109866,-0.01353064534648,0.01889775889541134,0.028618254363558842
386,14.963530805877163,0.0075743401498364945,0.019881191830552425,0.012711407842118992
387,14.64994385846602,0.0075761080505296965,0.01873570811926305,0.028897005058586785
388,14.292319880946135,-0.0009172316245622714,0.013151376912754267,0.019251899382003033
389,13.797264558628207,-0.004266261334956827,0.013432983896462277,0.02585607418112399
390,13.27478875981802,-0.008715008231866411,0.013721871939814164,0.012018391970748823
391,14.18119932945794,0.005541658416806173,0.014894148050207513,0.026110301818097058
392,14.420258089269467,0.008351673168694848,0.018936412929090346,0.01830671657958194
393,14.42176392192957,0.0007727318473264816,0.019011643548490602,0.013739610962297361
394,14.608752297421233,-0.0023536257891110207,0.018861762187459365,0.013608916810908867
395,14.442444698642387,0.0018549828043397728,0.01848629846795379,0.019981068319540385
396,13.617705080835421,0.012391686059675713,0.013174171636222703,0.0
397,13.436030816375963,-0.00750795779476307,0.013980889045282623,0.020775954590524046
398,13.528330177510536,0.0013021810179466636,0.01366835856017416,0.023915063615880555
399,14.177495244241113,-0.0003920663684799998,0.015790280784897495,1.8762910441437535e-08
400,14.654494976250744,-0.008890034620405982,0.018667554011812963,0.03186517476035101
401,14.704933829863686,-0.0030135652438435245,0.018268710137647522,0.018830415976804758
402,14.171785295168304,0.0036152691431413997,0.018108288083145737,0.01939228117403838
403,15.099961946134307,-0.0019982941220624845,0.018087111481196617,0.019369501805543383
404,14.092364568248188,0.002106514726929352,0.013425839546375568,0.034993836693614194
405,13.467156999457524,0.0010450227031326678,0.013464738281025592,0.020749525674210123
406,14.470616744613185,0.0029429038166261523,0.01385880985688989,0.027704820957457327
407,13.740093006223258,-0.002673883288245662,0.014532340442899468,4.616851107633684e-09
408,13.932754861975287,0.006355127901219051,0.01908394638446756,0.01414624651908425
409,14.097311480581501,0.003281369284094237,0.01813782961673917,0.02258322562009713
410,14.71560069879925,0.002913298955521264,0.020585570845982146,0.018346430533510358
412,13.95221213923748,-0.0041846666584092525,0.013554915436651166,0.026307709894472255
413,13.51251411160091,-0.005801668339684096,0.013841535127945517,0.01671244510604765
414,13.356423632472437,0.0018825639976064025,0.01350259749289827,0.006494535867131168
415,13.868571433153315,-0.0017685343839586056,0.014919448536871218,0.03341159284860386
416,14.147332497684967,0.017453434763257877,0.018353124705383233,0.01906888364675349
417,14.260734783793655,-0.0016558803254384778,0.018770756923914618,0.009888091859805805
418,14.525546505013711,-0.003365349533817282,0.01899376873873661,0.018560424215045914
419,14.362848427470404,-0.0036896746262081678,0.017748184925856676,0.009147449378667053
420,14.057929221127775,-0.005064263336385745,0.01385632969670816,0.021243465850510856
421,14.166410847653086,-0.0024735420182139833,0.014572121256566591,0.024948059542100193
422,13.829941863691552,0.005822100607100415,0.015253939752302045,0.019714738025812726
423,14.01259973557673,-0.0027225301897462156,0.016700836200755874,0.023412851079626713
424,13.260196323277738,0.004687871752002029,0.017798938769353866,1.2584098722017544e-07
425,14.163700654462676,0.007131587356978741,0.018595640017011018,0.016846327898195897
426,13.93971235397673,0.01334452020759791,0.01917591369060064,0.009614853406324106
427,13.988039714730927,0.009566558349378236,0.01784131120093668,2.259386614598839e-08
428,13.27237629060996,-0.0009026383899946965,0.013223594068035745,0.002882821557692197
429,14.164889778984385,0.0075095782634583014,0.013903312756648897,0.01651708048538499
430,13.703497768657165,0.0063301967373405365,0.014763246543477842,0.022129343796364786
431,13.624299846042168,0.0012107848564438342,0.01859113604168305,0.023393286695375926
432,14.548221771519827,0.006470019576087584,0.019678999874728306,0.004636562136358906
433,14.757115492542324,-0.009405429326199517,0.01955679592292511,0.027034332397860236
434,14.244724872997189,-0.00011324998979558595,0.019866782441487752,0.01827847144680528
435,13.70291121456009,0.0017330127459893774,0.01868093405208114,0.01946618116934255
436,14.095271776133854,0.008452913022363139,0.013717271929937758,0.021939744274602806
437,13.517523233682358,0.010518828410710081,0.013586347320288806,0.016251981540825883
438,14.007724000090935,-0.002498194689946264,0.014115068934527622,0.013866176739015808
439,13.683328051301839,0.0042705817710500015,0.0162855325567769,0.02450708450707048
440,13.880370665553857,0.003999296664476181,0.019357204117286624,0.020192558121264702
441,15.097803403300693,-0.0009870678395384586,0.02040380544420538,0.031153901458351785
442,14.204138768486018,0.004539331539241889,0.019810826131980507,0.02456546765005026
443,14.709514374092475,-0.002538745428850317,0.020349961302854557,0.02619219839759462
444,13.975928379229849,0.006177770983179473,0.014435209194687002,4.5041397559482374e-10
445,14.152531356150078,0.00850211994179887,0.014211717238063814,0.026554095297903292
446,13.58411731425309,0.005561192934469838,0.014759236580999925,0.0
447,13.121368919997268,0.006800011467427917,0.019975941489930815,0.029533238310378664
448,14.165878108149949,-0.008561747202153821,0.020084223038649335,2.2619342532352425e-10
449,14.978269922837265,0.005812851187742973,0.01897830408264372,0.034803315133949304
450,14.410545240612755,0.0004276993763977096,0.01872899653473121,0.01967023323195675
451,14.744250079279848,0.00039263640227160055,0.017813358519174184,0.022542514516578897
452,13.998395765623062,0.0019073806743893698,0.015600931343808641,0.025499693898634393
453,13.607027641518435,-0.002352354765266188,0.015708669593999355,0.02065739577501883
454,14.612563748482312,0.002073971650820963,0.01754347589157274,0.03221232017155056
455,13.003137230642874,-0.003316884256894904,0.018817005576471105,0.014451867915832509
456,14.744403923912873,-0.0031075653201839905,0.019993460516413226,6.039512879316585e-08
457,14.657363557527516,-0.004652565949352679,0.018082651160517566,0.018363177998885146
458,13.666189523038812,0.00019333160673768422,0.018239217469340315,0.02542517218090203
459,14.434691536005873,-0.000150014884422243,0.01841346904920044,0.024456554498022365
460,13.87509371438962,0.013493884791852026,0.014664013082346085,0.015866170886645332
461,13.834291331537482,-0.0029938711403016726,0.01488441915928639,0.02009421645526
462,14.258491645989249,0.0024361617427316926,0.015012478739486051,0.028189236168255423
463,13.197375778662556,-0.004812903044883489,0.015419909325323137,0.020509790664199543
464,14.07103174592686,-0.0048285320190201274,0.017963019942319903,0.024815055271180084
465,14.052152816774804,-0.003527859675684969,0.018571653301516847,0.023795932409147288
466,13.800899879128995,-0.005365314119239183,0.017808469767669352,0.022301069450035606
467,14.2073545481106,0.0029648744141286335,0.017877033419569758,0.020624772607147384
468,13.231100963264206,-0.0002988035798834275,0.013105512143001041,0.019156600837009184
469,13.636595549461891,0.004099630127700156,0.013806923456396274,0.02842401267928402
470,14.060362871674654,0.0008111600844393606,0.013202216546951438,0.032353242600397944
471,14.164594370481787,-0.002935406387037025,0.014144959359183163,0.031988071926149955
472,14.699929855218029,-0.0022977377819686836,0.019143964152384493,0.021976546367775015
473,14.175487834758668,-0.008765269181486858,0.020189142704542667,0.02631707219268837
474,14.719452745072862,0.010782357175879076,0.019157334259595173,0.02580452604253982
475,14.901758541215186,0.009869690767808144,0.019478249403632877,0.028966824900854803
476,14.87586227510308,0.00040343848439247627,0.014790333665876943,0.035021782475880364
477,13.891643950870966,-0.006929314538090418,0.014851531744933056,0.027884552122659955
478,14.153026369501454,-0.0014112178941756183,0.015040553754734728,0.030178361165164175
479,13.696399433869676,-0.0062164379761256725,0.0155294074247405,0.03327115381953433
480,14.202816309897061,0.012101463403853418,0.025201976649666256,1.207683242113439e-07
481,16.104513609514278,-0.001862425107357224,0.021048623671857038,0.03555094206470908
482,13.9791520955316,0.007883717033578222,0.021758607788255863,0.018241057182524223
483,14.697791226414704,-0.0007470419286945133,0.019866272379918316,0.021451529445510483
484,13.658480169873894,0.006741228003860294,0.018762388030973014,0.013892588551936935
485,13.953522232572933,-0.007038259369076698,0.017730572324297707,0.0163213402684039
486,13.557602420248225,0.006159915873673101,0.01815863058752208,0.02314217868955295
487,13.581961293026726,0.010210614550220248,0.01869591507746183,0.006039779769318786
488,14.039381662952778,0.0005120284293769483,0.021895800211947005,0.023496584600392355
489,14.618241829309227,0.004500574025971978,0.02033547321896996,0.02127724121482212
490,13.8009545503078,0.005630115727877676,0.024418688373142497,0.008256738998844602
491,14.688026741955811,0.002550486812243732,0.021632980086726945,0.019716432940312965
492,13.347449420484473,-0.0002087767310000183,0.01751535468484726,0.0
493,13.752679938519574,0.0008155882378238429,0.015713010585469245,0.01624932483835072
494,13.13716898049706,-0.0016789597718782838,0.015404626558911024,0.016964236459319857
495,13.766978630097782,-0.002387124955774539,0.016435891160634486,0.027622964191193103
496,14.820868585961074,-0.00097890100526081,0.023580452911985964,0.020538072502793346
497,14.736049728856536,-0.004138735407784115,0.02093944818707318,0.023048161903369654
498,14.821290683967273,-0.0031922880879522533,0.02332596859829875,0.0314305152477968
499,15.013900745470998,0.001149592404629491,0.020578582316356946,0.024221965295746484
500,13.9616894454607,-0.0035893554134065653,0.017578216851815747,5.625799170969969e-07
501,13.419146908053586,-0.005405152979476662,0.015243396824347801,0.020953379351521355
502,13.963431331434,-3.760471956056336e-05,0.01529003276718908,0.02979384909794631
503,14.186646582384794,-0.0012254831826403194,0.01804199231859643,0.0275796416166704
504,15.330368897797365,-0.0071887936064743835,0.02486673236405532,0.028947349227120205
505,15.104587250903249,3.354679884534773e-05,0.02346543277766436,0.008935948812208659
506,14.063530020654706,0.0009846942958759704,0.022837007256161227,0.023300715062361522
507,14.581158756619356,-0.001272983952034615,0.021645258633796894,0.023922704136275588
508,14.153762675259273,-0.0017728260101626237,0.017325538641040285,0.021533951865242856
509,14.087127896413419,0.006509853138368881,0.01635553179443375,0.029852155606713303
510,13.850808450408714,0.0021155558853809438,0.015639041044440263,0.02734790133585916
511,14.095638913541212,-0.003718329872458264,0.017531852974574907,0.023444712831161636
512,14.453571949135355,0.007860668684584774,0.021679904994608968,0.02358788602880193
513,14.855562990761307,-0.0027679884922853105,0.02012764078447293,0.02934176568810775
514,14.469385279723161,-0.004831869256539122,0.020793432868462157,1.2153338672297766e-08
515,14.45740270899188,0.01127002806813396,0.017986587222208916,0.026797098725382305
516,13.510750201330502,-0.0016311288806450165,0.014312906928140422,0.002672392720479798
517,13.921906195694222,-0.0008650095714409568,0.014184274254401049,0.020891925710329936
518,13.996944312829454,-0.003794832646029465,0.015495618204360559,0.01656947621012742
519,13.720984212703721,0.0016660244236251284,0.01507286169072588,0.008274136121739353
520,14.642025182109096,0.00534591931406513,0.02002415089111898,0.026480152798630068
521,14.393896419188067,0.0032825052801116316,0.020184649748988336,0.0
522,14.38162522185524,0.0076162621474593585,0.020098059602807344,0.009922967726726817
523,14.968362032689342,0.003191438352180332,0.020312653882829265,0.023143388444682667
524,14.600175164401948,0.0036987939383438823,0.014397714461280619,0.016960229781744825
525,13.707608090675947,0.0017378453404314396,0.01411959036944091,0.015465097973138867
526,14.41541451093801,-1.4131636306708982e-05,0.01476091142253219,0.022979077633880175
527,13.406643781385586,-0.0016755787410280883,0.018247752903139975,0.012817696113030786
528,13.920346539970458,-0.0038762156858278144,0.018995797172596772,0.007833508927995728
529,14.877508380266736,0.0056982491852905805,0.018592064853265238,0.023144648582983603
530,15.14153245518865,0.004562236859665209,0.019143295922770292,0.019137131460301562
531,14.953135983235235,0.02608248027651406,0.01852774668307781,0.02471251768913882
532,14.434317120025888,0.0010517908063246038,0.014252737818239434,0.018676786023455964
533,13.683939285887618,-0.0031880622681049655,0.013534659024913326,0.024977233877782955
534,13.307487021311028,0.00663220552521251,0.014105073758741274,0.014247229625137022
535,13.683549114099062,0.0016452469674580752,0.01705343504080757,0.016149832902099943
536,14.577265901347767,0.0035788948339069426,0.020383834190955123,0.016375283360524174
537,14.719889096033487,0.018517164097063808,0.020813422646065154,0.017907776090329255
538,14.495207617185951,-0.001295423315564831,0.021414613899776506,0.02153011064128989
539,14.568872688056548,0.0033052875058642967,0.021193041863860992,0.022513495384215768
540,14.30588219307703,0.00665401637387345,0.014107008628742257,0.012137754686669102
541,14.203876595658052,0.004209971700427665,0.014584843251507862,0.028284406959067296
542,14.123470325708187,0.0030583004307905594,0.015782378242576972,0.022468782957827726
543,13.739938200240006,0.005837560716727133,0.01747656451224129,0.005468885398593905
544,14.1685375124194,-0.0004992576423513108,0.021755737457124346,0.025765593775655595
545,14.370842471193301,0.008151864772080849,0.018630316783187963,0.01759291807677608
546,14.09052085305449,-0.00021939536901994906,0.01909236242043517,4.113354773891527e-09
547,14.49814412106432,-0.001687573881605973,0.017998103063962503,0.021444979348021587
548,13.6686316439587,0.0008673701693540162,0.014737565351032022,0.01721714622959682
549,13.850953567500133,-0.0005247385480706534,0.014504259283309964,0.029303466831653115
550,13.310607590500796,-0.005813033546507006,0.015313021236723396,0.019083012178470526
551,13.601908114949648,0.0061051700321654604,0.016735786009652913,5.286885203115808e-09
552,14.505907605392881,0.006308657019815368,0.01923167039490299,0.022541489713109847
553,14.541226242770605,0.007676890963257635,0.01893672475616271,0.01932744746389498
554,14.23559402016141,0.00033063509642387086,0.01955995405963104,0.017908021180123256
555,14.61996773168562,0.012306980963077873,0.018478018511083126,0.01528412442151963
556,13.888193588148127,0.006086090566316014,0.013336414494554753,1.1441524583527427e-05
557,13.372930387289175,-0.00424362052671751,0.013478420415399928,0.022693650015532942
558,14.098503321635347,0.010573585446185542,0.013914585497601172,0.021889090093842184
559,13.809599876804613,0.001526346754855247,0.013939867938052707,0.024668219949362524
560,14.74319594718384,-0.0005022042488835391,0.019076632163272763,0.02303865671426959
561,14.68786101481406,0.006162559911877055,0.018247887601189446,0.028507819247056313
562,14.593226021539161,0.007659883049789864,0.019585899334857472,0.028362983251458952
563,14.8468884742156,-0.0026202307192509464,0.018733442618683628,0.03040597095473064
564,13.455496610655127,0.009834760820777057,0.012193750886116635,0.020607871525042596
565,14.054109897883704,-0.005729967936817195,0.01264983727080557,0.020956051350226594
566,13.929862437824935,-0.003254577119444604,0.012424146707576382,0.019550366901935828
567,14.009025251969135,-0.01204893557346231,0.013467639910290841,0.02724919810025697
568,14.757731224260981,-0.0026067895800532172,0.019670211757036305,0.02959921422851821
569,14.515379349382155,0.0031607916441320693,0.018801659812952416,0.023895861335294834
570,14.383686223271337,-0.003652936705633664,0.020105762981515476,0.032854161605974055
571,14.303153780739253,-0.0006478901132552418,0.018696367575523863,0.01889791984835889
572,13.62268634234122,0.004394169000726904,0.01328418894148365,0.025538667292348216
573,13.877501121853745,0.00350644464022432,0.01362765632658904,0.025201450925933955
574,13.700590418046902,0.010012569918248925,0.013274601879450251,0.02486318829515995
575,14.086052759320207,0.0032886253596475026,0.014449246308366304,0.021790859653160022
576,14.140870019586494,-0.004058731984683768,0.019092152774109666,0.023287289857553257
577,15.233721074800565,-0.0011872091520745119,0.01823550114990741,0.02154756905011623
578,14.497115123077956,-0.0006089308614086225,0.01917531705963005,6.343368691915873e-07
579,14.73393828915524,-0.009892097315536679,0.017749784513216536,0.019133737232415255
580,13.875105324455259,0.0010899732574698648,0.017083602723496256,0.006445181924895337
581,13.917198711775393,-0.0020304428637238302,0.015536564392202528,0.021500400578830448
582,13.839715040506213,-0.0010886946527646987,0.015142744498295786,0.0
583,14.123593779720071,-0.009345273063627195,0.01598834273685118,0.023239185304510843
584,13.900580667476593,0.0014299041450591596,0.019116779699637945,0.010655197049018218
585,15.062075706267585,-0.007746099030810458,0.01835201104659085,0.027010998587728076
586,14.014650539616154,0.00926431757066178,0.020139153918759273,0.019925818820871844
587,14.726666922078678,-0.005306862284140745,0.018255961945907107,0.028362646234050635
588,13.84031054139329,0.0034146444410045377,0.015283587771892633,0.0
589,13.890455557028814,0.0017309030646182578,0.013985648782007093,0.021087519621950733
590,13.586483028148573,-0.0007087331812011132,0.014020023363392288,0.018253375581838552
591,14.29125290763292,5.043074866440311e-05,0.014468550295565175,0.025909237419877128
592,14.418793175592814,0.0021278675971450746,0.019175671174545026,0.025293303952036248
593,14.47100041520806,0.002978646356027182,0.018768133824315282,0.024362495155344936
594,13.484414739384814,0.010234609022567495,0.020227118020649307,0.0
595,14.440094315969882,0.002991300456837915,0.019531311816177583,0.022709086610862936
596,13.741443233631484,0.0023440330281698134,0.014490214073230683,0.0
597,13.809152377110095,0.012698863480709612,0.013438559932043693,0.03234359564751481
598,13.858437863808332,5.156260792076425e-05,0.013493050314121124,0.02851281143063952
599,13.788489332036107,-0.004618557034237335,0.013785105757323456,0.022510966099309887
600,13.883871408058177,-0.014874599693124262,0.020143398095131604,0.021664493094222845
601,14.241003168644085,0.0023773946622022654,0.019067423350651078,0.020444155888856102
602,13.90935309995917,-0.0037765057413742414,0.019943044444007886,0.010693550852346556
603,14.049408318759415,-0.008251231575873368,0.019959765704605104,0.0
604,14.199822637229564,0.001424597576488855,0.014934495832951466,0.020970641845943102
605,13.761842781839626,0.0026849629631803635,0.014414474351197665,0.0
606,13.971766815382507,0.004667431910877069,0.014025257192070525,0.027585579534169444
607,14.011880843609891,-0.004847149116371685,0.014910013392494675,0.02188012996894665
608,13.717229547192776,-0.002368239698475813,0.019829838761632315,0.01133961323644416
609,14.994634738019526,0.0017654364135878088,0.019895163037878603,0.02675111090163482
610,13.598340001775133,-0.0010032026345477495,0.020233799537802064,0.0014401037991698398
611,13.446292606751927,0.009530426502444959,0.01912931306561306,2.99396694535793e-09
612,13.922965769861507,0.0040463755995957815,0.017224800157260932,0.020242835252327385
613,13.925039765534,0.0018399239206526345,0.016511962857807108,0.0
614,13.557661715135774,-0.0007556653983459475,0.017921835538179522,0.030557094976681312
615,14.350925051503005,0.0011660953989098936,0.01711119870958146,0.015185704937478582
616,13.469166489671945,-0.006939708789009087,0.019442025842799433,0.01949731762610347
617,13.94297766048515,-0.001012235338645885,0.01867622649762903,0.018911700084574573
618,13.910331667700493,-0.0015119897410854203,0.019117287794887017,0.01853314168472377
619,14.605688740946018,0.004394535093679854,0.019262060706268413,5.172125539199808e-08
620,13.886475548279211,0.004249505196534204,0.013822161648329372,0.024916565035632766
621,13.565298650528769,-0.0029480562606063877,0.014614392139961034,0.01948343969483286
622,13.843020076226065,-0.008356923087389457,0.014168530838178924,0.029316884241688414
623,13.852644661201362,8.370747776973953e-05,0.015278040743559011,0.01842983648260579
624,14.599591810667341,0.008051314160007182,0.019277856893819452,0.022517222307426015
625,14.526724093058226,0.00286980445875777,0.018277613846044892,0.0
626,14.92840973245686,-0.0010077830368974674,0.020158002756328723,0.02963423829740954
627,14.393945692607893,-0.0012125202222915553,0.01778502610443948,0.0212707350411561
628,14.288078450724521,-0.003120265213728795,0.014773650993989458,0.023581517110961344
629,14.236250177216046,3.9703059111127745e-05,0.0143269884485668,0.030879400161161936
630,13.50335182512032,0.0043009732279726135,0.013851585801484384,0.022482870399419447
631,13.544500457932367,0.0025324402787961766,0.014379668319772044,0.027128731034834756
632,14.69298828627583,0.0075226450604923235,0.02038006754209666,1.14230440454596e-07
633,14.139153959874262,0.004629592990553177,0.020053301278058953,0.004401600142623462
634,13.975939570793056,0.00547387729525377,0.020323515003418138,0.026532702231478994
635,15.283116053292757,0.010293953815637078,0.021249171263821198,0.025315852129116415
636,14.108822038837962,0.0016365708126538224,0.014890305260981444,0.02445303328774465
637,13.579807270024345,0.0027260103417879643,0.014728068383760867,0.032671511619492416
638,13.587035386595618,0.0010038463590309687,0.014668083973317021,0.019624812138087474
639,14.401585530135968,-0.0022819946163470557,0.01608440781771417,0.020033912422538012
640,14.50026492023027,-0.005995070172581776,0.02048714170814841,0.02630541485154075
641,15.220737616460768,-0.004782890729077719,0.018689398863382365,0.022687808796717175
642,13.649254873091992,-0.002644795134572145,0.017481628439865997,2.2221129737701073e-07
643,14.34085623160701,-0.004421488033947019,0.01751014814393978,0.009109405236895829
644,14.408632884152643,0.002543050190080881,0.013467513243283756,0.016536765962638443
645,14.2632894536186,0.0018346192189238248,0.01330865143451535,0.020444484899052207
646,14.079481879284833,0.0021498782539501335,0.013294667559635064,0.0
647,13.96871319540889,0.005599891514294726,0.014388794723713405,0.025567082768743078
648,14.71541334134876,0.006167173392106321,0.018279617978275372,0.014343843335972578
649,14.634393284240453,0.0005762182329269237,0.018384699613879514,2.8965062864220602e-09
650,14.038452634961542,0.008848373085087105,0.018215396788020848,0.022380828346487077
651,14.494655587352051,-0.00232350587928698,0.017761210810913447,0.02248167156189391
652,13.780269988043766,0.0029851368792202697,0.013175263659573567,0.01088831857141193
653,13.813174348302315,0.001128693659560679,0.013214203115379856,8.618150308924859e-08
654,13.466703759807437,0.0012846523813498385,0.012405598414162219,0.017435473805780297
655,13.509860479197489,0.0046549566493006055,0.014565049749618702,0.02697181273907386
656,15.050895791066992,-0.01034666256385032,0.019152690767531115,0.016737602887860886
657,14.633172973046953,-0.002300766102353886,0.018537299096323734,0.017569278867358023
658,13.973293964592349,-0.0006806047504335572,0.017923780132364408,0.026855468527335148
659,14.453900962104544,0.002921994487900822,0.01793118981888873,2.875491054494489e-07
660,14.609377022159505,-0.006177468214784164,0.012924006115029215,0.02766600042799235
661,14.024848745483848,-2.4125039709775815e-05,0.013009048656620193,0.022245171466585792
662,14.218767157744074,-0.007857022845011705,0.013278207998715786,0.01237563850428227
663,13.635413891559214,0.00769989708415309,0.014404095967326953,0.02545354797148798
664,14.618218062127044,0.00433936443310929,0.018950724466949263,3.589800985428845e-09
665,15.080303438851981,0.003878302876537873,0.017994349980507987,0.027184973157841855
666,14.281141211106661,0.005795954986427858,0.01871406944228044,4.693923206862983e-08
667,14.71839385190446,6.77243885369417e-05,0.017624474345823926,0.013111827900457066
668,14.704970568918574,-0.003803871428308407,0.014244925068785021,0.01841776488079414
669,13.488449963172569,0.006125271573689303,0.013152268833899314,0.011029805699365527
670,13.815164570082393,-0.000359887501284633,0.013547667893431651,6.826146064533564e-09
671,13.686681285145664,-0.0042563529218206195,0.014528947089516252,0.008474136241223658
672,14.113522976940269,0.008281593140505443,0.01803316725976328,0.007039571799778227
673,15.222738997844731,0.0006167548376922888,0.01862460134639584,3.3820316704806944e-07
674,14.735507141334924,0.003318041268807678,0.0179627720060671,0.01251743699925105
675,14.709131140544775,-0.0055264871147856455,0.016903910757879635,0.026596874133861192
676,13.570305788315176,0.0024251786976356403,0.013993577267808094,1.476037155471191e-09
677,13.914809416223536,-0.0004341832588367007,0.014047111221965636,0.017448708316037308
678,14.13931929654749,-0.0012744205397671915,0.01428188743295389,9.52447153852618e-10
679,14.08153634053107,0.011449509514803852,0.0157740890107032,0.022118253561420123
680,14.419135050566185,0.007223849729178168,0.018017647919563576,0.014076961211815295
681,14.291010448550464,0.0022628127530273513,0.016044884015343135,1.8213861575548687e-09
682,14.881048766695125,0.006360404222610448,0.017848274167175826,0.02587848317437307
683,14.281054025641572,-0.004771638608826916,0.016320492839151032,0.012807064172933803
684,13.750496536794262,0.003573983579088103,0.013727790440295118,0.017911162436036843
685,13.596566917761665,0.00511354172968642,0.014091567761246385,0.010443894817485021
686,13.925024113691164,0.001120321290780733,0.013607613575576912,0.030619069832717418
687,13.860586667995925,0.003193342799734339,0.01725791317184673,0.01611254341553404
688,14.073910576676367,0.0052413863250411795,0.017713860751090955,8.307823748790587e-09
689,14.017808504839847,0.0024584832358531005,0.016952451929871704,0.01953733118977502
690,14.479149478037147,0.0021381742330659,0.018276485198092114,0.0
691,14.86907728187531,0.0024852619984599383,0.017143304555856057,0.028093115548663075
692,13.727589020308292,0.0028159526675180365,0.012163001980575574,0.028263755498046193
693,13.252181197241693,0.00047971298974162284,0.012525960996910503,0.014152560648447382
694,13.676125507647324,0.00243348970598528,0.01268805885857595,0.021507413287423553
695,13.558649261341307,0.005628026728103891,0.014558374264586432,5.8125894929192833e-08
696,14.408034513774973,0.013158519776422751,0.017917057762121127,0.02962396883290934
697,14.801497524726901,0.006220131006289107,0.01836170993226561,0.013853534006639003
698,14.46809761219527,0.007251465761967032,0.018354537328259663,0.020878722859515263
699,13.65049742279491,-0.0004396524539952223,0.01731351906527233,0.017033694585410975
700,14.519653039565963,0.008987320952813991,0.013581319248774424,0.02894734468856508
701,13.755298099098587,0.0014892319070244464,0.013260562325676972,0.02547663272809969
702,14.405601435094411,-0.005363829186505273,0.014127780619360238,0.024114014611054495
703,13.8953311699173,0.009541513913663431,0.017555649776583245,0.02085434683999923
704,14.34231801559272,0.007674066068249233,0.017827674424935082,2.5016739347755826e-08
705,14.158164845658865,0.004753568039799839,0.018568178543089228,0.026441842861203713
706,13.787150624916803,0.0034539341285375197,0.018829829347049316,0.023187269103109955
707,14.844290597876544,0.0030464728682975217,0.016773156969186125,0.015348948135097849
708,14.044233247636162,-0.0019238115678623289,0.01468442795087159,0.023299923193887847
709,13.394992664553168,0.010013587295039659,0.013988693601200917,0.01960297131131003
710,13.710707468939466,0.0032851265182413723,0.014728841346039172,0.022676742449952676
711,13.716043343540823,0.003537559125150378,0.01762236442934727,7.815658839050341e-07
712,14.101671548224935,-0.007062039098952133,0.017308983968312687,0.020715632934458047
713,15.121433366349072,-0.0028890661778780105,0.01769434668638272,0.029068282162458152
714,14.173740610445034,-0.005328650343336264,0.018481394530778142,6.18963056156491e-09
715,14.545394829178786,0.0033166219153236516,0.01725366401925077,0.014461944449015735
716,13.981199711316256,0.0014713842428919171,0.012852004816549268,0.02758642366775621
717,13.776167956263807,-0.011101396887812925,0.012827364011239921,0.02355558490036638
718,13.3048433801482,0.0007158645644333569,0.01312350732798525,0.0
719,13.873800404291115,0.0029661335694181564,0.014715150990224257,0.01299954393222024
720,14.952262714866555,0.00564147658569413,0.018573741890355197,0.02667172704180081
721,14.346138449882767,-0.006929066870240414,0.01695912073405687,0.024655518554403236
722,14.48316673642195,0.00907429918539763,0.017963542349034294,0.0230605474104903
723,14.314627080734933,-0.0010430808027730573,0.01773312182724779,9.778770481780164e-08
724,14.209674977164527,-0.006694835376343288,0.012452620531803365,0.027614896497040176
725,14.121069729297734,0.005556864494083662,0.012642211524110882,0.018347011743697034
726,13.584296700660596,0.0005794063513275565,0.012756289140766252,0.023462274003728485
727,13.467683687059116,0.005083924276235701,0.014285522715204021,0.02753666947527208
728,14.574592132919715,0.0025595944703259827,0.01863948798487152,0.02112311451358269
729,14.270658549121952,0.009110785378808767,0.018907681749788442,0.02390119484039405
730,14.712843614381287,-0.002738112586364918,0.018942775927320462,0.018748546803162812
731,14.934137308593293,0.008691591279434521,0.01993355402746361,0.02582314714970806
732,13.027529018909538,-0.009078550461764914,0.012580493406058903,0.013128472526642617
733,14.464304851832047,0.0031941955792961323,0.012613058642299528,0.023753279924939915
734,13.81603208834418,0.002298667140808736,0.012849712661006837,0.012817597810066679
735,13.841226195444444,0.003171558207056963,0.014179573790899689,0.014151473855834294
736,14.374497032920205,-0.004016642361461085,0.023960424463141665,3.138743083379977e-08
737,14.647483035300295,0.0030117009087722983,0.0207279806985032,0.014420377522010936
738,13.604919112662001,0.007355879784575914,0.0214196548856112,6.886783020419753e-07
739,14.128494246720633,0.0022049165497312856,0.01808426841645313,0.021540167163795195
740,13.882525914671314,0.008062097024466636,0.019377940276970033,0.0
741,13.489880085800388,-0.0023128823438321737,0.016037229663313994,0.022453079183197402
742,14.188324706871116,-0.0040168516260224146,0.01802464258600974,0.01568008290749209
743,13.544748355148554,0.006942468159493661,0.018007052004566787,0.019290631452409432
744,14.015237234020455,-5.068381899786304e-05,0.02385824038183358,0.023316959086563203
745,14.882049181651988,-0.0015991743733822857,0.020492106353602598,0.0226844434818602
746,14.612990842110715,0.0020260511718481764,0.023063388919846498,0.01970893578000076
747,15.066139325281492,0.00028837916166073174,0.019622105928874107,0.016221631673074655
748,14.137222700646793,-0.0016414344271399285,0.016897900160464344,0.020395993918846358
749,13.844800918464275,-0.002242824962769224,0.014316045497483373,0.02572289436901435
750,14.060004148623221,-0.0077468342933758524,0.0150877242818261,0.020393515461763555
751,13.702395020513096,0.00037421554930780037,0.016375109538800472,0.019317213988148507
752,14.54081502888702,0.0035092305655835612,0.023225143886771934,0.01576939718447994
753,14.274778099382546,-0.009281812602618464,0.019887575750214433,1.0268148791175007e-07
754,14.598836514468953,0.0014206787765855557,0.022956168331289054,0.018774816861818658
755,15.33292978116714,0.00010565103949651256,0.01952738888333322,0.0
756,13.894956665476716,0.0008840993584040602,0.017810565460246595,0.013829531105631579
757,13.375077536675338,0.0043138388620521575,0.015231887387289185,0.009048989948932733
758,13.829669287734859,0.004059384501901177,0.015909788839346923,0.006185683277842782
759,14.053785234098404,0.0036566270069154855,0.017935528749659146,4.477960765170881e-10
760,15.079670864245513,-0.002163644580121299,0.02393550314243074,0.016077943804663517
761,14.827803782233412,0.0023252048208097565,0.021496969592211174,0.009828389610046262
762,15.491419222329972,0.012446035418251915,0.021435856797945498,0.020649673363921872
763,15.02579496545725,0.0012928547007131754,0.02120953501300726,0.033136253355189375
764,13.584172504184465,0.0047026839389503125,0.01574077162639616,0.0142045335207741
765,13.621639104123226,0.007109842251257855,0.014478932505222647,0.02445421504232522
766,14.47069306506401,0.004592973866651102,0.015201029750601941,0.015251561964102605
767,13.754484217405052,-0.011639694673333293,0.016883530147299392,0.008958216470252727
768,15.0990093756794,-0.0023181842679135013,0.02374929771939361,0.024738927975244594
769,14.124350716540409,0.011164232467492477,0.023821469113805158,0.02247028663230916
770,13.91993522551232,-0.003407165208579497,0.022894084996613603,0.023323489000217155
771,14.298692966253018,-0.0017760571487591829,0.023581839871010625,0.018584887530187808
772,14.155856233392146,0.000336115036172838,0.013191151718907652,0.018629756435205303
773,14.230334747858025,-0.0016545671890751978,0.013490261648466211,0.018836510694926995
774,14.372618095468853,-0.0019958072929954266,0.015091553933379862,0.03373890250203918
775,13.844517547763687,0.00021542799497194313,0.016301643584554777,0.028569433146637947
776,13.924160273422945,0.006669073709510319,0.023002036584004036,0.0
777,13.926821754440631,0.008192565342865188,0.024073963106265542,2.528538864840369e-08
778,14.074462052342145,0.0022486358170532134,0.02413077277590406,0.022160076366913167
779,14.613396746722474,0.006793162451044723,0.02362013470367087,0.014782322780993758
780,13.85249010536289,0.003536868648051977,0.014352878979203381,0.018117275767722422
781,14.067115765723347,-9.509173905449058e-05,0.01472935223168747,0.020112333764979437
782,14.184607250561054,-0.0006539926165109811,0.01628419224674956,0.02982414278064101
783,13.875227344857011,0.010965963434033589,0.018920893687869415,0.0350082068521457
784,14.970890728855732,0.009609696304895103,0.02333218568780075,0.02987234803670472
785,14.789068431609586,-0.003996860722109982,0.022427264160947778,0.0189232800295325
786,14.933736560180035,-0.007365507748980925,0.02262398370012025,0.02823599963777286
787,15.878598702510871,-0.006493714946463765,0.022647521843115567,0.019726228676140385
788,13.93457725293526,0.004453078943764867,0.013809936520290058,0.02152020756214777
789,14.340871737031252,0.0008545334466618445,0.014068281922232915,0.02418746696592522
790,14.016468654302992,-0.004009115787110232,0.015263551907083976,0.025492224417597003
791,13.670972615108411,0.0026088863964061947,0.01844456833424381,0.02288805082265034
792,14.9957241746669,0.0047439997997714015,0.02440281164061943,0.0
793,15.121937301487124,0.004931840720710266,0.024690762852123616,0.02574539152363093
794,14.779767059479852,0.011497622331510452,0.025523594336085184,0.018758108906748415
795,14.840642190450591,-0.0012363954413872323,0.02629730653540209,4.6846619341265885e-09
796,14.815131159311292,-0.0038215201662987453,0.015448596858103134,0.022317940709629065
797,13.825457676132247,0.004845001478869873,0.01437020565716943,1.9763466663228746e-10
798,13.706505515127592,0.0011720590642973114,0.016514643207169156,0.030987575862119875
799,13.480262652623706,0.007094255288362444,0.020131581505036328,0.020539295756253892
800,14.366324961166404,0.008672154045711977,0.025542457759580573,0.022442826148774565
801,14.143687459451742,-0.0019918510243506593,0.02241375977809131,0.024384834403591422
802,14.50009794352258,-0.0034631404915579068,0.021137784790023328,0.030860188781951885
803,13.638737091134615,0.003232907763065798,0.018799580583256675,0.02479597174566481
804,14.173458125464673,-0.0014245051448285994,0.016378030767663743,0.03330609225296358
805,13.400047210943933,0.01205323699656386,0.015536521928499662,0.029979801747246765
807,13.709790696003052,0.0048512350226990715,0.019695394734952968,0.028950311788901065
808,13.825482453062268,0.003959358739693008,0.021486718725309894,0.013081413235393857
809,15.112197544850785,0.0028605235068198498,0.01990440256735475,0.03248440852305401
810,14.184474133269196,0.005763254044098052,0.023159608343867738,0.021256267951905106
811,15.053335973765574,-0.0008268153587220161,0.02134412342398708,0.022160084243734772
812,14.384175906109785,0.002543595741092683,0.014840717711149806,0.027741271635189767
813,14.310029892421095,0.00365512394597176,0.014403067332241904,0.017927960578941252
815,13.295225947139185,-0.00207213826506038,0.01487158933124209,0.024661622290947354
816,14.218078547717171,0.014504887855450392,0.02141253314227561,0.027254309753199778
817,14.039299782686024,-0.009592758310757473,0.02103025876024803,0.028703258153217823
818,13.710468622743935,0.008878226857128342,0.02059519368556179,0.01805411592168987
819,14.579917819686733,0.004070695694111277,0.020034723570368874,0.018391264733057022
821,13.943872723051884,0.0018707088769774375,0.013023719807842452,0.025057703723487063
822,13.930143011725976,0.008164099636463135,0.012781274160114644,0.037114759154771325
823,13.701263791293444,-6.665048915586977e-05,0.014589789796458476,0.024393767169364273
824,13.628650632511006,0.018232839048579152,0.02132589012634797,0.018239888736867278
825,14.303977889384653,0.002061033718068868,0.020630522740320616,0.022860695926525877
826,14.89326692246784,-0.0009018494001878028,0.023302950116788974,5.981001028213942e-08
827,15.323387306315045,0.0060292998515268734,0.02292989409503828,0.03258204401159038
828,13.213465414419694,-0.004627212528260173,0.013808883592728105,0.028587321396439973
829,13.663837230298894,-0.0005566173725710768,0.013820302937040906,0.018309209419726767
830,13.907576383428989,-0.0007563985730851568,0.013823920720964203,0.021298963986721122
831,13.606638074058365,0.003019391393792452,0.014747732490817938,0.01592981110915089
832,14.025886800070596,0.007493155830548329,0.024226232773270025,0.01775899435129469
833,13.86074595313399,-0.003527400074832739,0.021213978096842792,0.02583726280565314
834,14.043038493324694,-0.000561019498324714,0.022093951447307074,0.0216873609113189
835,15.272926098940596,0.004218626536292956,0.021733321085273125,3.698774675549245e-08
836,13.72512010854443,0.0029454340722903545,0.01819984395720747,0.0020176204282034687
837,13.61001523609744,-0.004100355445648696,0.016402995191720466,0.024592466555273
838,13.938326919022105,-0.0026913277106756952,0.016687177048946,0.021047800785468477
839,13.87149059992847,0.00412716788865438,0.015966093325308798,0.023989218610648306
840,13.801454691287539,-0.0069341347564928464,0.0226617606638406,0.02588493716980067
841,14.178444857467346,-0.008828800675109114,0.021328913535643427,0.01762706308758313
842,14.305612777895535,-0.0026806862246218986,0.023622529957569482,0.019969737129443787
843,14.458069371417682,-0.003094800226206595,0.021286490108830887,0.02595224046973866
844,13.392854359173205,0.002485885186846529,0.014807850309169453,8.030250994227745e-10
845,14.139339465073185,0.00537802386361371,0.014061108835157335,0.031097261523046742
846,13.595235875323251,-8.187765676912165e-05,0.014629683836026449,0.013945836763642186
847,13.376249496656971,0.0031041732848191834,0.014971177177046577,0.022728593344317434
848,14.000665333271575,-0.002114631239675387,0.02293180627252914,0.026475741727870716
849,14.27016649692198,0.009820024719499476,0.02138541621157098,0.016974014987088122
850,14.695957054307547,0.006670978623027266,0.022730679345790015,0.02827402077204516
851,14.538703190913255,0.004770733311651646,0.021133807950427727,0.01843051778871058
852,13.381160798000714,0.0011671766996949498,0.013043006114186876,0.01715780991327258
853,13.834332275422087,0.004483945177034769,0.014053653954711604,0.028920476965712257
854,13.930731114523224,0.003726295351517491,0.013948996205541114,0.025611662596468427
855,14.18829933106074,0.004860138926937318,0.014443566860382078,0.024119825485888813
856,13.83091160225437,0.005867841919054769,0.023867727477366305,0.023254195289369815
857,14.375173790850935,-0.00181438731638356,0.022399991650038757,0.010267333224575003
858,14.489661721437981,0.0050286056173177605,0.022098192730051487,0.028467828806750622
859,13.93017469642202,0.0004804120854621042,0.02112940997274134,0.0202957118262723
860,13.752856943560461,-0.001398528321463176,0.013634804625101502,0.010646236700104537
861,13.742040980367609,-0.0010012090344210774,0.013498459073192573,0.031834866073204425
862,14.085457006701338,-0.000798742668116662,0.013440142630207296,0.01285986219006535
863,13.425236040172468,0.003180936778352022,0.014131608491374343,0.024156579690885662
864,14.02886810862813,0.0086112080816509,0.022921000004151423,5.236100085465191e-08
865,14.348929494799199,-0.0014988203608661825,0.021270192715664073,0.022297431676749378
866,13.965514570852491,-0.002134659613612528,0.02117219867792925,0.016350131608418052
867,14.526739778576054,-0.0044699235768505,0.019573113973721114,0.02325829210928963
868,14.270299915530448,0.0012920441919109793,0.01730820813202213,0.019068657497793857
869,14.202287091667936,-0.007138723881503139,0.016531613324018948,0.02991759766780076
870,14.05119801874944,-0.0004732762494336537,0.016689654454428715,0.028672681019218643
871,13.467918195122516,0.0076296358725824525,0.015617767010449063,0.020686564918962282
872,13.638055247539228,-0.00390879344680085,0.01932520289605477,1.3655678298893232e-08
873,13.747356001032667,-0.0012089911719856698,0.02097566805134786,1.945613825095378e-07
874,13.627294311614106,-0.006137172427261234,0.021292408333994164,0.014732895974747195
875,14.879101256792932,-0.0014338386178707476,0.020944083070435146,0.022423709882096424
876,13.51709902782598,-0.00433226037025368,0.015043092516387038,0.005473395944224688
877,13.427465315696747,-2.831201313581631e-05,0.014037725889474655,0.022216194998036853
878,14.18862128275547,0.007189432984134119,0.01454582758563472,0.02538087127381971
879,14.455006370129617,-0.00343044387194405,0.015101233536221044,0.029958997186418958
880,14.691094881698275,0.011441278865458013,0.02286777567813675,0.019780067292537458
881,14.516600991404855,0.002221940277888754,0.022300178702401755,0.0
882,13.818519730461954,0.010748006578625992,0.02296818094527284,0.014031777116306328
883,14.38978560806683,0.0009474702486601194,0.02201930696712493,0.01980293477399298
884,13.471256200168916,-0.0013470598481512548,0.013987122254536893,0.0032096939878427963
885,13.071461026533655,0.009381082128609908,0.013808553964714016,0.010402637346139281
886,14.283270730313893,0.008467752670860054,0.015136253146551901,0.031013269420660853
887,13.827284667557404,-0.0056374733748607376,0.01525334753078562,0.020612564277462875
888,14.655136757526689,0.003716250166347561,0.02295097279938771,1.0475778339496982e-09
889,14.4935663128616,0.0018060839298011588,0.021869506518519606,3.918903970579289e-08
890,14.299930172515086,-0.0012836652583478184,0.022987210091793227,0.013982787472384284
891,14.23852220643849,-0.008050507195817026,0.023744244164817834,0.017164158233695333
892,14.053448462045381,0.0027335084114508378,0.014956348772911986,0.02876507699505567
893,13.274615058076028,0.004522162861377917,0.014402487985557386,0.017375417765811214
894,14.085333016545064,-0.0005106803917526866,0.01608571578276656,0.02637621362863136
895,13.837403988821098,-0.003743765161962137,0.016922027340361672,0.00882848922421068
896,14.181981964023533,-0.0024089617179502824,0.026017501524277686,2.7061591205330847e-09
897,14.728113250972164,-0.006714375393224493,0.02001551503755962,0.030812126272963928
898,14.423047803213867,0.001539377746192144,0.02052010616675216,0.017926094305340576
899,14.047060062784073,0.007348141266788749,0.018017221926944472,0.017456912530187607
900,13.769689693682265,-0.009990258276735386,0.014717833932797733,3.4730882479643618e-09
901,13.990068242745235,0.003700995133462575,0.012952462049281365,0.0
902,13.680230622972473,0.0029576358810774494,0.01418900313752865,0.02432838253986558
903,13.415457933797127,-0.003278406741995464,0.01520751259932915,0.02375416928891084
904,14.575911154852655,0.008599701027773696,0.020493771307036324,0.02416079915173
905,13.80123243444392,-0.0016055205460180067,0.018448768424898287,0.01726993146023088
906,14.598858411355405,-0.0031511373664588854,0.019863325960772418,0.02609873068519959
907,14.451013909392605,0.005328879677472092,0.018985217733568954,1.1329907644770926e-07
908,13.745282379847641,0.008321840222344565,0.013944147298294983,0.020444362602553084
909,13.587039810688493,0.0025382224235018184,0.013119377280367286,0.021840951976015564
910,14.019665012090671,-0.010434635813358087,0.013422207972902936,0.02213893469401926
911,13.37419305836507,0.003285137339832412,0.014746570256441275,0.02508532451309595
912,14.44243766790042,0.007637795009158677,0.01953893891796187,0.01910969313005434
913,14.537779143864606,0.0013831888897321,0.01909989768281848,0.020715523736582354
914,14.375469286138921,-0.0010893479606593043,0.01945690828874295,0.028476600932489726
915,15.253852351288852,-0.004462984694506783,0.018097265458780185,0.016723610742438055
916,14.200883163808081,0.003487757605181275,0.013795794428303271,0.01807649989136325
917,13.880905967453005,-0.005308161370398013,0.013642584736457406,0.026600178570579974
918,14.448521285235064,-0.003115151481889905,0.013930877111570582,0.01162829811817397
919,14.14428809819316,-0.0039026307276331957,0.01463526470168975,0.027555620796873966
920,14.69601584716269,0.00044635659726843596,0.02137423527670089,0.013046725954242102
921,15.276415644258904,0.005840749177871127,0.019620653901754645,3.414011705665156e-09
922,14.357209055648212,-0.007807479894735895,0.022009891622582725,0.02323310690622814
923,14.06460772562848,0.0032986977636322887,0.018431658206197413,8.477587303059217e-10
924,14.256537799666244,-0.006934225656580361,0.01345885739301034,0.02933544950642054
925,13.795442384083765,0.004832501730042323,0.01277056136050571,0.019549053434991845
926,14.190211537407345,-0.005806505475754581,0.013384236659188467,0.017696684591267407
927,14.251789179101968,0.0007199906163013293,0.015772324006444145,0.020333840869374738
928,14.338263896211126,0.009009874488145933,0.01929049175447578,0.02587770569895091
929,15.291503795528008,-0.004439098945639192,0.018807243518351016,0.017650748452497977
930,13.76001672843847,-0.0092800891531574,0.018587443116597747,0.014448648635617727
931,14.58578854863382,0.006203912635255915,0.01867078160069257,0.02348874246041505
932,13.800650202194035,0.0013650721835806688,0.015765232490321014,0.01468176656872069
933,13.926756239956847,0.008017572913977875,0.014722045154131365,0.026523088226411525
934,13.883506242818823,0.0023543312646800846,0.015612946964616396,0.030012449757740752
935,13.340260494713373,0.0008008032721154785,0.017709809063273386,0.017606443188697224
936,14.880649608515727,0.006416211464422472,0.01931407524942743,0.020785899390546075
937,14.036289419147112,0.00916436049475295,0.018721037286988804,4.915088519683667e-09
938,14.785266235623979,0.014355216962705895,0.019831580424465867,0.02245794375504703
939,13.053824239132846,0.016565973288137293,0.01841313723487377,0.01126053350418797
940,14.167788472029605,0.005589315377906922,0.013455543563330587,0.025131458888308388
941,14.46182689631492,-0.00044689953915699564,0.013978317615065622,0.017863554305232232
942,13.9966376204627,0.004971138771188063,0.01462626113767791,0.02362870703362011
943,13.753632033039887,0.015127406427364506,0.02086025135391887,0.015189292503489457
944,14.848835595269295,0.009793665908324159,0.01871895307382929,0.025367304055395015
945,14.993056294637586,-0.00511177298909471,0.01787767278730653,0.02515648703574574
946,14.083541141465705,-0.005592196417816199,0.019255219120374364,0.008814486500213518
947,14.449888569446225,0.0013506815063282446,0.018407965266785863,0.0
948,13.618863239685988,-0.003961267648026205,0.012910764372352621,0.014162175318151986
949,13.859829219179993,0.005674207308691648,0.01301606106499039,0.025376170389452814
950,14.361881701949887,0.004107518700623771,0.014574598978667678,0.01604238481544989
951,13.898215192140446,0.0005921944216873244,0.018980661262087077,0.0
952,14.174835730985922,-0.0073483396241814675,0.019230465644628034,0.014012705520954395
953,14.90697369542597,-0.007152291179647306,0.01976153794374483,0.020395892341079788
954,15.08759626971566,0.009266548149893727,0.020566446359284583,0.014663065282954656
955,15.246217714893794,-0.0030444688901911056,0.020374144658418216,0.028750607910809963
956,14.488194070620365,-0.0019292425424823818,0.013222130973836758,0.019556918011511052
957,13.825097039195693,-0.0063203890216109865,0.013518132650219082,0.012526494280956297
958,13.948077159595814,0.003979662960981675,0.015182321351060806,0.02958378867090419
959,13.51762113505308,-0.0014455872533628228,0.020575000253603072,0.018396605766021982
960,14.609873756067984,-0.005452647131244042,0.018732389048854874,0.024014363512326442
961,14.979705258492306,0.00283861944411028,0.018447455067648322,0.026019438348762934
962,14.049522197671838,-0.010919142425512878,0.017817127669648342,0.03148249790886289
963,14.4335165195381,0.00011685904242992385,0.01596508751146292,0.020728960119195
964,14.302682609634585,0.010756147754349183,0.015103438880903694,0.024448040873709973
965,13.535782304757305,0.004235656052189524,0.014645093594519175,0.014523143967994742
966,13.553680951379723,-0.0018362456605040551,0.015922639875445566,0.02700329998679483
967,13.91053328892069,0.012160389707512714,0.019158012597204847,0.022266425927776202
968,15.218004652164627,-0.01241379882667157,0.018728839083459733,0.03100831448278977
969,13.978634719261889,-0.0007813781998605619,0.016888024605849414,1.8653164481905993e-08
970,14.459684013086248,0.010000323612170766,0.017961095705713387,0.017530417901942742
971,13.644328718921962,-0.004037390980538052,0.017829440284166095,0.022348770457170198
972,13.494608222191202,-0.00502073239715699,0.013081343258972134,2.52293331432891e-07
973,13.581707541131715,-0.002383485530633518,0.012734701009843584,0.030400617130005175
974,14.549332158453813,0.004368348629035945,0.014063322602691053,0.02177615817252897
975,14.305121242152813,-0.001241241154700893,0.01527035712953151,0.02707631539755927
976,14.038514332370978,0.007629390041237618,0.017803740663376002,0.025220843586043238
977,14.194775526685524,-0.0006162385974946637,0.01687448667513405,0.02206722451583704
978,14.242161765108197,0.01545909065473672,0.01769818584229876,0.025322192852583015
979,13.909282650670884,0.0008062557913857536,0.016360968850218077,0.009096304762004613
980,13.787525503790185,-0.0016412849110055646,0.012186244800021524,0.024144660545604605
981,13.490921997330444,0.003958688824452923,0.012519661262219988,0.020320380557335288
982,13.804711113441202,-0.0012466179426068732,0.012799982272893865,0.013170488495368726
983,14.000555008918704,0.0077845438769233305,0.014679599836709455,0.01741169428687244
984,14.560447680692391,-0.004378430720664911,0.017873264265485984,0.030153596575590153
985,14.202400973632322,-0.002457379529773534,0.018000912865855426,0.017169567080390215
986,14.67545505561019,-0.0010223372483224526,0.01956942587385558,0.023879396873996577
987,13.980577776499915,0.002551592774792062,0.01890142273011763,0.019759525145126085
988,13.550620229529306,-0.001960374990405867,0.012571056010088733,0.011043399761210557
989,13.446954082670489,-0.004736039625045881,0.01282843230026223,0.00962982101320693
990,14.221993625318511,0.0007276952952454775,0.013606336291061338,0.029055823253551494
991,13.964669750896645,0.0010614877989374035,0.015058576435183994,0.023851392004690986
992,15.104949948965386,9.88593763491168e-06,0.02585592277703315,0.023113166610543974
993,13.794854058493938,-0.002772394248676826,0.01983816045812242,0.0031742422330030347
994,14.58445211406078,0.013817760184442519,0.021167914868447192,0.022250397303319343
995,14.652743825054845,0.0034826844214836256,0.01862444166259894,0.01234170195427577
996,14.153469010740965,-4.289799667921645e-05,0.019696338863254365,0.009718947634362278
997,14.151214014580535,-0.0024631907138009525,0.01579372384725098,0.022460162997497653
998,14.068322040149898,0.005613809773823769,0.018584122949599716,0.02043794813367988
999,13.701223221332548,0.006364172069202658,0.018353650060868816,0.025315838724107954
1000,14.863546792840896,-0.0011033583717600674,0.025512136399387767,0.029452588248156934
1001,14.703834789278398,-0.004112001883756347,0.020790057021580183,0.030001329756610674
1002,14.437974558927223,-0.0009209044035336492,0.025055135315731232,0.023469114169813426
1003,14.15761235502808,0.0060764742483502545,0.01928327408005695,0.01946705656581556
1004,13.538939086888714,0.005021336382822034,0.017034613208592113,0.022113575544332794
1005,14.276264284396653,0.0012937847011955874,0.01501050765140885,0.02841981851521216
1006,12.736427674496861,-0.006059037206365032,0.01368652833052654,1.0357976856539315e-08
1007,13.807673382928275,0.0033948167321943266,0.01552845677425916,0.021835245522070758
1008,14.455508507421689,0.0014449328219246769,0.02321416392872176,1.8005071548021313e-10
1009,15.480158980864326,0.0045130189854520894,0.0206472997146434,0.021164417846849796
1010,15.015610914461579,0.00933729178728609,0.023802287254756853,0.01788696475568806
1011,14.540380952387427,-0.0019899102785403875,0.020601329678486928,5.924135722754006e-07
1012,13.982244578557609,-0.00015690639244553777,0.01822921697109496,0.01268694544124533
1013,14.042081826706374,0.005255646204821327,0.015353784783658857,0.022271525828556203
1014,14.362397914924605,0.0048131162785627546,0.014420004512587549,0.019812548050823265
1015,13.815588980512107,0.0054876252074847216,0.016149790586027616,0.022226111253003732
1016,14.508656872398666,0.010144412966045945,0.023122077239899515,0.02624057715053118
1017,14.239135808199055,-0.00018635479367236582,0.02067371895780864,0.005117495739216095
1018,14.297739243881967,-0.007565422153857427,0.020988840692564077,3.806000673459816e-10
1019,14.263114031061118,0.003939794595350999,0.020591372804985505,0.0
1020,14.101705073610637,-0.0015784051577148433,0.017485453399325276,0.023823697396409292
1021,13.424709478918322,0.0016617239119823687,0.015057422295854621,0.01979194461814171
1022,13.840742816991805,0.005101254054586701,0.015172601499570016,0.022587774859555307
1023,13.701959714445733,0.004421510630549708,0.016221253713576512,0.004240905100258502
1024,14.422720391088864,0.0018974864305468112,0.01963804035216628,0.017717694073487587
1025,14.798493321454767,-0.0062450507974808125,0.018577860198471255,0.03374759596224285
1026,14.344424746967105,-0.0009128929052918103,0.01891213541291624,0.010615682658013747
1027,13.890643465209394,-0.002944343208959752,0.018086910453303063,0.02154551870859791
1028,13.799902131791875,-0.0017538736067739162,0.013437328944450903,0.019295913817593192
1029,13.894000027565475,-0.004022475688561331,0.012572468766792685,0.015831808583091436
1030,13.68816465109832,-0.005734789480236939,0.013367224739165217,0.02950237789551623
1031,14.186145018288071,-0.003887226642157265,0.014519644885194614,0.018099794277928287
1032,13.917376291493525,-0.005982710982935182,0.01905874420908935,0.0
1033,14.689756674388828,-0.0019402837583356394,0.019360448012403875,0.0
1034,13.679032615347841,0.002767599372088135,0.019696561638742203,0.0052273092621463865
1035,14.499342774796808,-0.006574523574161966,0.018886038567566796,0.019302076668439954
1036,13.731993442032635,-0.0025314904297728848,0.012703755378583046,1.696065348243091e-08
1037,13.603326147759306,0.0018859263377927963,0.013156003245591871,0.017033527096007018
1038,13.62516629694091,0.0001982646460545126,0.013400587211652683,0.018534387301931438
1039,13.55324912776844,-0.0026061326904414277,0.015695451677511237,0.01659377968242653
1040,15.27292429054895,0.005837020463010787,0.01815392528850034,0.034358082605969044
1041,15.198575775410616,0.0033783974709151975,0.01877773774679018,0.01190675891116397
1042,14.388679094639759,-0.004295708232500209,0.018738427967918626,5.553927349807472e-08
1043,14.335473521209288,-0.002919446158648789,0.018055539144449198,0.0
1044,14.406992403757133,-0.0027355968332207063,0.01233155300492056,0.02604991108655889
1045,14.013799574086466,0.009863209678815009,0.01279352554343471,0.0
1046,13.953407627305882,0.009407200307529479,0.013312145125847413,0.01634889717872745
1047,14.004188238247389,0.0032610271203630313,0.015709907389860885,0.023453185672468974
1048,14.561897114718347,0.0038658868744619076,0.017810330767349437,0.006070198265614474
1049,14.841735844364484,0.006574521157223609,0.018493206449210778,0.013029924298122495
1050,14.546952611112845,0.003914549578819467,0.018056439014652904,0.03029536870272406
1051,13.720934442273288,0.001629497758036508,0.018310151867537237,1.0278698975412393e-06
1052,14.145661276747925,-0.004381825371227607,0.013028120431793404,0.030754633196819786
1053,14.063869958960119,0.00040580368162181215,0.013598066983203918,0.021278662164804934
1054,14.254610024209976,0.009820197322470204,0.01408807758890626,0.020670728877120664
1055,14.054705595780636,0.004509543415105022,0.017295707106189828,0.0
1056,14.996266790115092,0.003820217415729175,0.020907839851327555,0.02402800541923076
1057,14.53737698677892,-0.005846860243647295,0.018866165706047894,4.718683366955459e-09
1058,13.786393711156506,-0.006389284321899894,0.01742606161892934,0.020943382634933894
1059,14.919251881404096,-0.0017858508525563093,0.017565603876514284,0.02551601019966881
1060,14.007786651810804,0.0031068501210552587,0.013648631617876014,0.013475630837682393
1061,13.526967857609074,-0.005470385769335845,0.013160535513234137,0.01619099338443489
1062,13.893780075015444,-0.0010608163997993284,0.013913054669439593,0.029669231411141677
1063,14.056485760749394,5.667132029057688e-05,0.015651424551584633,0.027100434500209387
1064,13.915209801413937,0.006585562597048265,0.018470070756455306,0.01849001175342118
1065,15.091812272923635,0.004232532662020399,0.018962029961599566,0.022351402303195184
1066,14.442519709895967,0.00445276922234758,0.018231401519993716,0.0229584629326148
1067,14.815617590466815,0.004207366975516831,0.01791935245010484,0.030900655574151694
1068,13.986956986724708,0.012816359173821013,0.013047416995732185,0.020642799295005124
1069,14.272203833996716,-0.0012834820047743173,0.01310922813066575,0.026164300053159267
1070,13.625688656628624,-0.007867612055788278,0.012961279484193356,0.01897918905673286
1071,13.6911239121945,0.0020939428433706803,0.013679286088413331,0.033023182693980545
1072,14.870950594697769,0.0071991578412440764,0.017164396028558213,0.03494400265521056
1073,14.791655146906994,-0.0021235065999088767,0.018145738684928466,0.024565401729018478
1074,13.923371519142856,-0.005753988778689543,0.017759052982158272,0.014046652875856526
1075,14.199216120220985,-0.0029507714525312673,0.017337174500024602,2.0438991288041557e-09
1076,14.406885645219011,0.0019309524476915697,0.012645185766482965,0.026081417166169213
1077,14.056970523644619,-0.0007541518104692324,0.012285827901688305,0.029069384074551556
1078,13.784043441390814,-0.00048519838407037826,0.012171464408172374,4.129512711248962e-11
1079,14.214286685800982,-0.0001541729754700694,0.013561616927055743,0.02000429763751515
1080,14.410599871394107,0.0020909559444497647,0.018543510967414294,0.02247232714473099
1081,14.645255646365564,0.005627795689527726,0.01843758603843786,0.01662333345663749
1082,14.31310808187304,0.005495867202837236,0.020119993042802466,0.014495676067850776
1083,14.726023014122234,0.0008519166799939364,0.017176435283328642,0.012353517683097125
1084,13.896545313126714,0.005254878736453866,0.012536509442354552,0.009445162659126196
1085,13.616158901688467,0.003588481003405667,0.012535527122149939,0.017427356361167847
1086,13.703866469039355,-0.00045826980774010654,0.012977868900522166,6.486907993106794e-07
1087,13.448055784977248,0.005602286387823609,0.013644107299075333,0.024037766606621165
1088,14.518083830886296,-0.0057168495656294786,0.021044944788163496,0.030772402403509525
1090,14.056493073757125,0.0019291338675129024,0.017959496023655746,0.019419786964106612
1091,13.845091453595057,0.014757356015853904,0.016383475310723202,0.026797987673800913
1092,13.7669459135935,-0.0014999012177419491,0.01582278879943386,0.00895626984840144
1093,13.331744321448436,0.0017660646170203406,0.014271485286840663,0.021106448018240895
1094,13.765756212503614,-0.004876464942519243,0.014633165770897207,0.02629912594989143
1096,14.769474717145453,0.014655512235654573,0.01983697073611929,0.0356866043099761
1097,15.135656196675669,0.007658508602605817,0.018950291267842007,0.03440487998258718
1099,14.194577066495675,0.005131857456774467,0.019237391449782593,0.014786048052215861
1100,13.889196146023071,0.0016591602719117952,0.01434613746455116,0.023842153056669983
1101,13.65854967530731,-0.0011240586030077785,0.014293729876484371,0.026329785753990507
1104,14.319020633989654,-0.011758367038429238,0.019900922536782398,0.01787245789478156
1106,14.470448333820414,0.003204349078048459,0.01862890331800517,0.020553307792873243
1107,14.735704481254125,0.007694215183641415,0.019000116230484223,0.017136619244840837
1108,13.361181729869546,-0.005164708318677608,0.013672987782963842,4.248233585219621e-08
1109,13.785625637855249,0.0029520282931709886,0.012883761629416832,0.019664178675863567
1110,14.731519415807188,0.007805768171527485,0.012957040941092774,0.029276400428019846
1111,13.642368542878055,-0.003414558640994477,0.013587602388362397,0.021270819275333266
1112,13.847012482211492,-0.0017116749323333226,0.020558267619502392,0.01536957647614014
1113,14.39049572455125,0.0005716383082961061,0.01837405492283468,0.027929415998466656
1114,14.17982240214391,0.006038357827427653,0.01930487989846791,0.02082726232960769
1115,13.799110015341823,-0.000808326742124516,0.019115726606227085,0.02097832352103928
1116,14.01487578250876,-0.004032756498032111,0.012820506710843551,0.017696307373541626
1117,13.780949203472616,0.0107732077159466,0.012489112000145502,0.019694886879559646
1118,13.981682417084984,0.0015661441140247252,0.01260164018222539,1.892293450634009e-07
1119,13.734139254605322,0.00526723856247446,0.012887641295827432,0.019674764213861023
1120,13.718804094749355,0.005779121514476037,0.01899810708861081,2.734036945636039e-08
1121,14.786577929011619,-0.0001123865106527914,0.01906521289196136,0.0
1122,13.641829638532924,-0.0022869137312080384,0.018500757023789113,2.813336426974126e-07
1123,14.57724490756283,-0.005380792189452509,0.01873218222386637,1.2991756102456811e-11
1124,13.994127906062415,0.0027193239900305485,0.015557470446414902,4.237183555383977e-07
1125,13.616689582767913,0.0023398326201000998,0.01523990217377011,2.3195080945291874e-07
1126,13.873362586320924,0.0018624751201279817,0.015526108571183939,0.027974019961676262
1127,13.607807556801605,0.004690934316602583,0.015648177160226626,0.0077972242935892295
1128,13.560655333551376,0.013157374538541737,0.018614426282679817,0.023187629320414023
1129,15.227128780816784,-0.0038682207406141567,0.01968843481666413,0.01835511220361177
1130,14.053878667386694,0.00012172730462294232,0.01892042364667762,0.007344152169235955
1131,14.749480358669574,-0.008762791276217019,0.01852008472562445,0.031561842838197865
1132,14.108330852106395,-0.0002729115875015431,0.013157888031706744,0.029971347774190093
1133,13.628828134838864,0.003688375203993325,0.012820773363036608,0.03041859603261748
1134,14.60187655809184,0.006432741412535454,0.013704581725269288,0.035335633257926595
1135,13.858336643579232,0.001971863974097129,0.014058964317672958,0.00935201814719196
1136,13.966043702702468,0.002746294764815314,0.01821953433065466,0.018367856767994295
1137,14.288618639972567,0.005501793464503414,0.01827007746284514,5.9862849692772776e-09
1138,14.19041757220818,0.0015054095279412457,0.018562590265517723,1.1009210190198352e-08
1139,15.343764404015438,0.00975891633302538,0.01834940884596973,0.00827575005464862
1140,14.267056503321918,-0.009243021478487594,0.014005408841166491,0.011952610367957306
1141,13.834108861520207,0.007737285783191962,0.013896223229499436,0.02341546421052986
1142,13.37853769016547,0.0019839527945184074,0.014012791882875108,0.011510527027056674
1143,14.077754939416733,0.0035044652069258614,0.015075217235679986,0.03170349667381642
1144,15.603347924068473,-0.00047614047107132274,0.019508218628196114,0.027014845829509384
1145,14.589153727764796,0.0006518094439896605,0.019525739214993197,0.014206936647100717
1146,14.756712193892914,-0.006452420447544143,0.019957306907355345,1.7767574216719161e-09
1147,15.297774328545339,0.004363170216473688,0.020159937576601575,8.274368372066392e-09
1148,13.9201313539324,-0.009315305740609573,0.013395529306728021,0.006379618213872625
1149,13.551864747120304,0.004981131031259199,0.013871058399118934,0.010776250735755994
1150,13.930176913479706,0.0010322354208828297,0.014252695084731192,0.02935277826236531
1151,13.922886817308203,-0.003072835825388125,0.015160726217848827,0.023164910095758152
1152,14.28986220250673,-0.0022972687844756007,0.020069144038781975,0.03190083689188222
1153,14.53670960150525,0.001105793236434686,0.017551311474550163,0.02669291915249013
1154,14.231463560980027,0.005100351431501854,0.018616870283380032,0.02347346851479851
1155,14.204474773550244,-0.001042126813911793,0.017508221447890018,0.034168274882271726
1156,14.50390614795858,-9.171724529182172e-06,0.012520051692100288,0.02074886573996418
1157,13.665665418232358,0.007241636513934813,0.01234452332186971,0.022028484305437985
1158,13.498424419603307,0.0003704359533641141,0.01328156239243801,0.02471000849021145
1159,13.35244116331142,0.01160654223427941,0.014556834834258377,0.032177179326568175
1160,14.763802933406053,0.0015462764476784918,0.018404568821914612,0.02561610121097166
1161,13.862008174801595,0.001026133656796224,0.017638309803366715,0.014437898181382759
1162,14.326794870963127,-0.004464148281359979,0.018674672480254808,0.0
1164,13.280092438943761,-0.006646252036881897,0.013340406291456101,0.012408620901052653
1165,13.102997257739966,-0.004576104755113102,0.012775313600399175,0.02889873397635933
1166,13.836597512791693,0.006226097614715654,0.013277260814231124,0.02861353224511169
1167,13.503948907788653,-0.005832477346982571,0.014764411776310972,0.003287460893321625
1168,14.857290979056337,0.0055187163208178895,0.01797572188135846,0.019877723104373028
1169,15.453117021608099,0.00024136767296877216,0.017512430549902223,0.019683939863789083
1170,15.150060242635535,0.008852137413824075,0.017919996694446067,4.3361555309829665e-08
1171,14.218322145782746,-0.0028959435486276453,0.016927399105364366,1.1144552088231668e-07
1172,15.106731627491564,-0.007353325540499922,0.012965173107076984,0.027305829139483435
1173,13.591486171428382,0.006272878519359711,0.012087463551298288,2.344210915600656e-07
1174,14.173903534977658,0.00593718641234051,0.01279434697948951,5.736368479958505e-08
1175,13.329475807903291,-0.003817323281334787,0.013316802858640299,2.9461162302955094e-07
1176,14.87223491022644,0.0019445786719478454,0.017086373066161686,0.01920389359192508
1177,14.525850074466922,0.002081242111493551,0.01802657206045348,0.023854803735379786
1178,14.865288647874506,0.007060692831380409,0.01778989599937087,0.028285340836763186
1179,14.51436425901211,-0.004977595358090423,0.017191701067431463,0.012313160956147335
1180,14.974212522819094,0.0002386169883393921,0.013657449162776551,0.029640488022006962
1181,13.890276863671724,-0.004778187934723009,0.013367763973544397,0.020577028525307055
1182,14.115248300024662,0.0032113247877545424,0.013355160840066549,0.015546488127593643
1183,13.540702782153225,0.0001914252919641618,0.01394152398962379,0.0075158250180229974
1184,14.406345289562942,-0.0005929265729495203,0.018439690501541914,0.016857531850157828
1185,15.115136604802508,0.003108797340761274,0.01751863539554792,0.027476342617807306
1186,14.016912873164124,0.00017653003182761925,0.01756347001295498,0.017951559564901853
1187,14.335708277779762,0.0006533275466077271,0.0172141112535208,0.01637355374309367
1188,13.940372627475927,0.006535658809953559,0.014109001960377714,0.0
1189,14.013020069424071,-0.01063960362040841,0.013813119516334535,0.01907695854626674
1190,13.345246212941545,-0.003318507416358705,0.01388852681759538,0.011235814477707254
1191,13.376310156552039,-0.005893986253813686,0.014860912649094926,0.027837976882774573
1192,14.19456886618104,-0.011515002270376915,0.01670450399448444,0.02346875783343997
1193,13.978369046876429,0.00619318208352572,0.016666661877330707,0.013033714613034906
1194,14.893632552229615,0.006637076370175728,0.018080378583118784,0.029154175796807607
1195,14.060299746586466,0.0006648133948793004,0.016372745661522137,0.017530298344606492
1196,14.910821588077164,0.0015851862324462581,0.013389741537305645,0.02732275145097934
1197,13.358226844149833,-0.001965466069943831,0.013614684605240205,0.009413095337380759
1198,13.914450597321414,0.004003146475940702,0.014462582132848671,0.024353274950622054
1199,13.654481146011658,-0.0001038747583988173,0.018603365014193803,0.02414894145454079
1200,14.088086004449053,0.007959903250199891,0.01668602991896401,0.022300701228906327
1201,14.301138973100025,0.003206900362827418,0.017425881927010285,2.09608915037803e-09
1202,14.812678175128115,-0.0006911277880822464,0.01711074031141613,0.027255788585089896
1203,14.741989590579484,0.005797516062470797,0.01714159118597097,0.019884544685835365
1204,14.165645795751233,0.0025390378012700833,0.012094644539523039,0.02881503040302875
1205,14.310655585206602,-0.0018072840274945279,0.012508965259919088,0.019403985152411367
1206,14.050991110757387,0.0038184537151392827,0.012878012805259768,0.022113327924087985
1207,14.174753051861696,0.0039499203235804515,0.016345482744860914,0.03115355817568201
1208,14.482167667532279,-0.002990996397242942,0.017889227344468628,0.011221877492190474
1209,15.545570091710427,0.007119085303765295,0.0173127747682139,0.03361734513658385
1210,14.290815353244328,-0.0015065919926160398,0.01870833529666012,0.011269565762492948
1211,14.731228721451346,-0.0038641043687236104,0.01911076014963514,0.02153870507724061
1212,13.873243036517243,0.002268200297167111,0.012768908868538983,0.025709963162164725
1213,13.900456282981931,-0.0008128449034706364,0.013364076808732644,0.021313091812904708
1214,14.184530880155561,-2.3031248887628643e-05,0.014037783177503387,0.007099251294376145
1215,14.157385078690515,-0.0015826021511456585,0.018192842337591646,0.014967388991790358
1216,14.65843413307446,0.0035259445604427257,0.01814285830805123,0.026587895249818458
1218,14.657662160548467,0.003553893332349167,0.018293228810446274,0.009855751376980538
1219,14.141027225781169,-0.005616445454689682,0.016717356839208598,0.016396884718655972
1220,13.563526226721585,0.013210969900745365,0.014585142782860088,0.021151306564593637
1221,14.0000563312685,-0.005197263444450982,0.01462795905699454,0.03034187415953398
1222,13.681301569431412,-0.008250308796953236,0.015638258702375594,0.033061482055492405
1223,13.95411206221817,0.0034433849869114474,0.0172757570070983,0.02734454601563298
1224,13.840047087853975,0.0016560537651181674,0.017745713638548807,0.017304546694958917
1225,13.747048377515727,0.005928156101769304,0.016812614862569707,0.012397349859530187
1226,13.899075718697365,0.004105299972670074,0.01733401186960884,2.108960960797787e-07
1227,14.437334431900409,0.002733035571634709,0.017083857151805763,0.025798285228928262
1228,13.584143046354491,0.0027668366929793414,0.013912946398904127,0.023468519037169972
1229,13.490271225301818,0.0054115204881294565,0.01389531001980608,0.024527002909622727
1230,14.291428430764663,5.117260019403637e-06,0.013621824575826516,0.03603975821206715
1231,12.916887120258007,-0.0010406225888452392,0.01454416084874149,0.01618360430477539
1232,14.161335271996956,-0.002968679186486759,0.017206989776740542,0.011638851947784917
1233,14.987197150740727,-0.0037870009964512587,0.016610292808092102,0.02573531091251617
1234,13.897551616617987,-0.005080317319649766,0.01655760229270336,1.371275993615449e-08
1235,14.165451725604925,-0.0008126063801773058,0.015959106175623163,0.02273801565482634
1236,14.131968677268635,0.0032026854266637627,0.013031667409345027,0.026713882864349774
1237,13.738908060817867,-0.009111310202756061,0.013503805247429343,0.02519428271481523
1238,14.462644090569427,0.004935265451791548,0.012539670561570975,0.023641867208954497
1239,13.52475966053103,-0.0009910853583786306,0.014586249534243484,0.017433697338496364
1240,14.669118778661115,0.002596484295839661,0.017273028198837873,0.022825810860709877
1241,14.58688195945173,-0.0002273433313510645,0.01719534223176898,0.012899699110167235
1242,14.16629450747383,0.011864243723613862,0.01653934822033792,0.01580138619538418
1243,14.310222434639584,0.004301464477761455,0.01752049836638147,0.012526098296870488
1244,14.011877009636464,0.0022233330530751693,0.012349237905501593,0.02583418664736111
1245,13.575761499375641,0.00706283786134136,0.013150608428537857,1.179898030807495e-07
1246,13.980548404093227,-0.001820275861967166,0.013145851290217257,0.02592556218386906
1247,13.755013342587734,0.0020137633883607836,0.014131449468980274,0.020168271237829688
1248,14.268393302800188,0.00803155681906404,0.02472119011562581,9.241911536505518e-08
1249,14.353475996887672,-0.007443731994423962,0.01752387807024476,0.025713652401865073
1250,14.648394110668988,-0.0065098559068156306,0.020778569184942926,0.019397278002511106
1251,14.485056175689484,0.00342427323144232,0.018615927611637596,0.010225603570330049
1252,14.440692815516353,-0.003531969876858683,0.020131794685035224,0.02709752113858818
1253,14.134656828810485,-0.006655689936443025,0.01643520514051316,0.025354508118074593
1254,14.566283143578634,0.005985304414557985,0.015882840353165697,0.025089126471862067
1255,13.302192787403948,-0.009589659379936088,0.017376345589692175,0.02052753300011183
1256,13.881194928008508,9.181648130124489e-05,0.022443881271479817,0.02829659506650367
1257,15.407132904369734,-0.011188262470295933,0.019052699409527953,0.027300790479617892
1258,14.761624887889688,-0.001121158775200652,0.023708128713784363,0.02097433284042337
1260,13.785881717390835,0.004943377534819414,0.016802232800787385,0.019241689974445957
1261,13.906090206434731,-0.007173869466966483,0.014937819813547009,0.025574143941631287
1262,13.969434132923254,0.0009182886537675358,0.014237761125605599,0.026869481091388665
1263,13.543019089191263,0.0034843733924254765,0.014507306654334619,0.026223862486898553
1264,14.446724429294695,0.01525816613301014,0.02249270060420999,0.019622939330572985
1265,15.548287913362312,0.0029369074257286163,0.018897590962215865,0.014868162665516719
1266,15.191605235871446,0.006209303473604669,0.0219607410158181,0.01913065752531289
1267,14.273063467778806,3.6986862996232034e-05,0.01873801233034052,0.017669430521327707
1268,14.07005254111274,0.006249961252374816,0.017481133974216016,0.017766100861078552
1269,13.535857420884874,-0.005423914115121389,0.014976846721406258,0.007956856389542601
1270,14.424553180878625,0.00233864095394927,0.014711440638896223,1.2833736429070254e-07
1271,13.047743678153484,0.0020610692095977107,0.016012955488903947,0.00980057719072338
1272,15.118854644076555,0.0035690943531820583,0.022904950317447544,0.027036746547637942
1273,14.376839878974133,0.0058836435756335365,0.019823247201584616,0.0268923774601305
1274,13.979618444956612,0.0010773525337677092,0.021148876764545372,0.021002315524110006
1275,14.736433682275312,0.0031063932604149126,0.020536321082332904,3.1082472101930024e-09
1276,14.171512799108115,0.008876358608393625,0.016234017987854944,0.027162088042033357
1277,13.469758588166206,-0.0013965961396885606,0.01495292684015474,0.0264883215357285
1278,13.5388143764265,-0.0016908807460018773,0.015004218096964603,0.020161486961370108
1279,13.658953888125886,0.005560695303687462,0.015557515716978576,0.024776086583231778
1280,14.372914915922255,0.007717260376130378,0.021471720897047488,0.027356344955060723
1281,14.361933069467321,-9.191882262389134e-05,0.020509124388021868,0.023769920716639692
1282,13.348176092975953,0.003214676936116515,0.02071320347092876,1.335737566065874e-08
1283,14.229156736549488,0.007785069384729104,0.02068507640567515,0.025408094737412717
1284,13.291706666879294,0.013250069991236386,0.013476052438675824,0.0014782569438325204
1285,13.841849794899465,0.009643523087893222,0.013684479492024481,0.020322335419341583
1286,13.20471061369391,0.0038429259428916984,0.015362912776975766,0.021790097350118203
1287,14.009562266646626,0.0008921927777028055,0.015904023344921702,0.018855786217420685
1288,14.362779619988745,0.004213689686140403,0.01989339005732112,0.015080634308592657
1290,15.199070935540902,-0.0018846741253753865,0.020670783649346026,4.4269190247618884e-08
1291,15.427361403078024,0.005728975451381028,0.0194616915218826,0.030142351349124595
1292,13.926364065161064,-0.002327028378891603,0.014668435197307922,0.01771857326180639
1293,13.596108425482507,-0.0013489668281644034,0.0140638693908386,0.0056109558321943845
1294,13.315558628046556,0.00300263574296996,0.01420112067729633,0.03202047104942182
1295,13.825635219303816,0.001993642224852724,0.018609425605555265,0.014923855608305989
1296,14.800653283170211,-0.009610183891870159,0.022478150010092193,0.019390475575194997
1297,14.806709127492963,-0.0014913310148623907,0.021975970820093994,0.007808223412869202
1298,14.919278934737363,-0.00637772728646919,0.022135112518433732,0.0282784763456654
1299,14.98445499850174,0.009111857969124858,0.020960046477727114,0.020230832580284314
1300,13.618775760525816,-0.0035319273624807514,0.012990809628879307,0.0051286073406973266
1301,13.577751658012286,-0.001842693687638867,0.013336315941784091,0.013437563711533531
1302,13.271319716937215,0.0028813618455669036,0.013976080362635701,0.017899647860043374
1303,13.763323583642983,0.003028640269101529,0.016163123259595086,0.019658146687612617
1304,14.041383694590573,-0.013111606156277161,0.020972118854215287,5.8273648433505126e-08
1305,14.147880477175725,-0.002007445842209267,0.021309956450091375,0.0033586641558072277
1306,14.062636863415225,0.002867828935523018,0.02143984310406015,0.01521800485130843
1307,14.318049350398386,-0.004279028968606713,0.021773626476788144,0.01588095494333541
1308,14.603861652722944,-0.0054655251127021425,0.014164072033261275,0.03488355896161695
1309,13.911616078913408,-0.004413588315074207,0.01416286265243239,0.019549778834773938
1310,13.788879875001946,0.0023998326925226397,0.014715751728418654,0.0157971498803071
1311,13.447423301926511,0.0023961635906872506,0.01762959348103648,1.4144440724171201e-08
1312,14.162280046847167,0.008666824420320886,0.022089899373283508,0.027372730967197625
1313,14.345150272121314,0.004324945815954357,0.020141969873389166,0.012016400435353979
1314,14.859759429760489,-0.001027314145457302,0.020417196938961563,0.021300483818484355
1315,14.618801947307832,0.0010735540778946079,0.018908496544346665,0.016385231065275712
1316,14.466239494634108,-0.0017450962173908508,0.015370018971782824,0.027773641378843514
1317,14.297855349621743,0.007946929625625047,0.015133732551382523,0.02564564713919961
1318,13.615880983324919,0.0005358631857823853,0.015108168688433775,0.02483194944488591
1319,13.444480854621794,0.001664352105639427,0.018263451235013453,0.014111648775395705
1320,14.523219999850804,0.0075628525836228385,0.019784456713728613,0.0246068886577246
1321,14.741202760637298,0.004939233519457305,0.019695454097234763,0.02515356285540373
1322,14.412142620243966,0.0011396435684972975,0.021146277702251266,0.016570582523443927
1323,13.922123225003002,0.000557192698405488,0.018334922849539918,0.02380627340389465
1324,14.219185307506946,0.004367947697404986,0.013592683836580712,1.2319483200426208e-08
1325,13.614479376968402,-0.004160485126300793,0.014235186358061253,0.018719414572804308
1326,14.30023094776628,0.005516638693321276,0.014428187206888793,0.031859928582783484
1327,13.167396825087748,0.0032671664164750326,0.013993165173172985,0.011296118773391827
1328,14.833154739277928,0.011654925829807311,0.019974368295180584,0.026332303288818377
1329,14.692867104346394,0.008912573300713843,0.019068248903518333,0.022093211505543248
1330,13.607565799947338,0.0023812716369390726,0.018781677677263946,0.008343977769452874
1331,14.63921021193917,-0.0020004202110178023,0.018570892418325127,0.014413093881535043
1332,14.080586331598859,0.010607613961061198,0.012873193161513157,0.02853412470530358
1333,13.408643184362678,0.0027756463806744105,0.01283260715992595,0.017391998326514273
1334,13.443788283347278,0.012439729453332058,0.013693330657418906,0.021144607078516495
1335,13.846213150435105,-0.006395477755575931,0.014849426341688078,0.014859188867991334
1336,14.247139920646953,0.014314848920307524,0.020808263285689344,0.006291553368345783
1337,14.2208254177288,0.016222294458130986,0.02180770692740228,0.021273943799214764
1338,14.992167848808316,-0.002583799353898299,0.02202704325786072,0.024134369693178937
1339,14.372936877467177,0.003084844638976255,0.021466663729754358,0.02282633560278169
1340,13.922803654868765,-0.0022693647770549133,0.013966406540585627,1.261455875597079e-07
1341,14.069770823156269,-0.0016997363348750598,0.01488974609654286,0.02490661869924282
1342,14.225123520466962,0.0061528699822349245,0.014641001857978314,0.02423292321048779
1343,14.020717159342759,0.0020717907086432448,0.015076458017404638,0.02149223522335607
1344,14.199745991473826,0.010584609257446666,0.023436402815819372,0.026296765854836673
1345,13.845277476986745,0.0007065192176054317,0.020284661738250144,0.014794030840894205
1346,14.266993559742213,-0.0013103145842257393,0.02231899246697768,0.013124927305203763
1347,14.01481534466657,0.005504048189985663,0.020293659176848604,0.018276019447903163
1348,13.35886095227906,-0.0012786511820226856,0.017587910181813864,0.00907174604604267
1349,14.173395166441402,0.0059311056607330255,0.01575920302539465,0.026311361276575095
1350,13.320007538026235,0.011313695277311657,0.015887690719492416,0.01377821472182388
1351,14.219401099869375,0.006533256880621192,0.016333339021986356,0.032926075353746115
1352,14.55277768534992,0.0072493246718702475,0.022554442321982362,0.02404560346610465
1353,14.202487531346168,0.0005413428307000695,0.02096740933738422,0.014884935412119332
1354,14.400074074910993,-0.003454180052542957,0.023307891689292558,0.020865310735289504
1355,14.313208519666471,0.002420949622159647,0.020373084311084765,0.023647823264295997
1356,14.292822329843734,0.004228104879911187,0.015669306341071266,0.01013108055067432
1357,13.768495187496518,-0.004250178632887483,0.014720327864419694,0.020366532792825263
1358,13.822295328282847,-0.002051710170999032,0.015387064545782815,0.01529966633369891
1359,13.741050953038199,-0.0010109873301927747,0.015124786622955261,0.009529843426484942
1360,14.404454941758814,0.0031685406855680447,0.02170158370473764,0.026260986160813377
1361,15.219493130014632,-0.004658413899050784,0.02077121504555358,0.023538745222401732
1362,13.568659918761675,-0.005662875316858721,0.02176407632846176,0.00971715564789285
1363,14.194195490589113,-0.0054621160261668,0.018940364444026442,0.01371301224551427
1364,13.985784008452557,0.0024699071153601584,0.015419353985348671,0.0
1365,13.519107236176234,-0.0016767505249777545,0.014118359770445583,0.02216055269555371
1366,14.252985858263845,0.010262167455763735,0.014077702905215192,0.03352951922470226
1367,14.039695798041446,-0.0002263981479316418,0.015048620157824046,0.020934223236542433
1368,14.256102634467993,-0.016383304700025823,0.021724186182408033,0.016880307351074278
1369,14.691265645679266,0.0012309858786783406,0.020746178455258536,0.02009821918568149
1370,13.976884050631785,-0.007939310932127876,0.021081431611303065,0.021572679406841225
1371,14.264705255847563,0.00848840524929335,0.019214292885336114,0.007926186674837358
1372,13.456014474174788,0.004117416052365421,0.01410695164873548,0.0
1373,13.90638621149851,-0.006762922245342011,0.013717411865682047,0.027549854771378283
1374,13.17479393814526,-0.0022310887959779745,0.014009657895340534,9.006999260302963e-09
1375,13.44814139899488,0.0027467423997150735,0.014862023780208473,0.008853935542544624
1376,13.905979727505978,-0.008837029572159824,0.021920586065233928,0.020753718872109663
1377,14.717676502248716,0.001716063820267791,0.020153615002557843,0.02538357093809022
1378,14.48078734409836,-0.005600209536072162,0.020663456881615177,0.026948233643287668
1379,14.092528002886189,-0.0025102477437727072,0.020062355210281668,0.02492294166663144
1380,13.460238781485089,-0.010684714029003705,0.01716264520143354,0.016772799566064103
1381,13.529020386127325,0.0014480943125438166,0.015836220932073923,0.024076551520388366
1382,13.737263804038324,-0.008628513931737173,0.01697402666931494,0.018769862232157965
1383,13.540119117022742,0.0015431216819534797,0.017892680372115114,0.019209177889836546
1384,15.680825097263467,-0.010934475155785977,0.020313774946320178,0.03315844439761841
1385,13.860583318962266,-0.0013187944721881767,0.018756423412690213,0.02345758200906754
1386,14.754720952019547,0.00269877648946043,0.02147632651822653,0.034346054293946354
1387,14.689412035000096,-0.00942507441944722,0.019886146382004873,0.02529313975565521
1388,13.762788565150073,0.0024630136840318173,0.013436269210697323,0.023885361379465824
1389,13.775569258690322,0.0037535814693934726,0.014460661845018468,0.02272421543147459
1390,13.701649685610954,0.0020849787959419997,0.013959526733140685,0.025117588947277985
1391,13.857303780294346,-0.007246705056835582,0.01551175346601697,0.017788743218987466
1392,13.940291326018395,0.006156240085179128,0.02072080571831765,0.02614453328744942
1393,14.867969060116597,-0.005479689219342448,0.0214385664890074,0.03267833555832593
1394,14.921194738331494,0.008111821322522654,0.0208866215195563,0.03335354167231417
1395,14.982389172680335,0.0064487963724748675,0.021181514013640244,0.016045631633712715
1396,13.566575194996707,-0.0035689233160295193,0.013075094908290502,0.025694101306677167
1397,13.648906476281734,0.0031207970071805095,0.013715564791421062,0.03068543646312922
1398,13.65127914887798,0.004160446452350263,0.013801464375949795,0.01819455585258426
1399,13.822670603498805,-0.001757148194154452,0.015648051830584802,0.023953913223600107
1400,13.894042975811818,0.002542095114176514,0.022258211425790434,0.00828493117931747
1401,14.871917608489944,-0.005253138858371729,0.021725586106750527,0.015626511562760372
1402,14.593082549813252,0.0002802630799196869,0.022750428676514504,0.0
1403,13.89150078723965,0.005139126072872691,0.021107652633665215,0.018035291552440953
1404,13.842285096644373,-0.010122021025549073,0.015473323216778257,0.0247089602724786
1405,13.399156504361914,0.006059121101086779,0.015417831939999193,0.013462055737844708
1406,13.593020892285347,0.0019045754019339,0.014988584601899566,0.023684178735630345
1407,13.38985082833459,-0.006914493530162634,0.016895288929917433,0.015131867985200569
1408,14.32365598758516,0.002546440069497482,0.01938711698026146,0.02160886639324624
1409,14.149363225904136,0.02001596067865564,0.017286082701192133,0.01985869708832155
1410,14.022162023543608,-0.008872819129020217,0.017295534901089794,3.0631514858054223e-07
1411,14.763952007012682,0.005019296307644449,0.016458569389580565,0.02182397166047315
1412,14.553491901974535,0.0067621567348012,0.014040627389810906,0.03144504525752707
1413,13.900677145124408,-0.0011087338661905349,0.013959545253537087,0.014350719584527348
1414,13.527427717448964,0.0017376185172144464,0.014291257970584594,0.0280499551320929
1415,14.027570309834864,0.0031462666025939405,0.015622109004631507,0.016925960299042673
1416,14.758123802972465,-0.004832370176528192,0.017968484127973704,0.02626879587814175
1417,14.494942461550163,0.003632333519045844,0.018698536362646827,0.024498847941856576
1418,15.126852693089814,0.0016455802871252945,0.017926803597954136,0.022124155228795676
1419,14.610025893426318,0.0033635918904493084,0.01701397828744651,0.029493813782521687
1420,14.28548373430934,-0.009067805362208322,0.013590963983838723,0.013436401381780467
1421,13.892414361093335,-0.0018404258215912483,0.01370264986047377,0.023403760736815035
1422,13.348437035224332,0.004773259326873234,0.01390774063205426,0.006551234655716091
1423,13.605491996542002,0.000501961703494803,0.014884327328316817,0.02688039812081882
1424,14.146737396944554,-0.0051188953841286005,0.017170558528548097,0.01638639071151946
1425,14.863627928210153,0.0036531639144623245,0.01775626876087388,0.004953886068841405
1426,14.232623486627185,0.002769451141183909,0.017551398124309624,0.03137769412691556
1427,13.97565938954392,0.010961054853144072,0.01614243115566664,0.0217258094676335
1428,14.025627354551533,-0.0001278577162791621,0.013001458769450611,0.029286898407676797
1429,13.843434672316056,-0.001661419486698276,0.012606008807120732,0.021610688675502962
1430,13.533706675100017,0.0001341070823966276,0.012221871118450033,0.030588688113232742
1431,13.740737813090872,-0.003638913411759459,0.014555625905453907,0.008595997553551608
1432,13.836238793233845,0.0038903944056262975,0.017744665874490657,0.023687077176507608
1433,14.472335341093974,-0.001994590345864709,0.018945466168077497,0.018235330429882544
1434,14.627256426365712,0.004931730767890398,0.01896287831353205,0.01880572412498743
1435,14.585470694436555,0.006312962757741658,0.018237460670892994,0.03059797801918472
1436,13.795023885309416,0.002811070600150565,0.01241011004753188,0.027239362504351015
1437,14.072113775987596,-0.0041600494970706154,0.012723891399836302,0.026100642368186
1438,13.92829255739518,-0.0015027243034561478,0.012621852118475562,0.03326679844188908
1439,14.006043022234634,-0.0016118237820407734,0.015159752511051573,0.021592393943440178
1440,13.852667063306924,-0.00011089737505024115,0.01962742337284389,0.008819539911419464
1441,14.274068755685198,-0.005183477671212548,0.01892880642356066,0.01591177137571685
1442,14.230986029947266,0.006846625659350192,0.01881487734584078,2.3925428244311164e-08
1443,14.194686554355462,-0.008908132579660572,0.017970438963400955,1.446176105207121e-09
1444,14.410326699902296,0.0002502142383421831,0.014297843373459582,0.02576222534437507
1445,13.655473589092901,0.0005947777789178985,0.013355178767164091,0.018987304620809817
1446,13.221829895047525,0.0015023350119446732,0.014292596773907448,0.01238254112993262
1447,13.893265995083556,-0.0013219011567490438,0.016569545678488486,0.02230375949846801
1448,14.619518954935813,0.010349076646429563,0.01840162466338631,2.843457601870229e-08
1449,14.130872539012946,-0.00026362488941277906,0.018562151501366274,0.007047451797211049
1450,13.750087725136078,-0.00193136823858242,0.01727599074653941,0.006394592167752232
1451,14.447775033771313,0.0029855991835913346,0.0171080511592348,0.0226290840767406
1452,14.066047796189235,0.0010619408791275196,0.013546422932619854,0.02403178541187522
1453,13.550026543424472,0.0012626935486351645,0.013484814229340681,0.02394618584376458
1454,13.489233816976887,-0.003637993346938185,0.01484302623088842,0.014352720602853728
1455,13.64714081409459,-0.005649033676109844,0.020196178644582296,0.0075794254497925
1456,13.892063813642736,0.0061745147649988966,0.017309106767764523,4.2979279492537877e-08
1457,14.304748635740669,-0.0029446809016975537,0.018168409929164377,0.021419226790180972
1458,14.698773383868525,0.00058803955959191,0.0178875459280722,0.01636109851817678
1459,14.952556709148315,-0.0016805621842617788,0.018229011126783733,0.00979349909771181
1460,13.864092807865383,0.0035196686892598524,0.013416393662395287,0.023551714065379824
1461,13.709189219296839,-0.00037312467999664375,0.013263136899014557,0.022527051505199173
1462,14.553320320110725,0.0019422189077997502,0.014416750114389584,1.2826121614755267e-08
1463,13.891577271232944,0.0056522011611865805,0.01736933472239229,0.007637333041959033
1464,14.438218939431332,0.012242447484323118,0.018161042277651255,0.02617949550417827
1465,14.119925650284186,0.0011870445068691328,0.018146606289557943,0.016337754655347918
1466,13.393118094109006,-0.0009564140753800985,0.018571040505136246,0.03102603052564404
1467,14.590976892115949,0.003999029865853535,0.016850118615597005,0.030977984438951726
1468,13.686274172850121,-0.00516185466773441,0.01396246128889579,0.023750891177526715
1469,13.455427929820692,0.001958308178716792,0.01390667213232958,0.026671930693798345
1470,13.638537197448956,0.004291413311549963,0.014913014317574136,0.033359494121801135
1471,14.033849202998908,0.006302027268412614,0.020713136493254725,0.02925216876281439
1472,14.83614345940094,0.005705377895186031,0.018437314355460827,0.02674105175518133
1473,14.062970730305207,-0.004173013474071414,0.017165165206934747,2.197270442941821e-07
1474,13.636798284564671,-0.004572353947205329,0.016726741064836344,0.004260853352556415
1475,14.285815202356913,0.004886656719343951,0.016460165965065086,0.010371306709388833
1476,14.112492220751903,-0.004331040258486515,0.015831940478005974,0.0
1477,13.874336894684493,0.004322539850602797,0.015014615748730219,0.020523088042407787
1478,13.361093631712887,0.0026981260731416853,0.015580012908872431,0.029747802991285006
1479,13.772938085602975,0.012995796565173509,0.017832454589358705,0.021102859012138573
1480,14.302999673750366,-0.0033989480448395433,0.017821760071332935,0.018250863813510244
1481,14.580661449080354,0.006520481150403158,0.017506814513952692,0.034327717257927465
1482,15.7084644234471,-0.0065886558615401766,0.018543444156103216,0.0342476828094458
1483,14.14722177199553,0.009212903304457452,0.017595732873003957,0.024766097877677366
1484,13.95516433614333,0.009385724769775188,0.014133421509867454,0.01887873590276995
1485,13.791690156069349,0.003553966083068557,0.014563991669177948,0.023974312202549253
1486,13.779133522993488,-0.007628534254473816,0.015312204608075947,0.028016135566981366
1487,13.771195551763196,0.00015058382615026008,0.0165138449624506,0.021600404084260474
1488,14.116939016829727,-0.004112649909498806,0.017638084464420743,0.011448796211682459
1489,14.599221635308291,0.005839935084048628,0.017694310224512694,0.017312346401541442
1490,13.807468642025484,0.0015580761063766575,0.016470593499492373,1.8060540866221136e-07
1491,14.094776835524126,0.005785942569639152,0.01702492424806315,1.379962709650029e-07
1492,13.838925981330204,0.0013110612576174745,0.013596704383303024,9.745098181623638e-08
1493,13.70597807996876,0.0008655277416620064,0.013628322427265175,0.018066442240536548
1494,13.865736963659101,0.008186140650356657,0.013324982209009361,0.019876546985642694
1495,13.616866543873064,-3.221329337782229e-05,0.014965040189907198,0.014299304079727347
1496,14.074658513126405,-0.0070172992829726655,0.018619164498213606,0.024919562961742664
1497,13.863462656330967,0.003809490062651323,0.01773004827711811,0.02271692514155324
1498,15.014826376050065,0.004785205823998283,0.01888058422989114,0.032226970587914974
1499,14.608424147208286,-0.003082237213554099,0.020205984826536495,0.022217971400048955
1500,13.748238674254265,0.014467752146000015,0.013248565443182127,0.025485259571581542
1501,14.268790579868586,-0.0008059758295271376,0.014170465188000437,0.030616689441552738
1502,13.949672954493167,-0.0044265458291386185,0.014679249107563613,0.02544233969514561
1503,13.468406984410226,0.0026556236658277933,0.015952251142967784,0.027137071532082002
1504,14.117264147716256,0.007193588673475992,0.02699916555014453,3.135054027767905e-08
1505,14.327064227654512,0.013912935349261949,0.020410046744061872,0.02930016419643655
1506,14.326115946247873,0.005836055170665778,0.021973006552550956,2.0109527490278572e-08
1507,14.515273750235114,0.0038615695875922613,0.020102545322529693,0.023283695353813305
1508,13.603515354226847,0.010191512347046159,0.021194128197752737,0.013284474410708716
1509,13.724543977692267,0.008677623828044757,0.01667642169155308,0.02021702171434599
1510,13.331458850872195,0.01144106592577774,0.017882975520052326,0.017052941378844565
1511,13.534209043852627,-0.006105944680281565,0.018987096412672433,7.216058097093176e-08
1512,15.294124513162286,0.007278761589251892,0.02448521247430177,0.031878111745250626
1513,13.897216394830279,0.0045485836255703144,0.019404937314832005,0.009883366743030092
1514,15.02304908179706,0.0057177136868319526,0.025146723839566048,0.017439377409264833
1515,14.168312986678979,-0.0034401806641829583,0.01900804299190081,0.020551338822483674
1516,14.124737700417777,0.0050455899361534495,0.018778247368505484,1.1472648997485725e-08
1517,13.791289292091358,-0.003612386142800762,0.015407288907004631,0.014523840485047682
1518,13.630385885154142,0.0013049505446872613,0.015365297721517472,0.012852305654596496
1519,13.455692656505795,-0.0076507377658539075,0.015643924580807312,0.0133101793003125
1520,13.68564887501138,0.002302494286645196,0.023257517944194575,0.012861642055018647
1521,14.268495895622744,-0.0007377074822924319,0.020003695802090788,0.019839750308469344
1522,14.03178874418688,-0.0032283581840520845,0.022583467740652785,0.020224624866333165
1523,14.994297442326891,0.0049660643557764015,0.018026885076523173,0.01592169698776164
1524,13.837601101250751,-0.0032693836493464996,0.016607474753804266,0.017178032169591767
1525,13.34325883528606,-0.007714770273366281,0.014838384230099554,0.01781461017920463
1526,13.93107157492586,-0.0007839188431483657,0.0158447243175358,0.018134570112450135
1527,13.995805931045949,-0.008594987119857362,0.015496529564480388,0.027902540273017726
1528,14.556913829021427,-0.0006278015526351787,0.022916402015571078,0.01728137949626963
1529,15.185557338846081,0.0006429246293688876,0.021099808472541667,0.020008320294938944
1530,14.449747985808813,0.0010879006612307177,0.021369421901968708,0.01702758058782923
1531,15.038673431579422,-0.0027591633890334363,0.02042283701588613,3.6536268928388486e-08
1532,13.712533411001669,0.015560733760231241,0.016947494352519965,2.3602721873371213e-09
1533,14.125192906432163,-0.01406609817710872,0.01670170164767278,0.0319084143633841
1534,13.922070221725251,0.005589226591679601,0.01716106518806612,0.01096702179490366
1535,14.0642463301738,-0.0028556280935291807,0.018169042452547315,0.015983799148566003
1536,14.715454591926589,-0.0006214897383608374,0.020188355523590506,0.01272206284571022
1537,14.315640000360515,-0.005489114635919766,0.020467812550587935,1.7289467835120147e-08
1538,13.928336551129911,0.0034784819605332643,0.02012050932941381,0.015839357344139573
1539,14.449758201026635,0.011685455325366191,0.01965518205482117,0.013106197806747665
1540,14.608713362506855,-0.0030315993655841444,0.014068901470100212,1.0280536474927007e-08
1541,13.975646678777105,0.0030932266473277753,0.014311493444386493,0.01991410082599206
1542,13.949018736021344,-0.006536113007471658,0.014591854981677675,0.02985786754500592
1543,14.096197186731185,-0.012427637712233902,0.015608320874971646,0.02356476986897794
1544,14.944639541255386,-0.0007403460580635537,0.02033910593412296,0.015707569767726807
1545,14.625265043788874,0.0018595616077632638,0.01931420271010905,1.2359826549581357e-07
1546,14.75515882335386,-0.0032241200868858874,0.02017920766665036,0.011632492482766385
1547,13.921055947425414,0.0006164243262783669,0.018670833938095262,0.008815503272742053
1548,14.228515319133125,0.006540967860800165,0.014438475798120827,0.022312521716342362
1549,14.08200327720569,0.006326203760607624,0.014694786509462245,0.026688231942145757
1550,13.952318618821351,0.000976816573117882,0.01588776311584597,0.009600240737011066
1551,13.671975280043654,0.0019780582116212648,0.01910808949544647,0.009290542823753054
1552,14.653268778030307,5.217664017911302e-05,0.018777240417241558,0.03024016144920374
1553,14.98122842854058,-0.0014510555487423512,0.01887342048053005,0.024992246593112073
1554,14.359848561978641,-0.0001447055546809596,0.018798444379980964,0.026821565983313787
1555,14.637100858073746,-0.0023223880199685913,0.019571232181468577,0.025547045892842048
1556,14.670130374377461,0.004852370095852672,0.013689808876248074,0.03144627921914049
1557,13.900025162461429,-0.003728836247228238,0.013613885170768458,0.02632272463979764
1558,14.293884841179983,0.00998887580431287,0.014494197765190063,0.0449133663136457
1559,14.016529784319685,0.005671973521475406,0.016635611822648236,0.025007521052254112
1560,14.011963646043748,-0.002288170397555271,0.019561643204471516,0.01426758360344225
1561,14.047215225012815,0.001416739545439316,0.022923198936165238,0.02518224790171169
1562,14.690643645387206,-0.007878675363493329,0.020858473268890527,0.015436235897709918
1563,15.299635862266195,0.0013273388592539824,0.02148561356659608,0.013684800991322762
1564,13.58233533039464,0.004322851148230233,0.013933718612079473,0.014177498605054
1565,13.934162516446026,-0.0026008957930315152,0.014450512388101654,0.012886364569892813
1566,13.950009737564116,0.008444528755974122,0.015013260489736177,0.02160250837728237
1567,13.739911358509744,0.0006594292654956174,0.018668368849389962,0.0
1568,15.341241986607654,0.0011732168469101255,0.02340693462778497,0.02027020470936014
1569,14.635087697202144,-0.006582533655243593,0.02017497497358705,0.023183960241921094
1570,13.96361409419262,0.0037851878129160025,0.020863200357897033,2.3355991764634234e-09
1571,15.386922406691339,-0.005418695048532928,0.019640012640239842,0.025637347223652393
1572,14.208644017755905,0.0033987940316883465,0.014528400428044414,0.0
1573,13.727926446588885,-0.0004041268625938339,0.014642526403310265,0.005601329581952267
1574,13.8470280214235,0.0009786717800282184,0.015868277801716697,0.02104130240973724
1575,13.77128359263858,0.00120071496897354,0.01696518251201744,0.025983572335211192
1576,14.490245316483028,0.001290316249161768,0.01925955571019275,0.019966151631148638
1577,14.16726471332907,0.002849615424972108,0.018242674848250276,0.02534722327017704
1578,14.055838498229466,-0.0035510872941355155,0.01980654242104272,0.02973631154920554
1579,13.892374435317835,-0.00048532550137289404,0.018261871187296958,0.011350112625845387
1580,13.572636012658851,0.001972237431157223,0.013930604469934573,0.028135564444498995
1581,13.866533150160306,0.00039679093809988174,0.01458899678605084,0.01732247388756508
1582,13.764267337060318,0.0015613972274894094,0.015328595125265618,1.3183158232836667e-07
1583,13.758605043648195,-0.002279547669899369,0.015511586138855523,0.023410407009797338
1584,14.531113518380005,-0.010983512438470358,0.02018026104140868,0.02993488017524496
1585,14.990441984989845,-0.006875051433022121,0.01879096181967251,0.02468750808962043
1586,15.71030013778933,0.0057164971724237715,0.020031036061544938,0.03405953394914173
1587,14.75840270414638,-0.0027037640280987104,0.01864492390974201,0.025008777465951836
1588,13.935003202119374,-0.00039671324303666586,0.013230706154055229,0.017608003090555626
1589,13.783920561471474,-0.009917150962871704,0.01331713032955323,0.025182120579670203
1590,14.043047746457749,-0.007472275214529425,0.013913428678428279,0.014150204646912941
1591,13.282618333477865,0.0010790400202943735,0.014137177214960599,0.027333481475980193
1592,14.436217781640938,0.0069468789599285655,0.01960629812596159,0.029599038063172524
1593,14.224711177186814,0.0005961482769507835,0.01901239969449721,0.0
1594,14.20327323764021,-0.004112437856762286,0.019020179629282413,0.02475581265436677
1595,14.446806418544972,0.004626629819155161,0.018773941191480674,4.1698191980249187e-07
1596,13.913371410098328,0.007141589950758197,0.014236929802675926,8.01064529756168e-09
1597,13.75812448657763,0.005574400948728172,0.013970120506540978,0.022476270773950837
1598,14.046759946015909,0.005471856916056989,0.014454613592642336,0.030124844852352693
1599,14.19138030063838,0.001652175493485255,0.014657230196751529,0.02480466803896592
1600,13.579676640933304,-5.568884538454323e-05,0.020413510427108095,1.055566104744313e-08
1601,13.67099877107954,0.00926675900656987,0.018010842764359346,0.014031349416034176
1602,14.54505894662533,-0.004251802464213891,0.020344064955574826,0.026815889231592952
1603,14.07794801615634,0.00604444356501963,0.01732293842949705,0.001935721394216628
1604,13.638700044602745,-0.00037647917369287105,0.016836975112724185,0.0
1605,13.806701524160239,0.0040819850313880595,0.01505377578661246,0.03104859445144235
1606,13.622310765506976,0.011200729002337472,0.015670177320069378,0.020563980743270507
1607,13.64299799603663,0.0028620056605702182,0.016108281238556094,0.018452711160571636
1608,12.624069768789143,-0.0034232390193202956,0.01985266228912346,0.008838997779866724
1609,14.65147873462453,-0.005084397810906316,0.01865008439089854,0.02706779568147422
1610,14.012048494790294,0.0016160517609668556,0.021108403306836592,0.013713646826187387
1611,14.217988424151946,-0.0031731940354241214,0.01908992009567152,0.0124926484979088
1612,13.538874614187328,-0.007023611200060463,0.01594719758333597,1.5988825496765758e-08
1613,13.565041012651825,-0.007514606406167337,0.01534585125615083,0.016683436489689545
1614,13.768719586285037,-0.002578596147638527,0.015562905126298472,0.029306869235515013
1615,14.01785466333826,-0.011651522448892155,0.015487286590088353,0.023729231581884423
1616,14.456285243856346,-0.009676513415447239,0.020429650333715705,0.014538465451024869
1617,13.72109592060577,0.0009373295204035494,0.018816182783613977,0.008781981127794167
1618,13.163991879266412,-0.005975694402246076,0.020220194080929593,0.022298440552823734
1619,14.329001187340927,0.007343651674194968,0.019800418402691693,2.2847581622784946e-09
1620,14.321603295859545,0.010979797588166465,0.014955034725280685,0.01739896749841239
1621,13.750114822128095,0.00650822910997401,0.014447465868219943,0.025811406580769948
1622,13.381867431547716,-0.011346778434504004,0.014363446422692341,0.02268717455560018
1623,13.782697169613973,-0.006501041653402598,0.015294359627444716,0.017642231990594098
1624,14.006370884549328,-0.004958033278214374,0.020642363363988784,0.02427785514582694
1625,14.332140090894006,0.0030174423882217243,0.02029628347810027,0.017186206436330054
1626,13.894573860376024,3.824911551700962e-05,0.020665009872021713,0.01833243416473588
1627,13.80653899990654,0.003367967660370388,0.018470846701570547,0.0
1628,13.637995845203207,0.007469888968173385,0.014476492504978266,0.025588877851924555
1629,13.488783192008025,-0.004684376114282762,0.013978659845084469,0.01992517473441895
1630,13.722366423852012,0.002602342483665766,0.01416935160535042,0.021772510164759035
1631,13.432263478143568,0.008255055018139461,0.01432598965110979,0.02419067164008472
1632,14.309869661566276,-0.0006448272929359766,0.02043069318633784,0.01992747024485856
1633,13.715150044998774,-0.003813076487534508,0.018748941853632677,0.021251718671519648
1634,13.687567326639595,0.001083204755701824,0.020053825191496268,2.599135953424968e-08
1635,13.793788627296507,0.0017088233336884466,0.018785115610011983,0.020590912550149554
1636,13.769585396190074,0.005187458856728527,0.016329843053413225,0.027700998100322678
1637,13.89613582593328,-0.004722846255355186,0.015155931240866621,0.023539222323165552
1638,13.304622599692474,0.005443869700811149,0.01592826801667787,0.028656606376141244
1639,13.742947242900998,-0.0007446289885107111,0.01673350703316659,0.02440266099643863
1640,15.217142213179159,-0.008277664265809956,0.02021156124187318,0.032672853227122815
1641,14.23236077927464,0.00498919961738071,0.01846190875997361,0.0
1642,14.195546562207733,-0.0003349653358809003,0.01926424257617804,1.7679135254844692e-09
1643,13.843736983816015,0.003731275904564854,0.018158784738080545,0.008386087012907018
1644,13.716764655241938,-0.0011685551422767595,0.014225470826713719,0.009708688562212952
1645,13.762669076200078,-0.004013223571383874,0.01393952238751357,0.018086048816713187
1646,13.807089567296881,-0.0025622868686040186,0.014867371500838842,0.0254392555030671
1647,13.748983507439736,-0.00365783454251169,0.015721139458599626,0.022476769344693934
1648,14.826239911355295,-0.0007947088718435965,0.01862286765384133,0.027420449335462817
1649,14.381441378838787,0.00944149984512343,0.018250111652188792,7.939436086310778e-08
1650,14.34848984247159,0.006584996516764276,0.018992865012888976,0.019613164908384755
1651,15.353107042713713,-0.001263038583118588,0.017602827744985058,0.02693066170277783
1652,13.497051964347689,0.0051833357685415705,0.013874346620889494,0.014275849970313136
1653,13.431616261407024,0.006642433996525145,0.014271765959419282,0.016447744993575132
1654,13.905302189340286,0.014307941707007553,0.014608819999021574,0.008727499099272064
1655,13.762397379159827,0.0001787872331237293,0.015409641658009302,0.012619075274363985
1656,15.694489750409904,0.008418807188786978,0.019977636973693876,0.027294814703053234
1657,13.849596601633356,0.0028200162954583117,0.01912408706893495,0.011910173657644395
1658,14.464494992853739,0.00016333720383947842,0.020727532188533935,0.01957558827031783
1659,15.464323793977355,0.0050085791344593985,0.020909877934359923,0.011866811697476195
1660,13.904260268709402,-0.0030818462115153196,0.014579246530125932,0.02081116482873567
1661,13.953313116401056,-0.002216473129470613,0.015206537754044076,0.01899956727611248
1662,14.213046975290235,0.002494409146755199,0.014832242607749844,0.022787787784637876
1663,13.508180811140145,0.005995425255066724,0.015617913577320595,0.01972252240858933
1664,15.005108733681967,-0.013159622443557381,0.020109805373506186,0.032592126974376995
1665,14.78975940523279,0.004376624925894735,0.0172289359502424,0.019833167072460484
1666,14.542167904509167,0.00406853694694279,0.018297576485117387,0.02034138288710441
1667,14.037425131797175,0.008208355246315276,0.016531780876640763,0.006797120303419457
1668,13.711540333434984,0.011959192891647532,0.013787451923614726,0.018093472934161418
1669,14.097109706844936,0.00042472218647374355,0.013606495027841524,0.01849467071099787
1670,14.22142623548396,0.00504285444825616,0.014004673940890637,0.03465216407565222
1671,13.895418701056386,-0.0004393778153553939,0.01438249474880785,0.022725938486631753
1672,14.944436507646806,-0.010613259495883626,0.017409204514517548,0.01790408664984632
1673,15.123543744918038,-0.0019104942309213044,0.017642581148940253,0.02092633354529329
1674,14.626129050139456,0.002228556454142228,0.017197753179129298,1.3525819856857998e-07
1675,15.02515838858599,0.0038044463056894347,0.016640442712583626,0.017687745182097807
1676,13.895420989148455,0.006432872371294661,0.013891657075556098,0.02075741139582792
1677,13.935903976001224,-0.010090559387007656,0.013827324528136297,0.0
1678,13.488166202180686,0.004061030457922599,0.014004003111409742,0.020973143423708627
1679,14.395648774549661,3.122941629552984e-05,0.01601685800339389,0.013806477529673188
1680,14.349060091243553,0.0017380329595797312,0.01664247123728089,0.012215021172288352
1681,14.883054004608347,-0.001154382719144536,0.016339842600318764,0.025960776610911156
1682,14.450604442778866,0.0070439530331475155,0.01679161143843586,0.023745855041413265
1683,14.753209639245432,0.010589189215851664,0.015695767489355517,0.023271222959362986
1684,14.129267180767894,0.002656293202132054,0.012877126216429977,0.02033327686012543
1685,13.465486808132837,-0.0006554126280678418,0.01331431212091667,0.024813490449985546
1686,14.244584191473644,0.009325769634738327,0.013582119810834762,0.03916002519876571
1687,13.582494914456275,-0.00521005829208377,0.014211701066004548,0.023340756066655755
1688,14.484565180661187,0.00106130226045277,0.016321155337368436,1.6412480740995782e-06
1689,14.034918300195868,0.00038625257600015595,0.015682705078327825,9.149770850536e-08
1690,14.932383287910447,0.008435525517291976,0.017068503388431095,0.018847049428972473
1691,14.463140124063447,0.004168745374896513,0.016312042337618023,0.015482891440678851
1692,13.506275279208596,-0.006415422499152148,0.013632912198330292,0.011110395742452256
1693,13.742995532782654,-0.006339973498007339,0.01361197340369475,0.03210668060847811
1694,14.14557840831522,0.007853829142938962,0.013414282086440615,0.015392001526178261
1695,13.521450745587618,-0.005267740868903262,0.01438362384276941,0.004132745570250686
1696,14.413404020673065,-0.014231857258504284,0.018170455508990973,0.022963728608083756
1697,14.408280656221029,-0.0036623109981608693,0.01720065752206506,0.018478339848718085
1698,14.325744508271107,0.00472561951461702,0.017410815721191485,3.971143401208123e-07
1699,14.088217383195653,-0.0028318099754032783,0.01630078117789795,0.016823850565839876
1700,13.752962314427974,-0.0006505788081627883,0.0136026688929849,0.024950186936197542
1701,13.642127751047111,-0.008555529620003745,0.013654174244222017,0.020601675775358506
1702,13.933204314220312,0.002751294710039095,0.014160137914933812,0.019329389449081368
1703,13.89726890538524,0.0061005428900337815,0.01619104301290221,0.0215292639789004
1704,14.844107497776966,0.003920185289473728,0.018206705946540034,0.026656469437492093
1705,14.5435455907133,0.010759911153163725,0.01666940132539801,0.025708877003751674
1706,14.725225607462196,0.0027904023373107097,0.01804075146706072,0.025798596692079626
1707,14.489578913532245,0.0071795570259760395,0.016864590663860028,0.024721598816728398
1708,14.235829204908596,-0.003305988350253846,0.014209426915448867,0.027964812509965575
1709,13.776181151469581,-0.0009599159924808036,0.014602516796214677,0.026358503449383335
1710,13.712032883740964,-0.0006125676542497,0.015490840182122058,0.014179390758447857
1711,13.715610553536019,0.0018164530644036606,0.019076664766843214,0.023105249984172634
1712,14.348424425480989,0.0013630892659995469,0.01812633799421838,0.0256491205917332
1713,14.365782706927671,-0.0001295543001960917,0.01700234586909732,0.004380686084869899
1714,14.251509773460462,0.002027664460023167,0.01840910960208709,0.01748823841763825
1715,14.84179732446206,0.0009113795917312579,0.01636186843861653,0.01575749419253448
1716,14.655319206715,-0.00487915726303389,0.01306342122055026,0.024213285907091948
1717,13.868504382582614,0.0031763714488674813,0.013513296724110004,0.019000694933001126
1718,14.00904680253036,0.0015225526352168253,0.014094216959580791,0.024704896429749483
1719,13.773664315076013,0.006622457468982771,0.017803999994007426,0.02198496097668573
1720,14.152547024867244,0.010219138782659357,0.017181864213124957,0.010438881611995472
1721,14.251720046177864,-0.0023919496245904098,0.01682741452046364,0.02326369952666221
1722,13.97646392687921,-0.004081077952139625,0.017686589086404934,0.02012065516926707
1723,13.822067931140746,0.010698962572475362,0.017588087384603133,0.01828625089287165
1724,13.903800716144344,4.991876640772856e-05,0.014130172368244856,0.005956709887005063
1725,14.044106395048402,0.007926784264228798,0.013589353625486932,0.012620872818992303
1726,13.628598145491035,-0.005655571936904032,0.014646331388026245,0.02619372587195175
1727,13.9620114754282,0.00303819239543523,0.020059364369192496,0.014714810528643407
1728,14.262803311698717,-0.013841246941166774,0.01729142361279795,0.030100234598687423
1729,14.151490665906564,-0.003909278493877158,0.01598730940950575,0.025648411570577304
1730,14.552145917329572,0.006491764483825601,0.017301144920654366,0.02456181218980225
1731,14.36910807323034,0.004976747918951979,0.01627604982809362,0.01980983551928313
1732,13.790601927369337,0.004169263595230121,0.016014471266519625,0.0
1733,13.630070480436116,0.003462997602285547,0.015223095337665691,0.0330672899237336
1734,14.230843134505243,0.0002621681945794364,0.01666055564289778,0.03097122175128392
1735,13.866666560617167,-0.0018290516183634975,0.019205416092255293,0.011390237284095084
1736,14.658023111614455,0.007037381546356678,0.01734942477805615,0.031675769739710376
1737,14.14848534956932,-0.010216306463171333,0.015403265960833338,0.02605817300198527
1738,13.707948343060744,-0.008791496518155889,0.01752407223624626,0.017808262886685113
1739,14.600131381375116,-0.00101386212495034,0.016259804591781373,2.3989495933531925e-08
1740,14.157469839479596,0.0013834910075001582,0.014968819056575641,0.025994800444355242
1741,14.226444708801877,0.0004185273893422206,0.0151721810629477,0.02306621903792425
1742,13.800390136266325,-0.002684015788701673,0.01510710031326608,0.02486989877828811
1743,13.952499430749864,0.0004023499673893653,0.016123628653584195,0.02099856550514668
1744,13.821999105242092,0.0003524118232113523,0.017349510584064805,0.0145374709494139
1745,14.815512325521045,0.004468704964018329,0.017013622454177712,0.025762899995203713
1746,14.925390274822332,0.014418569830714751,0.01776563829146323,0.032537154220922605
1747,15.10117548664531,0.010458180929055311,0.015957239304030417,0.02754627145291912
1748,13.869942984974168,0.006193675843453112,0.014423005345882884,0.014627572194509117
1749,14.054904732352572,-0.002907308269000828,0.014784788311063335,0.028437561031938684
1750,14.033248406120979,0.0032060345090260296,0.014347126374974303,0.012254272834413648
1751,13.301998259014919,0.008460953436314549,0.016200541680802448,0.02264711137506494
1752,14.419773220311415,0.0093701657833183,0.01762104450413173,0.029836644507720632
1753,14.493812063802777,-0.004750498126495046,0.01715940009991596,0.03008977096094108
1754,14.674430512429408,-0.0040252310330135535,0.018415533908836185,0.025166982400092935
1755,14.87909205685277,0.012160905844055967,0.017297976983604687,0.03179514873711933
1756,14.79921665852111,-5.883663962323293e-05,0.014922913932523303,0.024545681209472425
1757,13.717973305850641,0.0005212001590038508,0.013980936994308284,0.016175128645302315
1758,13.891619538400485,0.006087190040523618,0.014647162596199581,0.03367792774700135
1759,13.869627901101527,-6.971596916399941e-05,0.016042813621949956,0.02742694373937743
1760,14.21347895525983,-0.005998359356749421,0.02386821347730935,0.02291594027717851
1761,14.4186143517397,0.005788922076994746,0.01767996097879171,0.03335812447042337
1762,13.474886415989328,0.0027982458530214456,0.019785183231237926,2.4723171052588814e-06
1763,13.689194624204994,0.006035734655693102,0.017814525079059833,0.015719973637571466
1764,14.439686795353555,0.005987872622706845,0.020082159620725498,0.022502848159547412
1765,13.946978206968586,-0.010896796016863023,0.016603182473850585,0.025906611533135747
1766,13.851782822445552,-0.0008630537323434594,0.01714508044228286,0.027955217744711044
1767,13.571924306935914,-0.005726895838452135,0.017917019315088753,0.032229532738164
1768,14.93377605026949,-0.010898081287013674,0.02270477844254276,0.029086507794890033
1769,15.249005574060028,0.0006436326743491516,0.019065821654580574,0.03041300515880564
1770,14.951060463771329,-0.006054818577729442,0.023744609013071825,0.02577017933782193
1771,14.662756453777845,-0.0010785155406057732,0.01898919902509347,4.088028428406607e-09
1772,14.146367676562724,-0.012108334751877312,0.01754044767572049,0.0262112317813806
1773,13.916044176495648,-0.008880575387227562,0.016094223998279457,0.02535977372684042
1774,13.415395848363977,-0.004921705853884497,0.014877336055162766,0.014531955771803919
1775,14.26614371260484,-0.0006275964794841171,0.016860339512840584,0.030393014613509656
1776,14.552552422167778,0.007615844414462981,0.02143655476789578,0.018457109678174557
1777,14.361117781086786,0.015779007117111776,0.01869002888290045,0.023732128427608728
1778,14.326138134724966,0.013444245114432837,0.022066138612421658,0.009322516383162179
1779,13.865224180188664,0.008823932985695336,0.016805397498843404,0.01138217861805142
1780,13.8424065104591,0.005317724040604905,0.01831454872091908,0.012466618539642309
1781,13.789536150135712,0.005625071532696762,0.015162282987976882,0.01927026092478013
1782,13.863068711934181,0.0021022004417015376,0.014367910009400546,0.021502155052064733
1783,13.728549627044424,0.0069319771626935875,0.01643188638831142,0.02339425361507373
1784,13.778465081992072,-0.010991983328113403,0.022935133818518524,0.022054487869567617
1785,14.693319619003661,0.0005972616610782712,0.019957025938145568,0.019597448457424095
1786,15.659825953869252,-0.0016429893885960974,0.020953874380820022,0.03366187495660927
1787,13.715997220439913,0.005957618258668524,0.0204875150825506,1.4091067455496777e-08
1788,15.07438162107832,-0.004432812226305897,0.015966943685496907,0.03179799364990693
1789,13.946587441373186,-0.005886453186471615,0.01407481582900174,0.02225267868519194
1790,13.939080873000991,-0.00031077678168075953,0.014542046102779628,0.025404692807568567
1791,13.326996386776731,-0.0006163162569836115,0.016494660791070138,0.028095290748362416
1793,14.937352166378744,0.0034469310687426026,0.022305575016216512,0.015553400854460117
1794,14.3376911691404,0.0008281958419788495,0.022806881133309878,0.017585685079012876
1795,14.115505381931856,0.008659038194411413,0.021952879383648285,0.019631642961735467
1796,14.120929788389413,0.0007794174951110198,0.014240400283178488,0.020397880694658956
1797,13.5878436815711,0.0037611606199058176,0.014743065062197691,0.024709668571128596
1798,14.062265319873552,0.0073294192780534945,0.017576240050319908,0.026803019784752576
1799,13.872201788759616,0.0029960583863502775,0.01615862622444308,0.02496311754066737
1800,15.222207040069115,-0.00562929237608449,0.022696605825350324,0.026314798860751564
1801,14.57751279367727,-0.003275132184732221,0.02350900701162092,0.024842251738628317
1802,15.504816435979876,0.003779971493189757,0.023548332175389042,3.011598479092609e-08
1803,15.461991467193524,-0.001542077930596872,0.02231610893975226,0.041338767923548334
1804,13.575447881236125,-0.0013848924360821565,0.014642121803569046,0.026455815637595102
1805,13.24968878090649,-0.004278788880684951,0.01575456972130816,0.017621324866801198
1806,15.312042700192752,0.0027720823647607138,0.016677768215980576,0.016734183285334457
1807,13.974926766680284,0.0018515467861978851,0.021942363021399677,0.02102316635971652
1808,14.4644909732621,-0.012223581914170773,0.021082630668339382,0.03421505329605152
1809,14.110276985837743,-0.0016225712324835894,0.021141335165018003,0.01922616195294296
1810,14.042274231731176,0.00018812199473960245,0.020470233577605502,0.01660845814872775
1811,15.7080403655755,0.004627858558930038,0.021265052250088384,0.02190668172650894
1812,13.389425894642146,0.002484211439494643,0.014297128077219484,0.018176421649524238
1813,13.584103495008344,-0.0017320749186534002,0.014471603063591533,0.02563589990246626
1814,13.90498629961538,0.0014890061131431975,0.014442550396983946,0.022297766147933787
1815,14.333271564388234,0.005980933073034595,0.01859190410564656,0.022128095627454027
1816,14.689387861854314,0.013280061094058514,0.02125034904745088,0.025319130700891253
1817,15.085305556037323,0.002972125283828718,0.022622666001633707,0.026908420075947258
1818,13.97527114007895,0.01149742822821913,0.022112446158494864,0.014266125392641845
1819,15.343245960907057,0.002061165219082505,0.02260062999199497,0.02881383485447421
1820,13.849585213886455,-0.008176195003395913,0.014480036663211552,0.02221123188497221
1821,13.806384086102915,0.004627347558457356,0.015516535351163532,0.027830300505925967
1822,14.29946787703432,0.003116588290832436,0.01712499630029624,0.01740346381654378
1823,13.61961592798939,0.00023194310090829336,0.02339291536278077,0.024548019655111733
1824,14.274716606087711,0.008832786416147397,0.026815943442498744,0.017109771500331668
1825,14.837076736174936,0.006758343295652529,0.021516505742609937,0.023869214874631103
1826,13.765132711965304,0.0032956008753865433,0.020307757533402915,0.021932219894462823
1827,14.29660087507072,-0.004920690707669425,0.01827987220848221,0.011397069522359743
1828,14.385040116589606,0.0036524177524176753,0.01734553864440835,0.029529635443222395
1829,13.589358563057589,0.002294745451188411,0.016774307753452476,0.027567043743851233
1830,14.264163022988894,-0.007243979700845673,0.017234340843391427,0.024934243051675763
1831,13.848525401562126,0.0020437320456916023,0.022014016221482906,0.020169608439691136
1832,14.659160713379324,-0.003549901685666579,0.0199864804060628,0.024467354201295814
1833,14.09507930105114,-0.0032791627130551,0.018593062660257974,0.010601203319875603
1834,15.095800349731732,-0.009183811161536397,0.019109064025601006,0.03487375685891971
1835,14.416590808681667,0.0055681590931641895,0.018409686589261457,0.0
1836,14.273474630050886,-0.0023872345133008057,0.015139056663290242,0.0
1837,13.631427113590727,0.0034138149941398506,0.014641509116941193,0.027162484462724002
1838,14.035004909043245,-0.005073269539498662,0.0147116471300539,0.02455994339855509
1839,13.921580102821725,-0.0016965017550911298,0.016246146228618467,0.007688308791352285
1840,14.456709076672675,0.015067649114562093,0.020709138966940818,0.021608971251558966
1841,14.284280081319446,0.007621516314176215,0.019120125655279954,0.0
1842,13.892531187139909,-0.009135547700246023,0.02066404246398032,0.006861826403184343
1843,14.916207201558848,0.0027167714821728587,0.018792377937272464,3.306644231694271e-08
1844,14.570070610323803,-0.004153618389612452,0.014308105049519128,9.423411603625348e-08
1845,13.82535298792862,0.0010094282027053687,0.013913316570270945,0.018599312325346527
1846,14.230833619870625,-0.002521560210336603,0.015102564263642364,7.820356660856755e-08
1847,13.296677828640435,5.588355561455347e-05,0.014927690840221991,0.014963749892419253
1848,14.908923724631649,0.013435991761417564,0.021277206179384358,0.034697491869718745
1849,14.667444308673367,0.009175931854458492,0.02103070581074426,0.02176556750132974
1850,14.518775440958624,0.01216684099542645,0.021773924837255914,0.027458282309411188
1851,14.685788774837038,-0.008110738649103798,0.022641727097452352,0.027745003301821062
1852,14.25363654257922,0.004729156684054492,0.015217205793465827,0.018045257533224248
1853,13.676845330629696,0.004237500677983201,0.01460167613187638,0.02236573029202621
1854,13.469221652445727,0.0042615981378318485,0.015337860100473116,0.019823403547451355
1855,13.69565276374493,0.011367143852289175,0.015561366512297364,0.029600825361148546
1856,14.079407221764765,0.00734300461088691,0.024512791249321052,0.011579768585131415
1857,13.945311222002413,0.007660954946020304,0.021592588534446518,0.01744004654398609
1858,13.643354247803213,0.00028764571708607775,0.02195573631219182,0.021772712729482363
1859,14.998416929160076,-0.003837037257632644,0.02035472404021178,0.00588034116602135
1860,13.94393023603064,0.005517849597671396,0.01877716615648385,7.884203894863091e-08
1861,14.00825471047621,-0.0010592699489250727,0.01648851646179944,0.025135688139180087
1862,14.255203386856197,0.0019347401204327316,0.018416507916228435,0.022091199906968628
1863,13.972395034156403,-0.0017527373863719575,0.018079813490101727,0.021377256704156744
1864,13.40245669775986,-0.0016692144256435174,0.02243095521940816,7.666791404006748e-06
1865,13.951076879704447,-0.0016564984994527924,0.020576916144036,0.0
1866,14.514392283120806,0.006578361315132743,0.022297694430260043,0.02869414974463372
1867,14.510960536036913,-0.0039873098820765885,0.020943254321492685,0.0
1868,14.205296996427812,0.003157329980490159,0.017739793369740145,6.635512803036057e-10
1869,13.655864687739859,0.003785396146886561,0.015911948017761378,0.027811943481357054
1870,14.07225465055108,0.00015936232231713297,0.01573960203085525,0.021760708034390976
1871,13.798270118045428,0.005470853461676904,0.01572863032200266,0.027009518421311943
1872,14.498253536124336,-0.0011602432504157593,0.021891465581791673,0.021979195198537468
1873,14.345782426535418,0.0009396587024812047,0.02020882241640393,0.019642744085509995
1874,14.440496833689249,0.004026277270375358,0.020452688272052037,0.020536502279775225
1875,14.753121678558646,-0.0029960682641855998,0.019619147337329515,0.026428783756714806
1876,13.646275530234997,0.006810242739084295,0.017049391549576604,3.159245797066078e-08
1877,13.844958417297134,0.006887933746291873,0.015713591543282057,0.01781354003003429
1878,14.07888025480471,0.0008021281230553087,0.015603130751959845,0.021701993958940905
1879,13.705417970681244,-0.003242323221653284,0.017208843024244642,0.01656012537894997
1880,14.671370877828956,-0.01176181909181154,0.02295077702032412,0.026757744614322662
1881,13.986092077219913,-0.0044908572399889254,0.021128327467918897,0.022753124588108534
1882,14.512290729600638,0.004304995027185307,0.02192265615157224,0.033396900590753745
1883,13.687843204611163,0.00016341877213951113,0.02025326169308052,0.02448014872962548
1884,14.187873017148506,-0.0010391910312798438,0.01486394256482153,0.019804489186390335
1885,14.019681398568961,0.0004547485740491892,0.015079306693012369,0.025988427676221056
1886,14.1318071118211,-0.00060889624152912,0.0146169439674775,0.029427338645013245
1887,13.938148817763903,-0.001638859264397044,0.015764210036841836,0.02873859010497679
1888,15.07183938176235,-0.004791300091926144,0.0208240003473639,0.03599656597749854
1889,14.234839179391436,-0.004050814736696379,0.019653819176666112,0.022288294053008535
1890,13.844776808540585,0.004545872646305429,0.020661350174528394,0.01865612794693167
1891,14.181003734485351,-0.0007941181632754735,0.020260947610906625,0.0
1892,13.809950035632784,-0.0051621476713127265,0.017640775322856263,0.0299593665966877
1893,13.824330878574207,-0.0008717404636743143,0.017017648864593223,0.02573037315457842
1894,13.872997460198551,-0.0024765393230896642,0.017143787035309742,0.028877762385895716
1895,13.404528857195695,0.002830241736662136,0.018019031275812506,0.0
1896,14.070855144711453,0.0020158762297338467,0.020021973276930703,4.0871741272535905e-08
1897,14.287430442289352,-0.0062596471429589694,0.01929625305657667,0.023258917484410422
1898,13.8120628419417,-0.008649792587481801,0.020428287548922505,0.02231018191526343
1899,14.534743897846322,0.0006182561869308647,0.020233009511327886,0.027069240244682626
1900,13.841910476541472,0.0027141044465118333,0.015115769145674807,0.027131656093320588
1901,13.716425181750555,-0.00024932734883606375,0.01607249014902411,0.023199567407335926
1902,13.406127980014169,0.0004608806327102231,0.016023176469193698,3.3648400772319326e-10
1903,13.673959310032018,-0.0004633630065208503,0.01663918388844764,0.018499754896128602
1904,14.30898995494195,-0.0009066386194443613,0.02067787317838874,0.028797861583050744
1905,14.16483441037781,0.0006607617178227182,0.018869731623006394,0.028466142469137732
1906,13.795275352004627,-0.002870821207167295,0.020075420472397108,0.028636840281648625
1907,14.866839874659968,0.003621855553481712,0.019125413788586582,0.0
1908,13.930792537455813,-0.013807003246071974,0.015158896252093879,0.03255214347640777
1909,13.914467063105063,0.002586057419383445,0.015691045557876464,0.031052733247953854
1910,13.594825534386333,-0.006147263357721616,0.015470974389660108,0.03211729304717311
1911,13.908116510179813,-0.0015049324923668802,0.01639292527392453,0.02324733774463703
1912,14.824421351059055,0.007359646883664265,0.020469678937290594,0.028429618773563117
1913,14.309850261271858,0.0010032033080320352,0.020299190865029328,0.022027845846272195
1914,13.666687533505788,-0.01225597455183586,0.02070294199458002,0.016634630381125674
1915,14.319564936431654,-0.002757365501820688,0.02128199994684397,0.019460056964667762
1916,14.232764321715786,0.00760002622469072,0.014090808688312481,0.027014733427336894
1917,13.511153762430126,-0.001910366641498336,0.014577284924822045,0.02747294343625042
1918,13.481746135385876,0.010375318974333499,0.014626767688015773,0.019666822905558
1919,13.453317343251655,-0.004470259603426666,0.015592556359977099,0.0263736815224397
1921,15.363187393410113,-0.002742131877607991,0.02152283507128911,0.030905810562220564
1922,14.286182898894653,0.005478153086732644,0.0220653294159248,0.028677784084617325
1923,14.199856268539474,0.004203284840254673,0.019452032175203186,0.025094176333535074
1924,14.231882143227004,-0.0048694469596276815,0.01541196493133027,0.03552855922501994
1925,13.83367826024668,-0.002687717880059482,0.015221557994875352,0.035239390416549644
1926,13.988321349725,0.0001026522512560091,0.016245055942547694,0.02957324526573713
1927,13.805744428823587,0.013298721131135675,0.016976043025988655,0.020269995223374325
1928,14.605623613993108,-0.004086902828681817,0.020127078179920464,0.027041141262426287
1929,14.867874294167564,0.0015774134272069351,0.018720319290420572,0.023068125711645755
1930,14.096428040417061,0.01067248726223257,0.020877587268193634,3.5498597682982795e-08
1931,14.195888559937924,-0.006132174486385345,0.018416641747564924,0.01879914745711106
1932,15.133531489898894,0.012195265128688577,0.016357722392253745,0.019159657424814524
1933,14.084029360713158,0.002166122023517133,0.014261217264296694,0.025430167618722712
1934,13.990490347520756,-0.0038387856612959914,0.01580829360287216,0.02491938019852293
1935,13.229826110752047,0.002445328443324777,0.01727156546250052,0.02344336246486477
1936,14.722421548229619,0.0005456213076513016,0.021356084480696338,0.0320225452848563
1937,14.475963145697046,0.005924759476912527,0.018421458141524346,0.015934392086700725
1938,14.048787252933481,-0.0004041332455851038,0.019193135539299765,0.01894217879457664
1939,14.927140298158346,-0.0007675472614642939,0.0176835571893063,0.011977156656509612
1940,13.992500251569718,0.0012865616774317022,0.014529041832309478,2.6919222112682072e-08
1941,13.209935786571274,-0.0007900881154635967,0.01437400470673805,0.019616400712307643
1942,13.2492938940639,0.002346661640108874,0.013896132518506327,0.004071426722421493
1943,13.601543013474954,-0.0016360591415687316,0.015323178423710589,0.01948115270332198
1944,14.610867361881956,0.003992940858190396,0.01911670724863273,0.028252308516987283
1945,14.803215517649464,-0.005409445179143575,0.01820996741309184,0.028498524167800802
1946,14.879164742083047,0.00117993354476464,0.020519118584079895,0.01850013754360983
1947,13.858614097825864,0.0018742056854389802,0.01948535550300357,0.013388428746323858
1948,14.657719748516564,0.011493393137564622,0.01531469738639308,0.02377223477518884
1949,13.965777025772152,-0.0026973794898142987,0.014667006118285936,0.024212571742840267
1950,13.428198340177335,0.008302880582658392,0.01520727951656531,0.015323568183828802
1951,14.38813607811194,-0.005089952247657548,0.017686263704544163,0.022249513196126315
1952,14.252978081077087,-0.0009686881060873446,0.018753651950538536,0.02251674917744912
1953,13.939574547260465,0.00026325605333582546,0.01902673795648396,1.1693452070432075e-07
1954,13.964943487437301,-0.00036190313764079406,0.018376210273597742,0.02275673552176297
1955,14.421740724509478,-0.004628354022172991,0.017269353585497544,0.016279399355145042
1956,14.296206947548836,0.005905673172011237,0.015936835341373353,7.93924716838011e-08
1957,13.318674956910439,-0.006019301107082983,0.014236847673058625,0.006714454092823426
1958,13.775341425387035,-0.002570374417258002,0.016045035045777752,0.019712134818797526
1959,13.708142437890835,0.004610015120883598,0.01839581376409666,0.012879786807712321
1960,14.333802293394088,0.008315678822621577,0.017804181874614286,0.02713490161370638
1961,13.504350071207144,-0.005881474426875173,0.016752474047756028,1.2528136535882348e-07
1962,14.109993444876757,0.0011905647524971755,0.018133321117446036,0.02480474070380216
1963,14.236405484524687,0.006603653870812195,0.017487978714853986,0.014056615463292402
1964,13.56793308585361,0.0018337336008225449,0.014701223851801223,0.01915077480190573
1965,14.023089205558936,-0.007452740513367866,0.015496780136872751,0.026491538655740363
1966,14.241368535874312,-0.005560064850002454,0.016151748428832855,0.024921052637228845
1967,13.523499356981556,-0.0009934140052680136,0.021197389947398927,0.019515853102829873
1968,14.724777761047378,0.0011110419308207435,0.0196728501657338,0.02598744927992362
1969,15.216018251699223,0.0024958412979197557,0.018406432853291098,0.03449683208006079
1970,13.954452287868559,-0.0032875170375126768,0.019068784324640348,0.013632440568545626
1971,14.239631596471412,0.0036553838413387408,0.016455996913940306,0.033389675532841064
1972,13.734756450293153,0.004125925243281391,0.014251569620779796,0.012345027345962144
1973,13.70332455708109,0.0047190769462937925,0.014436296240121582,0.029840250824444258
1974,14.017063521899054,-0.009741431952290396,0.01585376000483129,0.025458631831230948
1975,13.893074823809894,-0.005824442663793208,0.020622902696714254,0.012247666117091808
1976,14.07179430931564,-0.008655787276166086,0.01894794739311972,0.02900267279407646
1977,15.289539706018633,-0.0004452773168536525,0.01915472950929332,0.02601026217567728
1978,14.430090994942596,-0.0010207191851329344,0.020306524221643033,0.030064223009622915
1979,15.111185718400247,-0.005926546317432667,0.020416794872019063,0.03032888280384347
1980,14.308371473140333,-0.007439867658552645,0.015180408853119828,2.2116802069720685e-11
1981,13.9500590760659,-0.00933072247995899,0.015435863201723252,0.031609844891183035
1982,14.355914094465437,0.009451318601583889,0.01663847488373193,0.02371862847708449
1983,13.75387484187516,0.00023685407606820026,0.023562468549143303,0.022170405386125164
1984,14.089564272092582,0.0001151196021033651,0.019568965472678734,0.01149065306279648
1985,14.304649959173426,0.003946226868331764,0.01827962021666505,0.02594686709857518
1986,13.78886931423918,0.006599211042788974,0.019562592352543758,0.01457502267897451
1987,13.676946211781127,-0.001115730548292555,0.01721357748167211,0.0354033184078676
1988,13.964041470151436,-0.006251541923920999,0.016999230186923023,0.01317519300934411
1989,13.860775906631991,-0.006897369677959659,0.016290168811967404,0.02146965068796472
1990,13.495459250601812,-0.0037261078512748403,0.017405771692532365,0.02075968017478607
1991,13.441190099648304,0.009330926478621531,0.021948791344856267,0.01767208872334078
1992,13.570263441510887,0.006845592250262444,0.017774304865863108,0.013883127089119422
1993,14.026254309868396,0.0011476706407209714,0.016595000415876908,0.02676148290196916
1994,14.339616695548026,-0.0001148944555323269,0.017949036133729494,0.024453041721007162
1995,14.962092875569954,0.003095736544435518,0.01693701402743066,0.024187504393264312
1996,13.813265324830168,-0.0014234162368810615,0.015173865062689995,0.023511118390299988
1997,13.767452809737975,0.007969701707589878,0.015529932107405046,0.02995392326775579
1998,13.884983592184215,-0.005257227363518707,0.015661546830212675,0.013608358215165142
1999,13.809350302989161,-0.004647256666362959,0.018441614991047208,0.02027414357276238
2000,14.420388042965335,-0.01813885606368831,0.0180885989520728,0.02490757547266847
2001,14.515543980835973,-0.0008807665188669144,0.016629987596336365,2.8748304202097996e-08
2002,14.737533194482605,0.0031323898752602043,0.017213173804085883,0.02176576548810761
2003,14.605055166578596,0.011918389311147177,0.016629021403277076,0.022782607903389082
2004,13.491380229035409,0.000167742835843962,0.01506626182846979,1.7717387109109488e-07
2005,13.894614650405115,0.00097951194004256,0.015540863116702447,0.022067201689560476
2006,13.710240079261506,0.0007194396037232805,0.015495872341230833,0.010355515845294172
2007,13.663947100540964,-0.003205379350498784,0.016413360595170002,0.013311901367850395
2008,14.255629465434106,-0.009903341314878793,0.017675144380435794,0.02445256046478451
2009,14.589124047410774,0.010737664419567954,0.018363401712457893,0.024573230435606653
2010,14.536338865828375,0.002163662406799213,0.01816364255473146,0.025104277078111446
2011,13.887155980700044,-0.0011845731667737584,0.019605432607743896,0.016535457688229557
2012,14.431261052802975,0.006164104123032025,0.01596333628178519,0.025358571548059164
2013,14.028506448813598,0.001608083273917299,0.01496930488766397,0.016718365806116204
2014,14.327958324666119,-0.0053984000809183166,0.016970279076527404,0.026166608655739207
2015,14.033366181678188,-0.003928641261522171,0.018253922527839268,0.022342289268386488
2016,14.693059237584945,-0.008676459736957786,0.023878989565633734,0.03829541975463183
2017,14.412087692051722,0.0047216601358952065,0.0191019331064822,0.03314236270632676
2018,14.476725785998035,0.01421606360150631,0.0210940121380323,0.028341181749076134
2019,14.13351009023314,0.001013981903549013,0.01771950200201544,0.02125561701698375
2020,14.257709839834154,0.005421791112949483,0.020317008274681407,0.02292278204581507
2021,13.854683211446615,0.0024911166469700043,0.01745155522472086,0.018283497546900247
2022,13.996392338295474,0.004689204215276146,0.01862831672926284,0.03660083957951423
2023,14.307390747520607,-0.006230596145838583,0.021559974551443862,0.027521926314741613
2024,14.240301359720762,0.011738627835375003,0.02227457816677381,0.013786977305156748
2025,15.203967902877642,-0.0038851246591169353,0.01856845975903998,0.03589764215948383
2026,13.999619284072239,0.0019479754084481891,0.022938583298432354,0.022796274809338726
2027,14.33444904188325,0.005569178087915754,0.018226334400506358,0.00955111930723734
2028,14.088957314491427,0.005724433653700668,0.018690065760011507,1.8452987302292138e-08
2029,13.7437292082085,0.0028598524736041468,0.01602155753456035,0.011794952201735225
2030,14.613385903158926,0.010446845274358284,0.01604082723764867,0.02198394706317035
2031,14.23460095708227,0.0018500644751489996,0.016739463296505917,0.025398285018746077
2032,14.316943087866507,0.0028230985261851233,0.022802792778961637,0.034000913039947865
2033,14.746315315152216,-0.0018332641301501314,0.018707705257251322,0.03113036948598167
2034,13.677928722827575,-0.005307219923641456,0.02228136400442573,0.024709291214842676
2035,13.98400067674111,0.006464205132074975,0.018055217583165875,0.0
2036,14.070462788259896,-0.00847349395796742,0.017749242446158144,0.02653537343050446
2037,14.048482110704642,-0.0024029756664958584,0.015817788823343067,0.016694098067806057
2038,13.902240841497193,0.008898822406209655,0.01551696011060719,0.03486069728440211
2039,13.509173460051676,-0.002725577754431751,0.017164536912322472,0.019033795969412858
2040,13.89838841383532,0.0015055918513327672,0.02318368132226022,0.018796361294454368
2041,14.394480755838726,0.007401753926237061,0.0204295996722137,0.026954521250325714
2042,15.113160904525234,0.004339698612421038,0.020555725777447343,0.030550338225387462
2043,15.164394354394062,0.011104448379131257,0.019828698197900226,0.018938533508275575
2044,14.034638276719587,-0.020702215768725406,0.017094604184248886,0.022573247428125505
2045,13.464927623862467,0.0010610241254600692,0.015945693465728026,0.014448379885885113
2046,13.50341436738165,0.0045553016516877015,0.015637514639631762,0.02165708822837422
2047,13.412248910163207,-0.0021120688714102195,0.017714158654431617,0.018054012605853487


==> raw-data/model_parameters_5microseconds.csv <==
spin,β,b,γ,η
0,12.64454660983577,-0.0012497249850356904,0.020780552455116705,0.02782723638969148
1,13.053867518800807,-0.006809031022892574,0.02046462097290812,0.02818130031766981
2,12.620402732363445,0.004034024566461765,0.019628933588776605,0.02053762288288877
3,13.687138744229767,0.012711261924579822,0.02056848001573543,0.035474020277483594
4,11.856305374196507,0.008473061968380489,0.014348741126467135,0.025334027134874922
5,12.201900770829738,0.0051804019662710955,0.015057193292878742,0.026141066808304077
6,12.673842240137233,-0.0015416423505521858,0.014940786221712927,0.023381083083556034
7,12.475662186658035,0.006035419689266109,0.015488003903181375,0.016627970879305645
8,12.793310207026176,0.011020488820409296,0.019710093183508887,0.040710360772959905
9,12.868523132246358,-0.006208567473780558,0.019891528475680004,0.020665499783565158
10,13.348397115839319,0.004594531329337189,0.02061009748037713,0.03512178594459346
11,12.717646492735891,-0.0018646054277617447,0.019474925328654517,0.02654665606792747
12,12.22008823292691,0.014488407282541256,0.015234740816403117,0.0356743612931381
13,12.153860585054204,1.9814612355310478e-05,0.01468146401401458,0.028514233962340856
14,11.974385401515384,0.004210149808228279,0.015400176139530727,0.02811500590826922
15,12.219111387108386,-0.0006411672933970867,0.017656729078480194,0.013156533559235517
16,12.790428303907804,0.006939637488211168,0.019798388431110456,0.03886749673167298
17,12.649314446368964,-0.002146510516072645,0.019179712077854082,0.02513200411592389
18,12.600157397926203,-0.0029987244301967024,0.019196901768151968,0.035461053401052656
19,12.617348747664375,0.00846908687399878,0.01767456220392834,0.030161641016249376
20,12.220770687223807,0.0016948733494590263,0.014519799609298148,0.02969903059980158
21,12.118722950447536,0.009493598906342184,0.014176732812290848,0.030245527255968487
22,12.182623894697196,0.009007037795044108,0.01478739329363363,0.029467109149105025
23,12.057302528495455,0.007042678211692866,0.016609036770670348,0.031173582884617797
24,13.018935928694615,0.01042225340412695,0.02010368553624916,0.03149690355005294
25,12.613675988173528,0.003882309459154422,0.020928623503182624,0.029283908041646278
26,12.649037836451216,-0.0040934848086641015,0.020604326306392865,0.01916935939977363
27,12.966534232369128,0.0019044063404111949,0.020096283939229343,0.024453582008877532
28,11.951262639228325,0.009019950176374502,0.014447883571697502,0.017506426057253024
29,12.263509680020164,0.00477868833078646,0.01501107400758287,0.02373599792295472
30,13.072389936541365,0.012716281274524545,0.015848719377359526,0.043605199657444874
31,12.188054066433553,-0.003251369417119912,0.017882240893379378,7.411717545920127e-08
32,12.836738771305912,-0.006811630952755843,0.02280285601166992,0.028742966625953992
33,12.870489482157348,0.005144063162430605,0.020295257402135655,0.03728626070475999
34,12.53829846187231,0.007443986712250626,0.02003246401868746,0.0276483624085344
35,12.942640811546939,0.004889707334765488,0.018235860411830607,0.03768213619242224
36,12.13964797176393,0.011711059165313857,0.015813933713578955,0.025737525498950076
37,12.163042311154635,-0.01279628614309395,0.015985553803778405,0.02546117411423134
38,12.228921299338449,0.0032664832317395634,0.016246770818587154,0.03358185245501138
39,12.059340374141268,-0.011763866067613789,0.01787437261471123,0.008112352919736434
40,12.35668020397707,0.007201665739198656,0.020220988267845387,1.0863765461058375e-07
41,12.715597205107231,0.0008476875212276891,0.018137918285561543,0.035065078697800255
42,12.436304383175239,0.002780808289282947,0.019324066227624722,0.03077419478189365
43,12.721596526590595,-0.0008381613929218685,0.01809171503349607,0.027378568130392033
44,12.454945789206615,0.0009779128917689617,0.015550026528072126,0.024488161426536578
45,12.256048929091193,-0.004043495985657056,0.01679283412398706,0.01957912544147274
46,12.36085078885199,0.007995357653269452,0.01596669813819034,0.026689201506653847
47,12.023131296386962,-0.009693783120196281,0.0164895992416418,0.03245451988894202
48,12.215686841536556,0.011523138958812787,0.01917894529686844,0.027549983885223762
49,13.364505092945395,0.001537659189858443,0.018735927035748216,0.04042305321924842
50,12.659005731217036,-0.0012089844403574308,0.01922196428412013,0.032429384687144895
51,12.832936701539948,0.0055768361237688155,0.018041437428448066,0.03668013673314666
52,12.380882504061821,-0.005740489175271852,0.013941586270924589,0.029752428130730323
53,12.395455074917411,0.007838118403626797,0.014655978459090143,0.029114297869372245
54,12.559226180623867,0.004705092914340808,0.014331167031418039,0.027213200610824013
55,12.103436481901404,0.00925271098625169,0.015268855369364261,0.04229057123379071
56,12.427589885316602,0.00476949333462919,0.02051300308895312,0.037579024854075015
57,12.385312193607053,-0.01210404151599061,0.01924151917181042,8.494519624613634e-09
58,12.044006860877811,0.012972772601577703,0.019391373318740125,9.854383529991458e-08
59,12.797103109861627,-0.0007266752350747009,0.018594111669933876,0.03092695450138841
60,12.147462236259036,0.008173433545090968,0.014860220236259238,0.015366376788853414
61,11.58033351046778,-0.0030037447991795854,0.015075814988750673,0.006511308199586178
62,12.176670563278954,0.002374995058758185,0.015243299999635099,0.021302844042718164
63,12.088507681470348,-0.00010920928857981676,0.015772531553910153,0.037812662732542524
64,12.6586716327078,-0.00788962451509792,0.024117699056913397,0.03220374289842744
65,12.672255035816136,-0.013131986218012707,0.01945886277756191,0.02746272273575745
66,13.489055085374632,0.0034608833333883877,0.021950515532085005,0.041515039434190465
67,12.45893999782367,0.011172706815260948,0.018605212172607993,0.02441100799182277
68,12.856719876602602,-0.010933918192883965,0.01909037937823124,0.028895690039363077
69,12.056610982855336,-0.001009829339046528,0.017028082134244994,0.026431490709027214
70,12.35614383538685,-0.006657163771030761,0.017588281037235046,0.03063351967155332
71,12.088728100359953,0.00530113358195848,0.01757468549251905,0.03269182329559078
72,12.620808461014038,0.007953106211643534,0.021462815458690002,0.02463060294863204
73,13.209197930989475,-0.004356651516544864,0.020263857212268713,0.038495364959608536
74,12.522759937712395,0.014476756860103272,0.023131338110671897,0.03246937092935122
75,12.4625302367752,-0.0020788873222648734,0.020049236881717062,0.017672793729149906
76,12.319876118615385,0.002196788740242969,0.01668449755566304,0.027351644402794334
77,12.203757149135475,0.003836433294757919,0.016756724794208488,0.033510077583854964
78,12.459189090942376,-0.003947371572296487,0.01566771391813914,0.026853142592088385
79,12.214774070564804,0.0030973550879429463,0.01714802950227874,0.02765607615266816
80,12.52775519123892,-0.002636826188612291,0.02243006032357131,0.0272007084061968
81,13.11204454519593,-0.004461870632350556,0.019955889110095014,0.03311797937324089
82,12.463386526569364,0.006299847031174324,0.020614706325465696,0.029895944133447278
83,12.81572941064034,-0.005770937150716453,0.01862198571962016,0.030491684203002554
84,12.405606410764053,0.004879528042314921,0.016657965516947124,0.021882105149712026
85,12.034569552624307,0.0017030894407550862,0.01594632933703427,0.02677578088374042
86,12.615901633789575,0.006110638460220549,0.015800315547880372,0.02448736608493655
87,12.112755129958314,0.012005448873405489,0.01731278103943282,0.025216217578420425
88,12.346392336406984,-0.001523381862195362,0.020903328711719012,0.027389323738699366
89,12.107057310383205,0.0027495324086232982,0.020508228123014272,0.016870701849755657
90,12.609448415884357,0.003715759130920643,0.02365835455098305,0.0396068579301999
91,12.919419448245714,0.006263734516699789,0.019539122394886258,0.03352911369310342
92,12.425390483191176,-0.0054739118081301285,0.016065895195516204,0.035900464964439424
93,11.976205854603435,-0.00251998911711496,0.01621414957095029,0.030481620810345302
94,12.27958026726901,0.006264222948736207,0.015384814210787887,0.022726947851218288
95,11.776643103997555,4.371928012476773e-05,0.01627647125941524,0.013071311373456941
96,12.064125684168761,0.002639400916996697,0.019875993946543113,0.02915669690545683
97,13.059219112311931,0.006938732430008525,0.019713217235527027,0.035068184544574804
98,12.553153366337385,0.0017914411528505854,0.019507065243877502,0.028308022451735648
99,12.732185580069938,-0.0020543317260482198,0.0197462092663217,0.036603967712065456
100,12.097716148838865,-0.003164501588124853,0.017220375968762223,0.022918564464706456
101,12.653894045710508,0.007701437934712506,0.018255394379212784,0.035369132704942886
102,12.019537874439381,-0.0037131722169625988,0.017481089339009964,0.03398971273670557
103,11.914649830200762,0.00393673887515251,0.018169086271958852,0.026287164583131635
104,12.22803471524596,-0.004257424269307427,0.01880811868288841,0.02008402140714319
105,12.7056456439047,-0.0028433214152600657,0.018593882982823138,0.03283111141312065
106,12.699292088840279,-0.0026765451495038375,0.01947041289134121,0.029305681138999656
107,12.452665986258838,0.0036215328116325023,0.01880373884645756,0.027576314710894126
108,12.498893591679964,-0.003599165548958081,0.01660946738433084,0.03437896781740748
109,12.32572479440764,0.004033607691237564,0.016894640346323778,0.020594683376982385
110,12.419856938946548,0.0018653011986673224,0.01721530586834938,0.020959388817241468
111,11.949078536292312,-0.004339867725471,0.01698251430157206,0.03551364605985288
112,12.354470695281027,0.003610353551515353,0.020015060587517994,0.02016013904631034
113,12.760134565339769,0.014919885660814656,0.01966414637321569,0.03085902832564023
114,12.421237703847316,-0.00033793604855846985,0.02011268888274561,0.028031430962464667
115,13.012852893287056,0.006707593490931887,0.019377448703505367,0.030334302372418367
116,11.846984171971581,-0.00233462603072716,0.014332382678074528,0.024654470427088116
117,12.696643055811544,0.01245605277059213,0.016284273208414156,0.023160170118633448
118,12.19308887322463,0.005608743547437442,0.015094174614551125,0.024573698212887626
119,12.240042912078538,-0.00117074452899315,0.015139153986477591,0.037033767128210174
120,12.717827806329007,-0.003603811543170167,0.020327269131901325,0.01937932351552955
121,12.82406040125859,0.0027513225550154534,0.019744256870680123,0.033055648595183694
122,12.9099497735827,0.007688767951633885,0.021075139459294304,0.03924934334467165
123,12.678226164937241,-0.0011547096326292605,0.021230455877807235,0.02053545397628315
124,12.210884301200158,0.003541299412364019,0.015503342290469825,0.02478598595715936
125,12.191511600653367,-0.005317080781281699,0.015665309761289492,0.02696719958345381
126,12.294366690298775,0.002837075574514361,0.0159126227240387,0.02761520460181125
127,12.097068978483934,0.008848884840982604,0.016784045166161964,0.023979948039534908
128,12.530048283405113,0.0003001366326747406,0.022465873984517448,0.02165585566066789
129,13.074140656248426,0.0028473047284683357,0.019473835360144152,0.029176858704361538
130,12.622164601589837,0.0027240074552816332,0.018201248526200822,0.02842337058106551
131,13.385835819311266,0.007497104041851234,0.01708834958827975,0.038853270192243196
132,12.477268506561543,0.004259064351241382,0.014574168560001353,0.034102732457301506
133,12.186978251223215,0.04686063807176648,0.0138844306477859,0.02127522716671309
134,12.434279343988369,0.002972803132576354,0.01380908680053665,0.03283392583848255
135,12.318184503424096,-0.010162845603386546,0.015105571724888701,0.025288914841481384
136,13.187251674580867,0.007120203690963965,0.018960592769976643,0.03738169504179412
137,13.186203906767616,0.00556694930385706,0.01734453052211816,0.03915721119086373
138,12.1996572073719,0.0035918774895787545,0.01818355143140523,0.033449196517004794
139,12.982334686465185,-0.006869750088587538,0.017868673916431634,0.040332273248604396
140,12.464796946068954,-0.00425810656987138,0.01424321944528292,0.03396169160465121
141,12.545797589005526,0.0038079924322021747,0.014850107906665438,0.02915671108521748
142,12.18778370060978,0.010583169833916542,0.014643770900180004,0.03959141240198288
143,11.858982421120224,0.007866715769694001,0.014435888521217004,0.022710250050696115
144,12.502051968338401,-0.010636611558324542,0.018758971808668198,0.030467600121856935
145,12.651759893866945,-0.00024679275616781794,0.017354147033440216,0.03336344437025158
146,13.207009881500955,0.005394762139705925,0.01776341939014244,0.032935624886115115
147,12.99268946603684,-0.0005768506944996909,0.016795774170182826,0.03540014751515233
148,12.784390384025713,0.0065276564494656415,0.014619992079882503,0.02448556466123614
149,12.302632368754105,-0.006088690671810652,0.01422081879428269,0.035772704421232863
150,12.436159521733618,-0.005872614646167355,0.014279241576756179,0.03540124378140711
151,12.555057099493089,-0.0009950837092690405,0.01472726656113786,0.03432277617332567
152,12.404608781531305,0.00827921299266793,0.018508119437146104,0.03172498614109513
153,12.704557620271135,0.0014587052392562852,0.01776071304711244,0.03209173401542484
154,12.628720450943591,0.0060982012821967045,0.01906010080208079,0.02588141766767132
155,12.346109882869206,-0.010169924309058007,0.018431863419242103,0.024834579022111357
156,12.393880083015551,0.00482340652281884,0.01441780139960557,0.034427840434787936
157,12.154134101176615,0.003068305718793052,0.014518938929234856,0.03606849257745102
158,12.159176199026158,-0.0022434592279643277,0.014044869271435376,0.03028303093058721
159,12.227324127971315,-0.010050523637775635,0.01541296565764847,0.03137731180341119
160,11.924401620799616,0.002769175307757095,0.017645286825513484,0.016837100475073537
161,11.880126519746867,0.00045277763779500905,0.01692071541253889,0.0023815998818662804
162,11.930812462774474,-0.008426580965809128,0.017844684982257584,0.0
163,11.973093414674448,0.008048201450193837,0.016407018330700608,0.031633680883427544
164,12.373511860508373,-0.0018710887690377071,0.01481006642510779,0.03413978138708621
165,12.408780293423796,0.005080381880565241,0.015239431996637813,0.035347885466503415
166,12.078133638142885,0.006086500253683003,0.014711242774960389,0.033385718293833695
167,12.413458966123304,-0.0066265919970597015,0.01603655305663918,0.034416184834963046
168,12.498528658732582,-0.001340258327324308,0.018493165968598405,0.02612223981569084
169,13.064310393017747,0.007321312985832255,0.017971681396539294,0.0295460286846908
170,12.630292212405498,0.003956386781562969,0.018865406474582583,0.035973141776375755
171,13.408293931267163,-0.00020846727890891953,0.017376487724525914,0.028275055083963368
172,12.766168776749387,0.006990719616749517,0.015468234162472675,0.022230997782063347
173,12.239741334600591,-0.0020932394937784654,0.015400488059463282,0.026275836297715353
174,12.208493007297518,0.006759290517711391,0.015658776062626105,0.030562010217294808
175,12.327079342025698,-0.0025545496684226585,0.017428263403614988,0.03322055491385149
176,11.91056857355113,0.007041042863132996,0.01755986919368075,0.018622218720194504
177,13.282441883652186,0.00694954045167389,0.017242830810215964,0.043429818726125134
178,13.176171912820973,-0.003318607524888989,0.018247019769897056,0.039129094888941285
179,13.14947867792655,-0.0057146084939045634,0.01750513408187803,0.027033264930417578
180,12.510068024179995,0.009812994103273024,0.013826781489211473,0.029461965340278458
181,11.672322185452053,0.0032689953949428694,0.012869048169243079,0.02723594690797736
182,12.687821288503413,-0.007162816684495688,0.013935602945223875,0.03361354694574377
183,11.742709454589322,-0.0003836389592898141,0.015481374796850168,0.01702233121582659
184,12.82654133123918,0.007991958503341905,0.01808111463378657,0.032063736860686275
185,13.026225646001285,-0.009082754047258758,0.01832569621319467,0.03319717917466244
186,12.836831857861128,0.007068838939628798,0.019003719314238283,0.03652960276886645
187,12.19314776365425,0.0014434853608413494,0.018646759568072487,0.0
188,12.420191217363572,-0.0016269278511746815,0.015128810454282396,0.018279194651672125
189,12.356630981633375,-0.004335775823907879,0.01464781761420653,0.03124202842653656
190,12.942096940758221,-0.004740775455852159,0.015415888124752577,0.023579935963608762
191,12.157166556772161,0.004365359006216561,0.016707589992353177,0.029290199114890583
192,12.941034798058071,0.0030423243750576368,0.019505008906632725,0.0364565457951954
193,13.428341714285128,0.0052295752471135225,0.017628421592223525,0.04373640163239568
194,12.247021351241989,0.0028227870020134864,0.018447521358214612,0.03142063850660206
195,12.127765267636983,0.00454939111330075,0.016660543516535613,0.032985066491016006
196,12.836612785052266,-0.010830788488787942,0.017078391801287708,0.027338391046776718
197,11.928778529155169,0.0011574977289074957,0.016317443864421684,0.025730472517919864
198,12.256870637215295,-0.0056808405017429245,0.01689778933826187,0.0076956219704112615
199,11.407395687596063,0.002350316850073313,0.01823152806465598,0.030615568654727057
200,13.382304449909947,-0.004920768206747166,0.017780403385439823,0.03102418601743495
201,12.613979563505554,-0.00854467972727252,0.01693833396181549,0.040214907144373604
202,12.190074256998365,0.002078179528082035,0.017887341222043773,0.023262585466303616
203,13.89588816672758,0.002399117364111302,0.017487619656320796,0.033740172510546805
204,12.194128566417394,0.009866079023646212,0.015854628933683692,0.0
205,12.09468797666256,0.00736603085125014,0.015816891876997634,0.013346854792411772
206,12.305689308475573,0.0038580448153175194,0.015748671652208213,0.03096992744677628
207,12.144344182014567,0.008958111854773104,0.01638224130078815,0.027250560623481107
208,13.195157922414316,-3.239847251115485e-05,0.017830905602974945,0.03860211630908192
209,12.375709651351492,-0.006027027215729388,0.016625849976078445,0.03198481766620162
210,12.625810413859133,0.004403015288688151,0.017496289162490224,0.03438294053328333
211,12.506491540555114,-0.002933334837465449,0.016988496302904103,0.027406705859582964
212,12.3610453147546,0.004815023300191957,0.01526264075240675,0.02854197180898628
213,12.303392773101757,0.010817669108842045,0.015462245817000751,0.034661581241825515
214,12.27468245377307,0.015148379429711456,0.015524952794261174,0.02306247392157163
215,11.474944649674086,-0.005286159855418837,0.014879678135192745,0.02437748958915136
216,12.088742804342447,-0.0013849672792925526,0.0170580637094473,5.7809165470256795e-06
217,12.31870918528433,-0.0033841403579303792,0.017875143491685272,0.0308722988031971
218,12.090462072266975,0.013244133785287174,0.017881780315196945,0.02756587026809504
219,13.37438966192507,0.000606177827384879,0.018657062363256698,0.02555295915351687
220,12.30839297704253,0.0008634951721150311,0.014282191757262865,0.02281174393901852
221,12.101021290754865,0.009416432855591276,0.014227736339914268,0.029149029759190693
222,12.147821328230766,-0.0035374992129546478,0.01572713122451009,0.016400985659551944
223,12.216145877905396,-0.004274359483778999,0.01608716511484008,0.029897637523315663
224,12.577601603016006,-0.0026380868678611055,0.020707341967419846,0.035094072580458796
225,12.408164831228198,0.005508666655027697,0.018189481560724908,0.025220546554616356
226,12.43690110640044,0.00377255726841902,0.019844450988928782,0.018222330143552463
227,12.186965609746638,0.0021074686828103846,0.017618024128095405,0.02050130051936916
228,11.665813042248411,0.003539849219934213,0.017467693609282096,0.0070465725429761945
229,11.851105333997277,-1.2041789709362301e-05,0.01677099626459741,0.037826377414302864
230,12.336858816197207,0.0015050901643976528,0.017405758461771958,0.012685612807955361
231,11.865360387482669,-0.006053217434600546,0.018422056633758385,0.018665772187895256
232,12.468971299465133,0.006616313083401009,0.01912280352987738,0.025618616856795295
233,13.251652103930855,-0.01777952199641744,0.018123121789057294,0.03007786241169004
234,12.436338979664287,0.0005335439090317904,0.019583481232789593,0.039184113906604943
235,12.921319967020281,0.010467958413857902,0.018171974106097187,0.03378246046979917
236,12.169255308703606,0.008063825353483727,0.017162342027835988,0.026188427097856213
237,12.33186717937688,-0.0052531518176742896,0.01668652681651221,0.030578743849656916
238,12.730917394474778,0.0015218553824053714,0.016649365220705384,0.029010670674650775
239,12.358742615426182,0.003515922184126543,0.017360076837735546,0.030039074091911568
240,12.168416215656128,-0.0038984303356901094,0.020563477147982727,0.036932611210188586
241,12.71875010044589,0.0038102029045304162,0.01871438372665213,0.033393121159366795
242,11.912845577403168,0.0036054109527808085,0.02043840966532732,0.025517924459223965
243,12.91991663069479,-0.0119827206704612,0.018435010682637743,0.0349231925461611
244,11.79404808213683,0.00015320503330724055,0.015573669058456011,0.023186586067951015
245,12.657640675504515,0.001941561239305479,0.015663793097012896,0.031919007767526694
246,12.488996744824655,0.004887579909827406,0.015717610786531562,0.03840017575511349
247,12.703613338901533,-0.0045866439291989015,0.017174743716142013,0.032661368813345866
248,11.930868756156395,6.255990694773502e-05,0.019528689207173076,0.01591717871285256
249,13.451337971422785,0.004598691669111639,0.01954191140716659,0.03978885039475094
250,12.490703361032324,0.009945173637921812,0.019229501963277943,0.02152396075045277
251,12.713727287445982,-0.005739675064558051,0.018614149868727985,0.021685867805522903
252,11.579526706556742,-0.00393540378145326,0.01625015848554836,1.1978474408059795e-07
253,12.141893434226382,-0.00016053037195062488,0.015155807906308709,0.032927902307092784
254,12.510424842600555,-0.009936366127792676,0.015631289981263452,0.03434340466192708
255,12.270709493357856,0.0023273065779684248,0.01700792949171092,0.028649848394476218
256,12.65333781940379,-0.0070714995368044015,0.01915924280234522,0.020180218541478456
257,13.330144703820848,0.006064313994435803,0.01949606659455231,0.03652607280270119
258,12.750161167750091,-0.01155859808740027,0.01977424895435338,0.0348607757957266
259,12.403611148725505,-0.0004194798433613185,0.018532926627843116,0.036441830003296975
260,12.002818769783142,-0.0013972092398102465,0.01398745057624478,3.6723118342819717e-07
261,12.436560782346644,0.01082547056661128,0.013205934013914771,0.02518441744541418
262,12.20640633316942,-0.0003636236827413225,0.012431132771359543,0.03853358314584565
263,12.297601012162534,0.0041592000981463635,0.014520547512932714,0.034127740056748006
264,12.426239060999965,0.0029091773798490712,0.02000474913753057,0.01492152830312195
265,13.003530836365096,0.0013170086201005396,0.019842597019540005,0.027597217806143364
266,12.324100328178833,0.007666025995836374,0.0198607100407794,0.018110339735494002
267,12.839994120875506,0.002775182562652087,0.020211656824938792,0.0244621275443249
268,13.008114613801034,0.0026745549342769024,0.01480531222967833,0.032082935135536964
269,12.085842709062554,0.004812535495425208,0.014486240953557803,0.014897533813385787
270,11.887414937558146,-0.004782357231691652,0.014671612043546538,0.024992818330581132
271,12.31834968402302,0.0007755530358765628,0.016010744742403722,0.0037263333538935057
272,12.683618371001227,0.007760686290792912,0.020210416338073925,0.02947982451371023
273,13.315546758558982,-0.00953582357731635,0.02005948577770136,0.03110553040009244
274,12.483656030530774,0.01477868958706275,0.020119245237627825,0.044313957158287134
275,12.86910268348615,-0.002336549314756569,0.019185251269044717,0.03808036373645802
276,13.00787067670378,0.0033114382384824594,0.013880020257599499,0.039792235559201826
277,12.26968395624353,0.00186095644327037,0.014207467364131449,0.03244863415605907
278,12.307377487324144,-0.0056257955236458344,0.01386562037506555,0.022125490123341647
279,12.079215938848616,0.00985944880455243,0.01590631162755686,0.025154744229209478
280,12.552679847747527,0.010491636396786014,0.021924855904566234,0.02704393195539951
281,12.949090490384705,-0.001393060188519157,0.021142884168408056,0.03519920700989827
282,12.847639279676606,0.007781197898296095,0.02166912463952448,0.028070588096159706
283,12.378291276165525,-0.0030296796883299082,0.020302638888213948,0.04123608466895696
284,11.538285521412158,0.013000819567584379,0.013138257642080261,0.015597523185155428
285,12.423906945779562,0.013385627503306442,0.014350456262947274,0.03274195566898078
286,12.014982596887933,-0.007465029334141573,0.014182057752390346,0.01969636321735844
287,12.951538834621765,0.0006258954803106355,0.016767629430906355,0.03776822987271308
288,12.479908137215956,0.012309722127316765,0.02105726015587153,0.03687626682484584
289,12.672959775825687,0.009781054115851435,0.019999292543312796,0.03692355151253819
290,12.239134735483805,0.002237398699394943,0.020000105721603722,1.4738044543310345e-10
291,12.049239436883175,-0.0022571352315771914,0.018159598452220954,0.01938039479023881
292,12.701904202263481,0.0012917367058230401,0.015419031761831558,0.03353686692746754
293,12.78784756335686,0.003923995958258631,0.01480207347787274,0.03924864537478442
294,11.638556249793771,-0.004696490553555596,0.01458110055728547,0.026555279542612647
295,11.989231080628748,0.010047731322783377,0.0162406950042818,0.03369918161503343
296,13.271960384485366,-0.011878980136522829,0.02092885069874742,0.04309966502929502
297,12.633761833507466,0.005797647247466481,0.018313680222229844,0.027807128701181277
298,12.734244325590286,0.0037946528652927996,0.02011842160691357,0.040099628429464525
299,12.010199154120812,0.00553860803610716,0.0186740551917307,0.021020235276499346
300,12.019604515798605,-0.0025800341433522027,0.014300706476556475,0.019649600055688977
301,11.960206082306357,-0.006528809266232665,0.015121579280086126,0.024960903512390695
302,12.070259046269925,0.008782412824073176,0.014513937235344958,0.04057399056725128
303,12.072730588974727,-6.057956611893363e-05,0.015127057144835091,0.02926669276233414
304,11.965573045130075,0.015334049151996891,0.02039580442029816,0.02000845688651807
305,13.054814332247439,0.0051124343942904465,0.019367839392064504,0.04163878688218681
306,13.454685227424402,-0.0008427354863350823,0.02051462560857526,0.03562663443505472
307,12.532119729868764,-0.007624557066672972,0.018816452843341838,9.341866702745628e-07
308,12.813282220070324,-0.0027707107678027784,0.01421150246660539,0.032288254946058165
309,12.34534683290909,0.004650773578864256,0.013925942144239709,0.04368111367503365
310,12.246452409543636,-0.007062111639525549,0.014021489925533705,0.03419519710996692
311,12.160580835335814,0.00894887950981124,0.014421451526851774,0.024317838094427446
312,12.53394725493538,-0.0035207436406327116,0.02063381960727499,0.033785094541858046
313,12.961906208334653,-0.009968989683492975,0.02033520712415925,0.04517698285783848
314,13.074137481780994,0.0003628409833585033,0.021207591938766934,0.03602674866065438
315,12.253243174060945,-0.0020954177662427884,0.020725358082407205,0.019562471689064328
316,12.252907135693505,0.003566010760592459,0.01503179550800727,0.017704908214231187
317,13.05241619400747,0.0030775211177179527,0.015300460935374125,0.036810653884420494
318,12.58046501673016,0.0036970686932846844,0.01510326780117483,0.034504287445561305
319,11.784725519590195,-0.007182746034204388,0.015704881342903036,0.02528237939384981
320,12.395956826255105,-0.01254889979116548,0.02179809724914907,0.038270922676276194
321,13.214165257355013,0.013120890130987323,0.021002726992094236,0.03326730755070889
322,12.78686135514584,-0.0009087836074951421,0.02099563213086222,0.03506781461351832
323,12.329899254104586,-0.000770853475188418,0.019368348190202465,0.024723897085234682
324,12.594187453949738,0.009261203057998458,0.017465594724970585,0.033881906913579535
325,12.540560803475662,-0.00533683707290442,0.01664841507731767,0.03148031783749189
326,12.533284918351223,0.007432670729098054,0.016163977738832797,0.031284338465619295
327,11.826527982955731,0.005437478061139948,0.01658304891404018,0.029971419866989202
328,12.273368255742044,-0.00045306609077964407,0.020628306544557933,0.01223235725701355
329,12.972204620942152,0.012818129562130146,0.020510133625817304,0.032436937498372155
330,11.77613329977656,0.0050339950461734725,0.02102115685197315,0.02777131561217776
331,12.02301613162885,-0.001733340634178648,0.019325926646166162,0.01766950134019588
332,12.387704918088465,0.015672318379008714,0.015984117932856416,0.02926977443073837
333,11.774385246378055,0.004444610791816486,0.015302076634385101,0.022112068277920817
334,12.099393622360306,0.00020290307088423839,0.015127480277723943,0.027775192019899635
335,12.002353950867755,-0.009254535167504494,0.01583472783044091,0.021292177229816328
336,13.152856070190625,0.01073715278407869,0.021044642989741884,0.033296179839819987
337,13.072331048249268,0.00595632435811795,0.018766402662213855,0.04069464777571763
338,11.782289499735324,0.006415346513655271,0.01983672728397093,0.028650409920564283
339,12.593965771331687,0.0021551828969032408,0.018745699299907142,0.02787356299880774
340,12.600401021931956,0.011323430717597754,0.015255346886808643,0.02881560751484311
341,11.818708850013973,-0.005228542258891877,0.014653464299716324,0.02995230172007423
342,13.037542350066467,0.00376102064487502,0.015015718495378852,0.038557101862398566
343,11.773420893043035,0.00290168359343477,0.015141872668033475,0.01525872019894062
344,12.58901089152358,0.014299877655650592,0.020300876425968915,0.031487560602798545
345,12.58706319776571,-0.0024759921432867585,0.019337292744494704,0.03917256563319062
346,12.89835598825194,0.018050402289437505,0.02086868481234838,0.026272286714770193
347,12.93877331289188,-0.0006159179292453533,0.01891578749636898,0.04072664514984909
348,11.854111212622778,-0.0008866052867264539,0.015080095063466342,0.02363503658150508
349,11.681427046597353,-0.0013307526687758775,0.015448742712539787,0.030195539586041608
350,12.517072022045538,0.0010249672603091274,0.015363846941273743,0.025790010088026696
351,11.906858399297981,0.0003938498274145576,0.015396692936343565,0.03093860177426474
352,12.635962706973693,0.0012237172768729512,0.02136236137701251,0.038007002294356176
353,12.949192672274258,0.005569110322817495,0.01956288886782287,0.03962588710686499
354,12.124666422959482,0.022923048177457286,0.019947355031739583,0.025016112974962784
355,12.140708372342482,0.010332260105844605,0.018474397023132232,0.02593172015456492
356,12.035284960883846,0.0029754962059815367,0.01738983570666095,0.020077937719728267
357,12.157213496749128,0.0008498106420229372,0.016825380567375644,0.03477932146363586
358,12.210564570198267,0.009214735536936374,0.01735327088373111,0.03330337101091796
359,12.109106300785687,-0.0020287301507189086,0.017443496988135663,0.02553455387948081
360,12.67358266083509,0.0019604623053713936,0.020473285934871705,0.035459417547293676
361,12.641883203942252,-0.011427107283127697,0.01929614848460141,0.03558187383981223
362,12.157368049442866,0.005173107504885567,0.02143072191432694,0.021282680221240365
363,12.206907168293526,-9.748404206140846e-05,0.019396888914446547,0.018368890053702968
364,11.908833974139625,-0.000139922448933259,0.015621383960876457,0.028612593272575926
365,12.284650722151131,0.0034147449934180695,0.015865533230408513,0.030589223125345535
366,11.888535771034467,0.0015182623558354133,0.015223685172501143,0.029819659841448184
367,12.377015644665274,0.0013814843634220519,0.016224007335830095,0.039230119675038394
368,12.007525612111307,0.01614000504706233,0.020332661608956866,0.02478337308379418
369,12.541168008899524,-0.008257834150213065,0.019128758895484824,0.03246966460624835
370,12.72397993418818,0.013365457685472917,0.02108873661942079,0.03234749324932536
371,11.995047472446227,-0.007550904923032117,0.01842256713345768,2.6932918446615097e-07
372,12.407871898461114,0.011430844727452556,0.014395366814303036,0.03422033373864771
373,12.391674256777096,0.002266111401162432,0.015027902471797623,0.036188712010949316
374,12.822883637007994,0.010849246779090336,0.015674718633136842,0.037092652873435446
375,13.129374758788545,-0.0002344552218815902,0.016351726605817806,0.03690528104525851
376,13.291038506585634,-0.0015971803607629526,0.021423125523255142,0.030289858257225813
377,12.83046670052198,-0.014661837024375124,0.019927374255455977,0.030964985645066223
378,12.982286997036793,0.0028213344602982648,0.021047290915711444,0.033428537789051534
379,12.395885598422842,0.004131612356852498,0.019527914744239285,0.025557217511635297
380,12.583543348577905,-0.00039784240926606914,0.015635553044363558,0.022672466041972882
381,12.038850979532747,0.009298787457745417,0.01559938748154339,0.03496638021276889
382,12.19203213213507,-0.007109884922687803,0.01548755296742684,0.03243528490872311
383,12.09447204484326,-0.002703955460976183,0.015458828223074862,0.029653927013554904
384,12.818593647371573,0.005996261105202542,0.019709871698684135,0.031080611246574102
385,12.583522767142673,-0.013399871014503763,0.01806938095216845,0.036013040875545806
386,12.965651516189572,0.009745556800657699,0.019182614427589773,0.019623290953253696
387,12.918451822306167,0.009632261798752198,0.018067860359855976,0.03603472336412468
388,12.430842074544294,0.00014951021601620126,0.012754731515492038,0.023949837730496106
389,12.28098105103819,-0.004442495784389778,0.013259697289781871,0.0338978888181836
390,11.741279477249803,-0.008580503910819716,0.012953483411313086,0.02213221043177274
391,12.699296996309409,0.006807219906555053,0.014249183328706885,0.03389709076855821
392,12.63135606033898,0.009336086724593351,0.018567544222923175,0.025321623552359736
393,12.585672468114124,0.00026611121800319327,0.018147589513690006,0.02053485208459863
394,12.962299624388963,-0.0015441083908293671,0.018782663499834082,0.024647205549159428
395,12.831461049176047,0.0022564780295432074,0.017859484337008156,0.02924420637077669
396,12.066187046743062,0.014261064273129774,0.013475270550717488,0.018109145782641754
397,11.97587569264308,-0.009103992399910733,0.014622855265646804,0.029845747110780193
398,12.071183690123956,0.0008983057396368317,0.01427199814167748,0.031822097802819506
399,12.449470897643346,-0.0004261714096759215,0.015394678380417724,0.01743891034890007
400,13.11136163398489,-0.008891011828442843,0.018002993280981452,0.04096772458947033
401,12.86361431821692,-0.002965984873038372,0.01754731430097778,0.02599027436998448
402,12.395123817103537,0.004011979011327166,0.017398662569064333,0.02603941876169211
403,13.434277392281432,-0.001088662365828507,0.017646416597150126,0.02992606742570564
404,12.599799947166204,0.0014828423469844911,0.013532214624232394,0.04332811682192749
405,12.095491931602552,0.0007286032115252244,0.01377555575595739,0.03053929748490023
406,12.724944996678085,0.002978230261731397,0.013961080918741627,0.03372287035488899
407,12.203818847062848,-0.002993370545642522,0.014154136457344781,0.019957628332395973
408,12.548938113972778,0.00818909990189215,0.0181573596776992,0.028621090263775396
409,12.409027722908544,0.004450214717848089,0.016963741975089833,0.029843460188103032
410,12.856937437080806,0.004215710768593321,0.0190554529955252,0.02578013305913025
412,12.372911315077493,-0.003278072899417444,0.01306204112979326,0.03449003584468095
413,12.145532050138627,-0.005958144133335495,0.013925178232307696,0.029325905501300716
414,11.901541134245145,0.0021597228989759434,0.013560274023262714,0.020831158048790977
415,12.4246107377179,-0.001186465329759844,0.014816483302798457,0.04146691759135144
416,12.531609074376911,0.019050957454413323,0.01766909102373355,0.028623646648317163
417,12.829769324273505,-0.00010370126227528132,0.01807084163022468,0.025356753297355508
418,12.738679986181006,-0.00271869238826566,0.01853954394556988,0.026667626447891574
419,12.614544445511045,-0.0033209009112879924,0.017261611533187456,0.01942091043078742
420,12.265777516722922,-0.00475188880874865,0.013331517859724161,0.02696854871078237
421,12.50776030826946,-0.003429775992203887,0.014203561828835034,0.032226328570607136
422,12.204979048181677,0.0051070844847308,0.014661471309396889,0.026444090331906613
423,12.338702677771687,-0.0026714904521056896,0.015225280356840374,0.03033320853102836
424,11.573420369720896,0.00603017834203281,0.0171417760677764,0.013943329430145868
425,12.598710988454654,0.007113128729128253,0.017662894295738564,0.027107207836203663
426,12.176680749846332,0.014999294967050401,0.019048797948953297,0.01886326528635738
427,12.107749491797225,0.011200338461686356,0.017081671847514617,0.012813827838591495
428,11.679375770245693,-0.00045545615786412815,0.013041083469033501,0.015308251328542018
429,12.372021890948654,0.008546867861079308,0.01390785778554401,0.022741885845766655
430,12.224555250976136,0.008372477508088777,0.014618042584450727,0.031131385254612145
431,11.92279344632288,0.0024887558580099956,0.01623649461529524,0.028607708867890786
432,12.6247823292789,0.007811950795571445,0.018599980873123485,0.014870862467334846
433,13.180097220552392,-0.009803634179805653,0.0179328494617954,0.03653457116290494
434,12.569188546871436,0.0006705570878057449,0.019091923557661546,0.02756357555044075
435,12.220406315167846,0.003056726919572208,0.017574604461270796,0.030843824093293955
436,12.353407192488525,0.008750114386909518,0.0139205136538163,0.028325673116285272
437,11.998976886348162,0.011341420123205895,0.013566509704405727,0.02531764407935845
438,12.428055850749926,-0.0025265168653960945,0.013739463632595384,0.02471727588596254
439,12.25495777381212,0.004779228787696189,0.014982507855433647,0.03372347751454085
440,12.26197508549387,0.0040752175022782154,0.018281654432648224,0.028352726856823617
441,13.28262694325339,-0.0009167175140894874,0.019126251309396398,0.03817086299380513
442,12.530671694085731,0.00511993011833099,0.018591108308593406,0.03233873971026807
443,12.922176216348321,-0.001969786340213278,0.019305977118629025,0.0334050581564268
444,11.969608286683725,0.007029999402978754,0.014167002879417792,0.004363107744337764
445,12.418343389745631,0.01071182515438653,0.01407186434661903,0.03269406934649605
446,11.884857839683097,0.00726459160380109,0.01444281883130456,0.014455980886555983
447,11.600335978852732,0.007678072786596396,0.017561683842428292,0.03562542570993917
448,12.08572947160964,-0.008650883804459435,0.01836880483394644,0.0
449,13.170958668450885,0.006258954722091956,0.017530692650433038,0.04240226867323528
450,12.571459346319635,0.001460032606829252,0.017947549374609354,0.027297333121067992
451,12.774492611212725,0.0014267281810737625,0.01673034032809726,0.028056853269753455
452,12.28989878483918,0.0023909415550826137,0.015337155815751846,0.032040092236716
453,11.943456808789305,-0.002229031512915795,0.015384846155706683,0.026073622120259442
454,12.864585932577162,0.000893243948784886,0.016522629686817007,0.03775888030279645
455,11.494559262250984,-0.002610804109097696,0.01756586151308262,0.022507342265976796
456,12.471291645688753,-0.002118825728946753,0.018461322384109233,0.0
457,13.00568366859079,-0.004196713458088133,0.017286916017733574,0.028814399837744697
458,12.225398576828495,0.0004819802635068534,0.01748875473547311,0.03504816168965763
459,12.695634501642203,0.0011580114010082297,0.01708774851890595,0.0321194841839515
460,12.319955501565568,0.013597608723343218,0.014275399982620961,0.025674023318898363
461,12.304663051691882,-0.003057177718965988,0.014751719171319162,0.02905307664056101
462,12.640772843452366,0.004214905483405558,0.0147876613677733,0.03526212858945423
463,11.79775768454183,-0.004172702014378734,0.014664827156898595,0.0306679571827176
464,12.217321368285644,-0.004854266271589659,0.017365241416812595,0.029700108890933566
465,12.309812365920628,-0.0022649692397455267,0.016990313075802597,0.030322724720097633
466,12.09582260508479,-0.003301647014721408,0.017012572030923427,0.02920157613624624
467,12.521817865690064,0.003700241256527522,0.016984100744414744,0.029327285694553402
468,11.773444753000653,-0.0005855837714029161,0.013008566255887265,0.028416423839583663
469,12.210698453930434,0.004521388416811276,0.014087217609694865,0.03664497728303983
470,12.301962444754928,0.0013685087697716636,0.013421405720803707,0.03722823435683626
471,12.5605676299607,-0.0029537325152096013,0.014432485052015798,0.038449773580749615
472,12.906964065772975,-0.001610797410383777,0.017888166282246234,0.02931051625506854
473,12.270226365807126,-0.00956322369636661,0.017784348696207302,0.03086511445009919
474,12.8390314066508,0.012544251210331678,0.017673772109752,0.03176924537569286
475,12.91193552417088,0.010963807582539455,0.017592792486754837,0.0330031249210804
476,13.069809318174352,0.000942956854049266,0.014879728339262377,0.04166555458776508
477,12.350863824330178,-0.007352094972158697,0.014507301532839413,0.035733469395721335
478,12.406758995291105,-7.177704499355774e-05,0.01471206756309963,0.03538742867560868
479,12.127065624627278,-0.005181535548277337,0.015378549150172767,0.04028786122641357
480,12.163242235689491,0.01341620170105258,0.022030522687281253,0.0018679384009818482
481,14.102524445361125,-0.0017205499542056852,0.019385588892625764,0.04231930052299799
482,12.366545612405806,0.009790125298789303,0.020364192533616363,0.027263977052424813
483,12.873250222782474,0.0005775679896357155,0.019710025605279773,0.029030469883316864
484,12.066214439396534,0.0065045133907870156,0.017809853984648277,0.022740119598384224
485,12.329287075637856,-0.007431602487642437,0.017028669277735525,0.025085739837450164
486,12.073243364033655,0.007391550505721151,0.01663236432764061,0.031945094947252485
487,12.16917371341183,0.0107990323517413,0.017711514139633504,0.021547724445290514
488,12.590218513608713,0.00022938121312138124,0.02009847632703511,0.03346889752973773
489,12.879428733700967,0.005164036861946725,0.018239068958293317,0.029106777216641944
490,12.130607290277652,0.006758327620311325,0.021277642741065722,0.020565964407281194
491,12.879105320733304,0.0031777194445950694,0.019736680541450075,0.02723294797580233
492,11.918978343163225,0.0011118934868896797,0.01601460158528569,0.021072058075716944
493,12.095762766924837,0.0011163528500817742,0.015535333107833324,0.022609943693735313
494,11.653650968711975,-0.0003363306543330322,0.015126650085433138,0.02574759318845787
495,12.152794908854533,-0.0021556979074403675,0.015741105215641378,0.03487495573250244
496,12.816264428997018,0.0006513978603733941,0.021210435788461268,0.025921157869227544
497,12.922439634216607,-0.00433423203026995,0.019527581502103708,0.030306453210017195
498,12.867682567276685,-0.0036768083685209283,0.021002392741511243,0.03651518360813626
499,13.097082809946382,0.0021073120610410334,0.019215097148923294,0.0314292412400344
500,12.421546435036655,-0.003569471149055005,0.015778772495233184,0.01953065510948866
501,12.015826042951444,-0.006252833591475949,0.015205143092914401,0.030619293342970883
502,12.35450950543936,5.076289010942021e-05,0.014625816773039585,0.036860521847714045
503,12.620960487340966,-0.0018275177037503675,0.017403625159130204,0.03504464297504234
504,13.262472546289144,-0.007381380912604943,0.022108508523712295,0.03345881255035306
505,13.209052491600842,0.0002930282793849745,0.0215526185667013,0.019302164130366357
506,12.37273877754268,0.0003420717679370079,0.020859902199414946,0.029880042763997538
507,12.902777238200413,-0.0010480487248421759,0.020118161104144133,0.03334330947444157
508,12.319131251440446,-0.002298733434502985,0.016182698543585505,0.026009007279173744
509,12.397370327284069,0.007852641299846863,0.015432371440246017,0.03612089900123234
510,12.27271683176146,0.0015838868140340028,0.01505137066020089,0.03406453318600649
511,12.485327491982815,-0.003935018726693756,0.016701250677278692,0.03101968980774091
512,12.647944558781465,0.011230206196648714,0.020543656151188108,0.029553058534012112
513,13.157297884325235,-1.6327833806701281e-06,0.01981683076608228,0.03695894733483362
514,12.261101458993439,-0.003336638875958892,0.019931544444938668,3.039177450868077e-07
515,12.826552322411109,0.014973796287292056,0.017416510662853553,0.03516673796355935
516,12.021353646444155,-0.0005451236339063781,0.013125553035075413,0.018048006539124372
517,12.36886601183942,-0.0007838490780123135,0.013291351032939316,0.029746511940542265
518,12.3470097341713,-0.003859436920634187,0.013773408526462621,0.024001376008821344
519,12.191988728356412,0.0021048251897567223,0.014233642749367403,0.02119802419425657
520,12.77783150566797,0.006204391242611061,0.01966092295794323,0.03236084084710641
521,12.684032631738221,0.005605951737271284,0.01875718473429514,0.01823763534700125
522,12.617704135769387,0.00972311135609209,0.019562582722455174,0.021491107311603492
523,12.995054726306414,0.005346649172586464,0.019490743035657968,0.02911399646377179
524,12.791056073987944,0.004114967065698669,0.014506553391275451,0.02334549877381487
525,11.963833053569797,0.001882092231367028,0.013824254157163245,0.020845015735683137
526,12.621813899052672,0.0003197213216784029,0.014339189103847046,0.027649674348691797
527,11.793070869956026,-0.001003603550521216,0.01600692838406437,0.021161033586204307
528,12.410832157074521,-0.0019992306954001514,0.019442358939663642,0.022795405713137606
529,13.06589511470556,0.008913493978627778,0.017696852973656918,0.030471845049553775
530,13.46262683060344,0.005606469161056102,0.019417826705956317,0.02877913187052147
531,12.99030626138125,0.02913283823914111,0.017964029827594333,0.030378696397001654
532,12.834812771965703,0.0006541120397730711,0.013968621784457942,0.028223165240397224
533,12.210083947239609,-0.0025391803237508797,0.013597239421643861,0.0332742565092206
534,11.861624217392869,0.006440815810177074,0.01351221079309892,0.025579364474376007
535,12.25479568749425,0.001554984200530385,0.015589603637492297,0.027591273703248508
536,12.748168122345813,0.0059096766626562484,0.020323234774486037,0.02362500827483802
537,12.620260771630244,0.021749651909625203,0.019787602828798108,0.02062462657044211
538,12.721294021612445,-0.0008409868354894735,0.02058714717878976,0.02862066254804205
539,12.713737322566454,0.0057171063856868536,0.020595894900693443,0.02938530618383256
540,12.656553089392107,0.007120028347294829,0.013789620440992039,0.021806138573495365
541,12.570043221298306,0.005041478427526255,0.014515542182453888,0.03561394185980493
542,12.373505386314369,0.0035932222428365626,0.014962676364244264,0.0281245063628755
543,12.128647084377954,0.007003072166986839,0.016236666216742583,0.01816733214014717
544,12.590640717990905,0.0027039539837252938,0.020320612739517404,0.03473986300424058
545,12.880352972890744,0.010691673316934198,0.018115715210274566,0.029505441556431183
546,12.259562076919394,0.0016637189235245511,0.018600268102696837,0.013482947929444907
547,12.86102409989717,0.0006921134154614119,0.017440614778776925,0.0314022408613219
548,12.146858588877055,0.0017670877416920846,0.014014141834318197,0.026711427732030633
549,12.443322968065695,-0.0014192533122506473,0.014049040120776185,0.03885342115060192
550,12.056620293701478,-0.006842516786330341,0.014801189525281483,0.031908437047337875
551,12.123572865252221,0.006297252406152044,0.016086642079710445,0.019196829676411942
552,12.8737723094464,0.008247367880878122,0.0186692765134984,0.03196552385446382
553,12.747131679211812,0.010641896588818004,0.01751554483384504,0.02721980131709445
554,12.624618898108187,0.0018212199484704346,0.0191349795117943,0.027544180373669368
555,12.899468049336305,0.014270271490735818,0.01806390481426276,0.025893851671053156
556,12.00862735383122,0.007295059987453922,0.013283782643543247,0.010413865476761167
557,11.994611712062536,-0.0019948701993367287,0.013391995089215406,0.033195414662209925
558,12.440587783027036,0.011667542936568992,0.013873293813234256,0.029831948717726674
559,12.335651464737493,0.002516794963908372,0.013674357520691946,0.03358264447767354
560,12.986428291757528,0.0016242855686172638,0.019107921394324174,0.03143123595173106
561,12.879302492287035,0.009114986965200956,0.017519037255045104,0.03513947546329822
562,12.756372148708913,0.009961632680476921,0.018933127819187906,0.034524245349698245
563,12.966402212949395,-0.0003749614089110383,0.018124835736342642,0.035779843806907234
564,11.94383729770771,0.010367585658346005,0.012048308674818107,0.028973871065462467
565,12.424446462285502,-0.0063086414816311154,0.012676571480819559,0.028270888586189563
566,12.342702426918366,-0.0029896243245159135,0.012447423231818225,0.028283579737058837
567,12.308515863115623,-0.012098336135079747,0.01351737002404105,0.033610397218369205
568,13.011444624342587,-0.0011640019694048492,0.018293340021279234,0.037223102746409074
569,12.868508044723693,0.004583656535459297,0.01731196258575126,0.03274521748343656
570,12.704462522070319,-0.0021765393408941214,0.018359319583899875,0.039869025564042516
571,12.521849829106872,0.0018905115308052707,0.01752757385460781,0.025794774930525455
572,11.037205880087788,0.005667082861184196,0.012202763435494868,0.0
573,12.3224572497875,0.003843443082436802,0.0137160004571963,0.032495080030715426
574,12.374148807895589,0.011538904861329352,0.013234700066801679,0.036005328366989144
575,12.436961238385456,0.003923506283783966,0.014009214154507637,0.02876203218829429
576,12.473644917953152,-0.0025007757427536327,0.018381524257997994,0.03049039553730651
577,13.400863814972189,0.000918226233346134,0.017748363470047046,0.029261188826499727
578,12.637303459277039,0.0008283858321318124,0.018537441031935185,0.017505466197383968
579,12.957450338062975,-0.00947053495614353,0.016996093761547308,0.027610054574466022
580,12.191670011326506,0.0011417806783969365,0.01615334589436245,0.01782072796759474
581,12.438610191146012,-0.0021013179026835986,0.014726043314824728,0.03169271810160796
582,11.897823400849571,-0.0009440931309701389,0.014358250672569699,0.008454366496245548
583,12.533847851113403,-0.010485629572140179,0.015635504972381274,0.031852726441921365
584,12.450309468561795,0.00394164298655868,0.017078867188336597,0.02530012996037848
585,13.195077347512164,-0.007658298439436072,0.017137717608550353,0.03325185037792019
586,12.370787310329614,0.011453074615438201,0.018719121269737734,0.02915844358321364
587,12.909869969426625,-0.005387294015439366,0.016936965473365432,0.034758989837321376
588,12.076657603650329,0.005044854501770815,0.014254860854216355,0.013091508182011588
589,12.360194145279872,0.003265348590328161,0.01348483280554144,0.03025591032768598
590,12.050433230744447,0.00029752214986197964,0.013813774659954335,0.02751245996022616
591,12.398204193406775,-0.00021449027793852413,0.014408978907175915,0.02976351615656976
592,12.836534551716829,0.004306615345705866,0.018014544684739953,0.03469623809583417
593,12.552196193825537,0.0053059501308913935,0.01700320625297062,0.029197515636418966
594,11.81794209332304,0.013319147748755365,0.018211524827679883,0.015541992009185603
595,12.83233585582156,0.005308361896539677,0.018008912269694147,0.03288642347281371
596,11.770971278123195,0.002663056172252314,0.013313448596999613,0.0
597,12.174651150466113,0.013578092267417977,0.013377657350099444,0.038585634352742496
598,12.237954350988126,-0.0002554446238850823,0.013316445708979085,0.03562298152663267
599,12.236411842177903,-0.005264258811300101,0.014289532113476361,0.030268592264093102
600,12.29931542414324,-0.013801145219757036,0.017948660910034952,0.03103530909204117
601,12.573986386460891,0.004219963142596145,0.0171791046550565,0.029461450804466983
602,12.256528650515387,-0.002670893399044046,0.017841165036335673,0.02025548894923532
603,12.089100367049742,-0.006952506044343871,0.01801127442598053,0.012185389148451587
604,12.68759673570267,0.0014303938539349686,0.014257160080269417,0.03166710423805512
605,11.960558109926286,0.0036442030284638523,0.01372088367041273,0.011861148901847071
606,12.382938978241405,0.005234092540642317,0.01320799216890584,0.03491680630192968
607,12.283001198442713,-0.004601327769193665,0.014542542846795816,0.028176424960055957
608,12.226756413780725,-0.001023730355713053,0.017914852928516734,0.023880253770337135
609,13.075347187803526,0.003567526894240288,0.01831080743330636,0.033322956873585816
610,12.10505781068638,6.262065054713371e-05,0.01875328926615432,0.01970247176579424
611,12.201978126706296,0.011982832348322526,0.017843405788752,0.02533443728622785
612,12.061639036267993,0.00438441217663006,0.01620857629358829,0.023678363885763838
613,12.380434197053047,0.00202251461807138,0.01594270044416407,0.020510354105177955
614,11.96744375590544,-0.00027914480167237946,0.016698087203691758,0.03714311033647813
615,12.602908375439048,0.0014101035585087258,0.016460039448687635,0.02356727672245407
616,12.145256239185604,-0.005861260690132363,0.01782825765710529,0.03220648793397075
617,12.296263550481134,0.00018400555868459883,0.017107970952259598,0.027449320686206508
618,12.459567042264409,0.0008951362661002855,0.017676371776021098,0.030198832784705122
619,12.421171267712689,0.0061295214832067894,0.017905038529109733,0.0
620,12.448863895998814,0.005622395217243587,0.01381938891364028,0.03498030270589544
621,12.202322003762774,-0.0031016000744933546,0.014496105889672165,0.03162146200177552
622,12.224569067360466,-0.007617630823060499,0.013458943882152775,0.03584269942381871
623,12.208963107380793,0.0005705462360040567,0.014941755085644149,0.025805979333032504
624,13.031907842199395,0.011124395653309709,0.01802605137328925,0.03264539492859655
625,12.582248365177154,0.004599235098934276,0.016973786598397357,0.014756336411178437
626,12.990267580290931,0.0017061157444063627,0.019059201907023773,0.03521723656523999
627,12.696461466167195,0.0011532667214690757,0.01697435768459839,0.029005029834368208
628,12.527553823189,-0.002730346112244097,0.01442790948955023,0.029889447380018034
629,12.566727021610875,5.330032373060314e-05,0.014343303929647437,0.036747912123595926
630,12.000131733028669,0.004526503009368119,0.013548870991062271,0.02969299698592566
631,11.903906784599886,0.0024374441739802204,0.014341548503725092,0.03282444532820618
632,12.512055087963967,0.009742004919695405,0.018578217898476662,2.9675105768507504e-07
633,12.209264276448625,0.005368610356282415,0.01789874712426556,0.011866078126872563
634,12.525914082253935,0.007219779067795175,0.018733293348941582,0.03569580273775886
635,13.596464152332134,0.013389869800121431,0.019065355150344892,0.034503064369525396
636,12.420013271566392,0.002841132323079024,0.014077729008957898,0.03090431870979377
637,11.960605794571023,0.002929716490837121,0.014333254885360523,0.03821612749209099
638,12.172056305251827,0.0023467510392242313,0.013907799102485852,0.029931241642968315
639,12.690684607244133,-0.0028115538210038097,0.015471463789484491,0.027585794553831287
640,12.655853365296291,-0.005112918718457317,0.01951372255899081,0.03254474025074673
641,13.157164391618547,-0.003663535471734376,0.018267638498095835,0.02780123073989879
642,11.794667542112407,-0.00244657978273534,0.017147672306271403,0.011423091140334178
643,12.553446766515783,-0.0032605240591866984,0.01731980154324735,0.019013918619845357
644,12.618578829940807,0.0035271151511771298,0.012848615729786047,0.023035901569275558
645,12.281489724031468,0.001040385312521774,0.012993377165870821,0.021513148634482903
646,12.358850860493549,0.0029214285786818006,0.01300667109622216,0.01589172123200077
647,12.369579277394912,0.006274859026263162,0.014190795473003892,0.03249638464493092
648,12.8692513413399,0.008077679632420834,0.018351030098829615,0.022876702118455213
649,12.555934735011704,-8.841749269435876e-05,0.017772848622953034,0.008742517071581716
650,12.376595509671487,0.009922386874333788,0.018022843449179038,0.030052726412697493
651,12.729457067334122,-0.0009337846117197236,0.017456856930854265,0.03002760748990363
652,12.240456225340214,0.0044995310668032315,0.013378317233060525,0.023138201914325474
653,12.195783603439978,0.0022472821329182955,0.013746487043188869,0.018072153704008942
654,11.95275209547691,0.0003186062513534195,0.01306204383786506,0.025940512152617185
655,11.861562516535685,0.005762530606763741,0.014069746399710129,0.032350555247832445
656,13.167432679408606,-0.0120739031830365,0.019952687073360297,0.024530246198151126
657,12.907969313087376,-0.0012078085026272492,0.01795905248577787,0.027138961694274988
658,12.339031131824298,0.0005706862241500797,0.017978653724736088,0.03545758529869644
659,12.700418526533134,0.003988071482897469,0.01783403127114447,0.018149936947127455
660,12.916898830144055,-0.006435423877483645,0.012916593089643855,0.03552411366365944
661,12.380692897699614,-0.00028309158121337204,0.013065336133837795,0.028831474502354397
662,12.506302305789616,-0.008000447648879834,0.012859137761431818,0.021803998805346538
663,12.219425903031185,0.008065237548527745,0.013678120253641415,0.03482742871957399
664,12.790805537220638,0.004560363963995102,0.018585227988924598,0.01762340065130296
665,13.3140925587821,0.005075352120379452,0.017573024930418298,0.03510328178438253
666,12.555836519788391,0.006649221797694794,0.01777255009474397,0.01880109950526444
667,12.881296682707445,-7.381032177556455e-05,0.0168324219196151,0.02261258427308152
668,13.027675751556066,-0.003134116997065416,0.01391342612451676,0.02752547684733377
669,12.063884985611324,0.0067026940703253865,0.012994989491183315,0.02404251041578466
670,12.19857520183944,0.0002446168931286402,0.013204088872792693,0.01909764149087318
671,12.203390807927132,-0.00546189116042872,0.013852359247567347,0.022035462268675327
672,12.635066558934936,0.008384968520219041,0.016534194172574773,0.023385561173156943
673,12.796891475029694,0.0006174392470668715,0.016914795536046637,8.01334991788666e-09
674,12.90812947961451,0.0037885274708248837,0.016963752012437484,0.021177006828060233
675,13.06968396565216,-0.004200960499696083,0.016035137371107996,0.03635210669640355
676,11.879904154523661,0.0034215164958566685,0.013151626454911266,0.014959038728759382
677,12.453813923457124,-0.00010663313639540243,0.013763920249107551,0.02873885881565901
678,12.227716270756927,-0.0006772212814918743,0.013495678387208204,0.011678228977329777
679,12.508579517202568,0.011169680296010304,0.01478709363129827,0.030500813214879227
680,12.713855025067112,0.008297155763379692,0.017190207574067015,0.0234585555819625
681,12.36297101998843,0.0029322987374607113,0.015254038848635137,0.01193255811535381
682,13.280059462322258,0.007820823866588267,0.01737445141273945,0.03499012158994765
683,12.319958439909511,-0.0035954988584239052,0.015633121722946793,0.017540533523742668
684,12.164080005057349,0.004912234117493082,0.01309823954181784,0.026788736971201977
685,11.967192180540025,0.006574795565746483,0.013113152869450606,0.01992688972779272
686,12.455633537559972,0.002044639956158574,0.013090644899770633,0.03951261280320689
687,12.270035104877147,0.004318001955845687,0.015100652741889185,0.02440282509438902
688,12.071585487587662,0.007068824063652512,0.016765420225435323,0.008070925555601613
689,12.560915067841506,0.0020736091472679167,0.016214730453906163,0.03080960769568867
690,12.27457773923085,0.0023694065683974555,0.01727121897515365,0.0
691,13.067410761311198,0.0026163904896079897,0.016730180625935006,0.03575832561280606
692,12.048240096351972,0.0029576724335308104,0.012047817771672329,0.03459971626604622
693,11.8482723326219,0.00047300375272662577,0.012524389873190099,0.026374698708553874
694,12.283006940560293,0.003334947919275039,0.012680728040047645,0.0324530473936244
695,11.887260780680098,0.005430918782423305,0.01350099101583028,0.014332477476428187
696,12.644032886208027,0.014907758547383573,0.017206925809051907,0.03615248703694028
697,13.109696888186418,0.006541065894430198,0.017364368208525775,0.02471820436299059
698,12.758422308373616,0.009386868579441226,0.017559052877716932,0.030305822691401772
699,12.1690314806045,-0.0007722824895010185,0.01645003179229739,0.028065633236756576
700,12.659387574773442,0.010482682245619834,0.013386112036702863,0.0349374781069895
701,12.248233271570115,0.0018838311710986573,0.013286157695637478,0.034408457465237366
702,12.570498895718744,-0.004592427329396517,0.013849040912193553,0.02969272287919844
703,12.449381944649373,0.010994042661037356,0.01600986222753142,0.03146408937107424
704,12.156267887998094,0.008988413865171631,0.016390709805670655,2.1500233377854356e-09
705,12.609596745143405,0.006021189071979572,0.01741101336524141,0.03598113850214225
706,12.263592477889974,0.005023047698393003,0.01749260837431825,0.031786941150546304
707,13.118161895952875,0.0040167732260403466,0.016751607811336455,0.025573749334243327
708,12.510690013553797,-0.0022682568475842022,0.014756734562514667,0.032397927597112755
709,11.915973272068427,0.011032785099762991,0.014126321122681862,0.028235189008870575
710,12.284626176738147,0.002932330822118018,0.014581798138298034,0.03302135305713722
711,12.101854286533875,0.004399788436355728,0.016529721864278018,0.01672477557136437
712,12.481627655152732,-0.006464901441600544,0.016469439565883533,0.029241625301452124
713,13.474378816010375,-0.0031063979016370214,0.016606703599097494,0.037828781214436745
714,12.088891172717783,-0.005923347177397908,0.01690019932173194,6.568831558754825e-10
715,12.790725326772357,0.0035595940668705184,0.016219133531356605,0.023386271611952142
716,12.311200064720031,0.002378496071757987,0.012443073766716497,0.03446546819617854
717,12.255367509803872,-0.011047016164067426,0.012711669258423387,0.03237346945239953
718,11.680614620206695,0.0016116282170944912,0.012208367498937145,0.015438123840070291
719,12.2091516841665,0.004472475580580931,0.013882220394078508,0.022023600586041532
720,13.085125225982475,0.007042631302420613,0.017639467901223334,0.03393692325584216
721,12.660875942356345,-0.007224811546821487,0.016045085492988918,0.03222327505420024
722,12.558754742109127,0.01089297787478291,0.017094402629383037,0.02811401232645744
723,12.211361843233455,-0.000383520862560337,0.01598666885129348,0.0010288751829530835
724,12.590476354804352,-0.00598154874279798,0.012570593617802914,0.03554813043061657
725,12.48680394108734,0.006236767450314169,0.012658992366580822,0.0265030474753392
726,12.229431282166894,0.000769479842243029,0.012399605886311012,0.03423098712857493
727,12.003201291536453,0.004459954340112338,0.01375565578626556,0.03556122428501619
728,12.796612742670069,0.003180444552161096,0.01715679654663012,0.027929459463819858
729,12.526407987602635,0.009618970867983401,0.016868604912387012,0.031790438262461536
730,13.240097878300945,-0.0026496884800617827,0.01771297064470923,0.031377562706489795
731,13.054559672459321,0.009553844361529316,0.017499564002820968,0.0323820021900989
732,11.680003903176608,-0.009741499188586262,0.012374001436924307,0.026296435398973347
733,12.71715072328011,0.0034786336688703936,0.012673882282268468,0.03087699965606832
734,12.145019877689116,0.0032082552649567203,0.012741702203102905,0.020210556824872678
735,12.273617804490845,0.003799308522099881,0.013886312639645805,0.024120871159428015
736,12.244270738206339,-0.0035922272475109786,0.020624262698344817,7.728738886185837e-08
737,12.722896898962002,0.0022374193499855068,0.018678639976183072,0.02189726845341112
738,11.99128228684116,0.006614976369000138,0.019683810386545427,0.01893172055066024
739,12.397217696119716,0.002803808430102445,0.0163084830900922,0.029723192007471477
740,11.983826966900274,0.008938593816023563,0.017032030674671923,0.009699940621585775
741,11.99788834731868,-0.0034305820810831057,0.014792268927238585,0.030557067856840776
742,12.386869984034321,-0.004029762119693201,0.015957871989472103,0.021339682155415034
743,11.936011620423711,0.006766821649514511,0.016230767996197413,0.02570823240531112
744,12.158349363110334,6.675928383828275e-05,0.02012121716644395,0.02819713697086837
745,12.84222520424184,-0.0009869872428157455,0.018040656929377244,0.027023505473372497
746,12.945632847817734,0.0026675607572043234,0.019814846201236122,0.028971773679989
747,12.995443156937993,0.0011067981294470303,0.01798763154473302,0.021258951063235124
748,12.687392863680932,-0.00044192407225186986,0.014804302900074812,0.03144627569070292
749,12.383782533366134,-0.0011356267383011765,0.013742253854088454,0.03493380068290356
750,12.457734552151079,-0.007084454833595209,0.01404663772037141,0.029265725174921785
751,12.072932179826427,0.001549103433491472,0.014882588228985425,0.026461812007563833
752,12.947440232779586,0.004851471049880765,0.020781673567872937,0.027438809092905123
753,12.171820726503515,-0.010272860797972832,0.0183002467365483,1.3769388799374414e-07
754,12.840997988456454,0.0016572991160054126,0.02120055081408851,0.027105978829805272
755,13.31075802380406,0.0015326715325442645,0.01862530372643966,0.015845082260345495
756,12.08772182791528,0.0006190192514807327,0.015090557763543297,0.019757339016924495
757,12.05021378565842,0.004591583042580786,0.014484049268146577,0.02467467792145128
758,11.991956496824072,0.0041304094772200315,0.015112265186219477,0.011924657472320485
759,12.134474111054413,0.004835997072851188,0.016242429216844958,0.006541719823809548
760,13.206999247601926,-0.0021662479142723966,0.020900950375785435,0.02484042466288778
761,12.623690370718105,0.0024438781195390367,0.018981444998604876,0.012073737676821007
762,13.32793970425147,0.01306705365509294,0.01953346256970971,0.025044816513583583
763,13.306952529729374,0.0017025464872176415,0.019110595028261377,0.041271301179146555
764,11.762340847631036,0.005403346660645645,0.0139602951109688,0.01655986607820973
765,12.017492236386886,0.007580624299429556,0.013790594928729461,0.03114451477927929
766,12.723348832980713,0.004776632170178661,0.013782347300896171,0.023069690024063574
767,11.929265799478555,-0.011534706082165265,0.015121526606885503,0.011786827550773963
768,13.157852824721346,-0.0011898386797450642,0.022228624414053166,0.031139581559559024
769,12.248455885834947,0.014227175101737962,0.021769638231849665,0.02704943598903262
770,12.301318310509586,-0.0007586097008272642,0.02202145669353834,0.031144566853257803
771,12.689324675010258,0.0008590494173305354,0.021267677685105343,0.029126435769297986
772,12.444371884305925,0.000738454292722136,0.012598378477103126,0.025221210286680198
773,12.544738042163019,-0.0018001363452497389,0.013364822183862644,0.026784766035723127
774,12.54427117291064,-0.002249768097543726,0.014232092784463655,0.037679130370309226
775,12.30236555726941,0.0006026819779147358,0.014796763209007047,0.03539039155943437
776,11.928887130179492,0.0076622705824450545,0.022296313641529505,3.766603566990371e-09
777,11.903679678433859,0.009782745588508406,0.021391832851779848,0.0
778,12.458515389872177,0.004019971600253163,0.02346512719617587,0.030192108236104655
779,12.858728243029578,0.008708853409515445,0.021636120028439575,0.02414103211772186
780,12.319547422867528,0.003906814290539872,0.014897856304522986,0.02776022276649041
781,12.35272205534068,-0.0005210101045670843,0.01465151861584873,0.026408608106359626
782,12.395241114593356,8.223412227959988e-06,0.015763587535005518,0.0345188670929995
783,12.317719273442115,0.011713423599378225,0.016670677399621033,0.04223677815802582
784,12.97260719370176,0.011870763325046217,0.02302959318848362,0.03530919369461496
785,12.74923560758033,-0.0020729601344271374,0.020614565802357238,0.021837448998558294
786,13.200311228952547,-0.005682203453947426,0.022790857083487083,0.035214524264442694
787,13.556410772296266,-0.005395649977604951,0.02155054157640609,0.022733860650373514
788,12.289238938927689,0.005492053065146731,0.013469012259177062,0.028250122161285588
789,12.530699946788586,0.00010167012090232853,0.01350459356390833,0.030135962520676515
790,12.337216570544102,-0.0049822623213893365,0.014460551556882903,0.03228352322183791
791,12.097185065906796,0.003093897548526621,0.016018167829233234,0.0305769733151803
792,12.729796662112038,0.0068923740658653095,0.02319585534488687,3.671886556101569e-07
793,13.459566331493368,0.006987963147440606,0.022693977157705793,0.035097485199546
794,13.014493451469257,0.013766014670276008,0.023864718735740992,0.028884163023160686
795,12.593934486287816,0.0010853456097797674,0.02324715412739623,1.3776075731389514e-08
796,12.925622761434234,-0.00291443775558676,0.015075910701473629,0.02853817840206123
797,12.116903461403579,0.006087428820055745,0.014024764597060497,0.015353726542528014
798,12.130080571086664,0.0004755378493627797,0.01495184770105254,0.03819725209412902
799,12.074265728962775,0.008501054525143645,0.017484957486289834,0.03137470146613681
800,12.587237032522927,0.01013095115804257,0.022674044636788772,0.028893822484851762
801,12.610735631953533,-5.946498556656519e-05,0.02031836806283261,0.03362261174089869
802,12.809156303339233,-0.0021926352813806623,0.020092155550740398,0.03794513706526526
803,12.103825737766226,0.0063835045188773195,0.017413637147922587,0.033095881851293946
804,12.823789582521687,-0.0015752966518903933,0.015672427073310017,0.04306551054033227
805,11.96412636891884,0.013201960223704795,0.014951921830508409,0.03744871078743135
807,12.28207245776366,0.006264909605075193,0.018013417280535272,0.037564472605244946
808,12.386715029112676,0.004982302226160518,0.02008086854489229,0.026737155195010034
809,13.20087832797919,0.004014166357046931,0.018968569880210215,0.038395179609461934
810,12.562559106243524,0.008065794927555608,0.021808531449294937,0.029987625159803365
811,13.191556514795362,0.0015118967996278182,0.020097352932468726,0.029270106108676548
812,12.506917299398758,0.0035276329229071736,0.014055948679827915,0.03208671863976057
813,12.782010598156136,0.004387250438481119,0.013972264133389097,0.02896120597040279
815,11.973073241408114,-0.0009441904837681244,0.01399247650796097,0.03505539891807053
816,12.554508279737206,0.01756331783764821,0.019782285219629766,0.034611878158245304
817,12.380651275742542,-0.008244210543128206,0.018805512859675567,0.03579673158140171
818,11.909142369625885,0.010348614149463838,0.019030008154096247,0.022910659339291765
819,12.729782490331127,0.006900235343757924,0.018670089625044104,0.025299011490593104
821,12.36400748768815,0.002817882977243728,0.012753866126564142,0.03202742041955679
822,12.333646894773278,0.008331802186392411,0.012372583083550503,0.042892059087152545
823,12.122988839986188,0.0006284739379976907,0.013938487424825832,0.03146585869420307
824,12.223197320803022,0.022185739553235752,0.019809589049865732,0.030115927130991572
825,12.65375764068594,0.0030588640998008964,0.019206374925095235,0.0317597069399633
826,12.698338421358844,0.0011070749271618534,0.02105774884000045,5.33131143911221e-08
827,13.33061051272002,0.00809484338134558,0.020847280175419827,0.03809639026098067
828,11.695842996393807,-0.004466635083779825,0.013087293855722586,0.03451757354644132
829,12.275934685304346,0.0008314320087584341,0.013221101325044046,0.02963935316004178
830,12.264045069745224,-0.0006929557630787096,0.013164942161448624,0.028603125291522865
831,12.077440750803056,0.003791572428610601,0.014109511583602161,0.025348516695480598
832,12.377763112133325,0.008909519612672846,0.021724876899620757,0.026916198248840298
833,12.257383217579438,-0.0011983358482827277,0.01924580765194436,0.03341282861036414
834,12.375323203271972,0.0012345549906202058,0.019887589318252397,0.029321311674182473
835,12.886567505658189,0.00709360581479329,0.020107295394485518,2.16213161304365e-08
836,12.224696359580864,0.0030482962668247713,0.01660457522460864,0.020672687601720797
837,12.051981709887295,-0.005069180799220772,0.015229099665156306,0.03162813677972159
838,12.422963479210932,-0.003378018040154184,0.015730411952581635,0.030868769473676467
839,12.136264369709467,0.004560475768381728,0.015072896911407153,0.02935881522464008
840,12.294420173702035,-0.005418692941877346,0.019423970682212556,0.03482831538196633
841,12.848131054383886,-0.008225597777678798,0.01848390987607226,0.03177674876562183
842,12.508084955320294,-0.0013047814810592836,0.020100541962597453,0.026670524811231566
843,12.655699752296915,-0.0019348513322189538,0.018973243411444525,0.03257410546165194
844,11.499395278806743,0.0031323585318593535,0.012990032329602231,5.589620436166842e-08
845,12.48770098268185,0.007073957984144977,0.012990003654998828,0.03814676698984687
846,11.949017367613926,-4.165619967319115e-05,0.01337071797546665,0.0225368767260438
847,11.907183536252802,0.005548928612740736,0.014018749259426456,0.03149161124891092
848,12.216300137625751,-0.0011080248436564476,0.020390743368808705,0.031960590656498936
849,12.71438765864876,0.012796302676946923,0.019170338300820156,0.02854877563208498
850,12.843730674847198,0.009136821571169039,0.02054947400441301,0.034603850666790885
851,12.848228008761525,0.006616628339770013,0.019309613218790343,0.029159272077380557
852,11.950919381018819,0.0010345532807609036,0.012163475759331908,0.028112456592018303
853,12.178627483042822,0.004888073154327968,0.01322967997831983,0.03557590840491545
854,12.333864899263782,0.003674950149685931,0.01330217358228704,0.03249733622038531
855,12.53678289835028,0.006152750119984808,0.013967879312726214,0.03185874379810232
856,12.251399605948654,0.008314126236823979,0.02069899363793483,0.03155773023046242
857,12.601640299589832,0.0006996656986663737,0.019949719180420947,0.022275551929112652
858,12.656281950254796,0.007409153080868624,0.020177177079612574,0.03460738689562641
859,12.26014591464008,0.0028600156909611594,0.019152595486478862,0.026519403972326633
860,12.017624832926565,-0.001784999871813538,0.01304843598716605,0.01873845460800778
861,12.181659182237945,2.6662462294369428e-05,0.012707738002016317,0.03837034244536118
862,12.398570137388365,0.0009981696043874814,0.013054777393776468,0.021774583848727165
863,11.976723935010938,0.004725823331300421,0.013886637752437824,0.03331569089464727
864,12.363668114037411,0.012394784964205503,0.021028556862751506,0.02002930299448208
865,12.678559212577591,-0.0007730960954570063,0.019659367043907406,0.0303531708038314
866,12.297064832832255,-0.0006748182210723882,0.020059109043858544,0.024531627442706413
867,12.861653455413661,-0.002134476903864362,0.019138230021823688,0.03227983073277133
868,12.54764310935616,0.0022325679647586375,0.016401590567493754,0.025412095403464518
869,12.581645344266407,-0.007197483705391216,0.015880020059925365,0.03741760231526079
870,12.314279884884336,0.000679634406279544,0.015302353479084626,0.03419324228039636
871,12.044709070197367,0.008892363641797098,0.015040426278230415,0.03008096701527192
872,12.134690980375886,-0.003131444807736935,0.018795751973159743,0.02019303442223095
873,12.236312160122552,0.00019153102676054494,0.019255670584392405,0.019604343335425135
874,12.164614802516976,-0.005632981709093614,0.020297341902876315,0.02589910461821976
875,12.915128203388328,0.0008724849477005527,0.01948508674817872,0.028309156670143498
876,12.0831420542028,-0.004053092254867233,0.013804821799539268,0.0218462151254099
877,11.940175767496962,0.0012227076334203244,0.013388166136352632,0.030797394916185966
878,12.38892025024673,0.00903338353456653,0.013807308659717441,0.030851476887806296
879,12.62099096356456,-0.003232958090774373,0.014759878407426442,0.0356453349443137
880,12.874041990574469,0.0140745371346861,0.021054072645465906,0.027030949515531085
881,12.537933171320605,0.003479369327465296,0.02016058652144995,0.008922558963192802
882,12.148450568040396,0.013155587795349666,0.02110984779252132,0.02374547155593606
883,12.767346084473138,0.0036194695681693316,0.02003847668009345,0.02927530488384196
884,11.912576334070824,-0.0010796358623104102,0.013395433659066062,0.017787172911537467
885,11.629824664301614,0.009446469880907462,0.013242328901325266,0.02286719675964539
886,12.519077660336444,0.007911929163744127,0.014316411542743273,0.03562693469128324
887,12.18544286346524,-0.006082556123661788,0.015128864310761036,0.027420886749553137
888,12.445028367867586,0.006021788782814217,0.020376425595892925,0.0015670908808688246
889,12.304004706670867,0.003518245732529651,0.01908091675035225,5.251409701973477e-06
890,12.333883454012842,0.0003446599435448145,0.020696068143404335,0.01950854323593334
891,12.548405721354737,-0.006482585583635485,0.0208582618007363,0.025987064079865996
892,12.246410366809599,0.0031651227244258243,0.013600626228273396,0.03404598078772666
893,11.822583706855507,0.00641524871521284,0.013129634515384325,0.026686491495594485
894,12.381553940470571,0.0003328355258492664,0.014525932962338778,0.03308196461644956
895,12.243343486105775,-0.003575654539095018,0.015376741011748718,0.02096640986387721
896,12.12857187755791,-0.0028051571537995932,0.024138796371458857,5.375458687033406e-08
897,12.965795673606957,-0.00726854218367311,0.02031945372740485,0.03840088384389548
898,12.609080387302678,0.004066035460257778,0.020793763323392785,0.024382778571683753
899,12.331895961883225,0.009577034637587021,0.018140008654820804,0.025492187142686768
900,11.952822947391189,-0.010199370568749956,0.013615164174465717,0.009897002915178059
901,12.084603749045561,0.0035387863392732583,0.012350865197778145,0.007032578386299068
902,12.199921008409893,0.0028275806328092352,0.013477879867414848,0.03200706324560801
903,11.906661658243673,-0.003755721459883157,0.01442489326817112,0.03105072641467641
904,12.818276113355902,0.009099874044201001,0.02077296227518922,0.03109286279105091
905,12.491343663767708,-0.0007385301559378898,0.018174384914162914,0.03185778445121696
906,12.7451187114781,-0.003728894259023,0.020116983226464512,0.03191827858705173
907,12.319969731123743,0.006190343661892976,0.01815644350031063,0.006298849065372409
908,12.205517415014794,0.009309429430986851,0.013848622679969955,0.02903736785132696
909,11.960817745207446,0.002570178835673325,0.013056600604783754,0.029085731440679122
910,12.358836846792196,-0.011945901791531524,0.01343895985412635,0.029433085392985246
911,11.901105708319507,0.00405263233104179,0.014139172137949145,0.03387529476618325
912,12.674387220810127,0.008258978018074684,0.020095933263590538,0.02644940962923489
913,12.663172446281035,0.003338832617459298,0.01873630431351224,0.027015375716180123
914,12.646200953585847,-0.00014348661371875592,0.02080162500722282,0.035992409649990925
915,13.335870647166491,-0.003962708024564024,0.01827500833009017,0.024349441617790766
916,12.613164203953236,0.0038853711988561953,0.01333113439698521,0.026838211383638462
917,12.120362486300678,-0.005021717995378076,0.01286904889799962,0.03180241391808758
918,12.546330606312125,-0.0026056243177551715,0.013305957632804129,0.018292957840579237
919,12.587640793133414,-0.0036238759574962437,0.014121877295601694,0.03648436939104197
920,13.056747804710698,5.622333230989195e-05,0.02159437700376031,0.02462757477032516
921,12.939218471799776,0.007710378587026522,0.019512064651443083,6.770215113390685e-08
922,12.575853365966454,-0.008562425793821861,0.021235998816613134,0.02938020070576113
923,12.403489034116724,0.00388111479889493,0.018379897926193357,0.017732999368723548
924,12.784454768306578,-0.006849159375812126,0.013491603649346312,0.03831500490321369
925,12.335333088625172,0.005435249493316071,0.01308600896525954,0.029943192819185786
926,12.514916293052545,-0.004480556288806587,0.013468026195108455,0.02548690325810092
927,12.621632692066154,0.0007247715196373305,0.01445241498727341,0.02942174176344677
928,12.76641807113697,0.010520793623299265,0.017950324270485332,0.03544554087293678
929,13.26380562373517,-0.003889990035689441,0.017812471782332754,0.02439934989965203
930,12.368896526068175,-0.00925015340018954,0.017899697382480286,0.027039500500140128
931,12.821825853061922,0.0077768013318853845,0.017317503943171043,0.03013702538224507
932,12.283879699713195,0.0003273975317760673,0.014702176544144963,0.024905472768838963
933,12.454699208414445,0.008539407298925083,0.014438116138676703,0.03567118709129945
934,12.224937844631246,0.00359152841712986,0.015109457366173966,0.03638935602368877
935,11.699863033680186,0.0012795093963672724,0.016187880227627682,0.02351934785960278
936,12.664689591489658,0.006057928759010036,0.018669589986774583,0.0229916103807261
937,12.389316239684675,0.010206799812692995,0.01794442534756459,0.019575329021865574
938,12.969063114245165,0.015018664664760541,0.01971225172816574,0.029443116072791955
939,11.753947454799494,0.018589238988991497,0.017297614045142073,0.028141646151802792
940,12.727247434393387,0.0074344747359334305,0.01345421737849165,0.0349349822848286
941,12.648314157396236,0.0010229872473088832,0.013808953223294377,0.02570333173796848
942,12.319277358460957,0.004734306319515141,0.01395453629122678,0.030745627931341234
943,12.118613226493613,0.016374777112676868,0.01745434705230746,0.022982502333884058
944,12.790573394902493,0.011033140377002903,0.018731167392220867,0.029640665952474467
945,13.108118353886635,-0.004884067782733693,0.01727723049328133,0.03219127693206529
946,12.357445521360269,-0.005614442992463694,0.018990425288820337,0.019969973634711414
947,12.587762674036632,0.0009208448043748067,0.017532670319836297,0.014463380808592571
948,12.120973588243674,-0.0038470433231404116,0.012846214585677997,0.02499303516652348
949,12.3764854726504,0.005820081619811523,0.012874484148999119,0.0345898779830003
950,12.502228594629269,0.004600257898613944,0.014074843445680607,0.021472565833093024
951,12.18293098100057,-0.00011118623973931422,0.016764394023455732,0.013449975113796612
952,12.371802029911553,-0.007403773874136377,0.01901793718515863,0.02089650180320889
953,13.164729452045094,-0.007540505563170113,0.018319167892730057,0.029311981336020997
954,13.223639241070185,0.010066604374297069,0.01994645398952887,0.02448972174923265
955,13.282101277917716,-0.002929687748216313,0.01887867473249816,0.03470202254527043
956,12.932299699958135,-0.0014982042092826786,0.012902858678920125,0.030479891792474442
957,12.188997983557615,-0.00587428549772831,0.013121532736601431,0.0211748473884964
958,12.142437544630141,0.004728385032344882,0.014141555447028418,0.03334933812383161
959,11.854054290480962,-0.0012150583258952767,0.019212807487437842,0.02432364503385261
960,12.992231607500036,-0.005754285942464703,0.017803732078901367,0.03272831917825247
961,12.999791008124454,0.004165811659541887,0.017620710132833478,0.03225996555866272
962,12.308154291845934,-0.009827208002368935,0.0169867925046638,0.03706923959576836
963,12.882228935160615,0.00034162650423924724,0.016181340035663565,0.031482991953179544
964,12.292022223383968,0.011120194243822507,0.01400738170066165,0.027026183688712194
965,12.078147019901085,0.0057691712254282195,0.01423053483491387,0.02576632490953561
966,11.96038830666534,-0.0021125752230475,0.015205475183679299,0.034410738819216496
967,12.18614436866376,0.01380032730889126,0.0193328569798412,0.028155999919695678
968,13.210180481443405,-0.013359029581655038,0.018125956688912807,0.036970601290686016
969,12.366748861509974,-0.0006189509279227475,0.0162922620028788,0.020429706562835683
970,12.968228145167238,0.011688232165745903,0.017425129208543753,0.03009010025843415
971,12.019812187500689,-0.0035827562126184245,0.016622488744405608,0.030921581985526414
972,11.957586272381963,-0.005149625083207706,0.012189633423068428,0.017971269924058376
973,12.095689803312444,-0.002039802427822327,0.012325076741155166,0.0383370476165474
974,12.715065154053447,0.005121025480643311,0.013376611202382661,0.02766308962849897
975,12.610875197392485,-0.0010929908613716013,0.014170745298660279,0.03362842270423428
976,12.395829747948177,0.007902559555049824,0.017085972431623415,0.032998798911021025
977,12.695114098645082,-0.000218140710773806,0.016327450666301074,0.03253036389091792
978,12.569933751299205,0.017808199457737327,0.017008722794440465,0.0329199833015869
979,12.43798632751056,0.0017707932118207858,0.015976206928048357,0.02378884363638724
980,12.216902076439595,-0.0013028317847374206,0.011547587461024697,0.032502076631691586
981,12.053121289951479,0.004389854636086604,0.012134122892065329,0.02999390143186177
982,12.080466010758574,-0.0009694202815364213,0.01209158788763633,0.02036933258157759
983,12.308344496501613,0.00819099309045597,0.013833867620986245,0.024792541507020965
984,12.73458722678262,-0.004328151832117938,0.017673256958432124,0.03528739981830377
985,12.613891946282186,-0.001488783621407386,0.017109568136581335,0.027466248731697864
986,12.697041109188614,-0.0011864191103600472,0.018294050482761177,0.028451541749690067
987,12.420553726136491,0.003538422715636428,0.017453757409041645,0.029980530705742168
988,12.072453846712945,-0.0022780399994949793,0.011915337898579778,0.022925114240233576
989,12.052979028862472,-0.004012964374416639,0.012432817853821432,0.023445262407141006
990,12.518245340114026,0.0012993954844049544,0.012775102155233696,0.03520561657017951
991,12.398562425556536,0.000644681235720874,0.013757649400915836,0.03304507679067657
992,13.127887449958685,-0.0005531233759485403,0.022329698112093007,0.029327405649395774
993,12.382233760883773,-0.002046225917849615,0.018302017504765865,0.024043887753203205
994,12.825221721957385,0.01504409179282808,0.019545522938203358,0.030476139453782615
995,12.948903200677595,0.004358832286591238,0.01749353539834382,0.02288789862638802
996,12.501915360883846,-0.0005638649224958352,0.016680295383669087,0.020687053738914055
997,12.555379346878883,-0.0018831950573868844,0.015062126474836925,0.03096275096309053
998,12.505306108742936,0.00545364162045093,0.016131458428936103,0.029389710829915483
999,12.108671992055411,0.006413407466948498,0.01639903957145221,0.032269396240614756
1000,13.057411997014835,-0.00022357390459089196,0.021711713930524554,0.0368373673279713
1001,13.00493289216717,-0.0033971640691347247,0.018616300773415684,0.038389807785218756
1002,12.6304321098218,-0.00047160866578462875,0.02130237976292457,0.029736952555127243
1003,12.707881597291104,0.005779450726194864,0.018282994600257046,0.030457599246041495
1004,11.829631175512796,0.006180010029745179,0.014713464781367017,0.02750648019102961
1005,12.535166725822144,0.001880545840170433,0.013878416314909365,0.03463108122986616
1006,11.375296454706634,-0.006290114591651073,0.012731321496917965,0.02074248880260107
1007,12.220330046014078,0.004296247841618987,0.014496923235903954,0.029662934369902964
1008,12.400832390144279,0.0017498436825801051,0.020486348000247342,0.007942612906513338
1009,13.45663474385266,0.00593860469103338,0.019154940626134105,0.028417325711712273
1010,13.123002036494805,0.010030587416973968,0.020827051162385177,0.02528280695823236
1011,12.76740243274496,-0.0008239337972345979,0.01904378704765918,0.017249229307318956
1012,12.163751504594405,0.0008760475820296132,0.015248742042097408,0.018467719781850255
1013,12.473663352046024,0.0035906623792200973,0.014312851469922498,0.031384377586364705
1014,12.841667226268955,0.005759180658511283,0.01345340969623221,0.030505691894583957
1015,12.16269758476416,0.006589169379094983,0.014476506266015394,0.029567012151553773
1016,12.877455264561622,0.01077173425717535,0.020016815651088753,0.034666533747449164
1017,12.81167928288352,-0.0005099241692256023,0.019114482245720696,0.024685361421139192
1018,12.254936209827349,-0.006810092310640688,0.018866727173925638,0.007488004775421534
1019,12.629773501172185,0.003884280394595215,0.018901372888537583,0.01939419704917389
1020,12.411052114873893,-0.001604286071616402,0.014937328892062049,0.030716117173792558
1021,11.864601525574734,0.002943100659755203,0.01307332940411623,0.027176904760426064
1022,12.128054854567056,0.005274835782402735,0.013406773805050006,0.02781883085379076
1023,12.27249724313342,0.005353363310167601,0.01446377114155612,0.021812861398744905
1024,12.781434126978938,0.003740514625765118,0.018877942055684462,0.027712388709721415
1025,13.028015559426903,-0.0041645533740378845,0.017831377509038102,0.040691136805530326
1026,12.544873881784994,0.002270760867608925,0.01809414975947391,0.018325783327489555
1027,12.310664357730234,-0.0013263307543719116,0.01762565205298486,0.030317393748316903
1028,12.391767206199619,-0.0028510690943286984,0.012610609064654669,0.030806018691837984
1029,12.289698069087436,-0.002467156200865779,0.012180639138206675,0.025239051536871716
1030,12.155306317262482,-0.00621529828427471,0.0128677974500911,0.03617319189640169
1031,12.499929452417312,-0.0031392017678355468,0.013715415453591263,0.02580363473192025
1032,12.08543213151042,-0.006405356851843907,0.017842607562253983,0.012060938808142897
1033,12.888727922898312,-0.001676386631271761,0.018143375812556792,0.01852506943717372
1034,12.063612094502089,0.005152728365954271,0.0185291781337328,0.01745915971691104
1035,12.684334433618341,-0.005166557570356697,0.017893035083654547,0.02675192635837176
1036,11.865471673245356,-0.0029185904586892736,0.012200420931632686,0.005490488465719217
1037,11.97813163125103,0.0024135854410354627,0.012677445340184862,0.02414213931769055
1038,11.967109061009744,0.0011892218083639397,0.013107272413620297,0.024670291977212235
1039,12.036761378690214,-0.002299822380957278,0.01461362612441542,0.026696069492446527
1040,13.536529330888747,0.007700484456214801,0.017717734581415186,0.04138012783244412
1041,13.380590149173967,0.005719027647212053,0.017931381210103556,0.023266943363796037
1042,12.391164744750064,-0.0020104909063774034,0.017986750537123404,0.011509266762608262
1043,12.290494748514464,-0.00014910145518111137,0.01733944902885586,0.005608202571277165
1044,12.693410689434614,-0.00340237248688815,0.011940569088006808,0.03261630948968225
1045,12.155900982150404,0.011411919509806445,0.012180156624346381,0.010830623087691388
1046,12.279643926772456,0.010781077909975201,0.012507227624255468,0.02433850388939925
1047,12.467423439868512,0.003529224391760172,0.014424069039195601,0.032458090824730924
1048,13.193990955846601,0.009033516357320307,0.01778569478661387,0.02646531712621778
1049,12.391495816237205,0.00754005507919383,0.017752339099787844,1.8139786862594431e-06
1050,12.801194297233259,0.005505928583075749,0.018316207673688672,0.03645570105892289
1051,12.1204015179414,0.002681562412921299,0.01810720325102665,0.019222584360122235
1052,12.576337782201279,-0.0034777097529926928,0.01318508376162312,0.03832086863638835
1053,12.52121008196938,0.0014654914088704522,0.013449068662126527,0.03069581188213941
1054,12.47082726729808,0.011522967136726812,0.013339420973409243,0.025820114442606373
1055,12.511278010313575,0.005928528826321731,0.016212120417538094,0.01941346337573967
1056,13.15820561996974,0.006741976843639044,0.020329602977445675,0.031168038731898367
1057,12.526779235297873,-0.0042288107431874,0.01764649422620675,0.008947015628503323
1058,12.196027471023474,-0.0047313401888047215,0.016699653458462048,0.02891914165473014
1059,12.881996347642007,-0.0003489613696454094,0.017259248437080422,0.030358103665719012
1060,12.550016920300715,0.0037853776586076315,0.013462385967983138,0.026952001081429776
1061,12.010911993916332,-0.00641410480324853,0.012753837284109039,0.024663887577345077
1062,12.217581857853125,-0.00030585967607597663,0.013301372328577083,0.03476849413906775
1063,12.514765034172981,0.0003578918703339276,0.014896451259544191,0.03559325131241536
1064,12.278398428063722,0.008696770070918462,0.017948857078220123,0.027192160142137226
1065,13.394519724463164,0.006822434678064833,0.01822840660185681,0.03206725269465066
1066,12.714375205661044,0.004829618535862796,0.017831182562468764,0.03074618986084864
1067,12.955245813080444,0.00646767498188055,0.017691106655631048,0.03699584842304623
1068,12.429406318244391,0.014568606565627777,0.0130507337864545,0.02852334736665481
1069,12.597020650372832,-0.00040117295022913365,0.013354547040423884,0.03354524391450199
1070,12.082024663813893,-0.00779156790756961,0.013102428717510252,0.02738655843145285
1071,12.101621383506654,0.0028407067541687176,0.01388861331111158,0.039490867407294496
1072,13.331996486645837,0.009858537146837746,0.017096602522396205,0.044317171191500415
1073,13.203487382656029,4.199393397840202e-06,0.017597813931126267,0.03448360237986036
1074,12.377565244106655,-0.004376283792868841,0.01723739661004434,0.025320766981914863
1075,12.607889202097617,-0.0006193655713784213,0.016896866542983377,0.02110535941623861
1076,12.732892191671276,0.0008427988502351354,0.012387384063138534,0.033307677070947846
1077,12.293982377770732,-0.001166861722080709,0.012327249132159466,0.03433963834586393
1078,12.200251453192095,-9.855585074140311e-05,0.012177278359975598,0.017192494938568025
1079,12.468922846760215,-0.00038627681652738245,0.013441542196511575,0.02665353781446131
1080,12.419608379920447,0.004320596158477884,0.017983904208176395,0.027566694917455975
1081,12.796553257670665,0.008120189615688445,0.017704687859850854,0.024142479512398674
1082,12.765455721918553,0.008061583975053136,0.01932033022959159,0.026865272515423165
1083,12.824094240581232,0.00317555700704418,0.01665911918112798,0.020051348427403932
1084,12.172500867203658,0.005809119415862215,0.012283377802762308,0.01789946493353301
1085,12.305218474700608,0.004801211751312581,0.01267724568662258,0.030311398608520147
1086,12.114610527283686,0.0008660418490157295,0.012918919113827759,0.01855782706783623
1087,12.061586888706572,0.006412849303055923,0.014000512829686722,0.03405500400908535
1088,12.652811337905872,-0.0044778142881567095,0.019132468860061386,0.03674213640036397
1090,12.567285483442252,0.005404208252164096,0.017358789651950497,0.03048576034017368
1091,12.229243975304945,0.017733716122476165,0.016018163543015704,0.034279541650355
1092,12.173319232839004,-0.0015248450782196419,0.01499726714851055,0.019951532110123463
1093,12.040504422492385,0.001448339406183067,0.014051008667015301,0.03264554280814138
1094,12.393096749117188,-0.0035719744791781038,0.01409809411982044,0.035302872429297215
1096,13.033758195653178,0.017649511886139592,0.018290936864326784,0.04249496539697721
1097,13.196473288043707,0.008840586238413849,0.017604752051654505,0.040172535440435954
1099,12.519689204469676,0.007774359688973777,0.01764451212553412,0.024648969209286
1100,12.295737846288162,0.0026583297145869296,0.01335497989862214,0.03165808202151159
1101,12.065225825633824,-0.0006004515930125119,0.013491780490581669,0.03411789529086411
1104,12.543317365595328,-0.011720010876106177,0.018130461217824627,0.025296359887679948
1106,12.641020021373734,0.005468365279844958,0.01721266190156285,0.02741283727067178
1107,12.882549574501978,0.009851349402311277,0.017631787405682164,0.025057075616624732
1108,11.595317304810788,-0.004913964672280251,0.01227464165978233,0.009525038983726912
1109,12.228137955508616,0.0019696239982735426,0.012479839021714333,0.027857528553332005
1110,12.934545433525095,0.012262651790229095,0.01272495406811933,0.03487367060918595
1111,12.274250494692913,-0.00432085525075142,0.013730315303134226,0.03202893148838459
1112,12.21656981377274,0.0007831496904209603,0.01835750325670417,0.02550637026209369
1113,12.68320316455255,0.003400113406216575,0.016989736983406098,0.034805077978242636
1114,12.512461803347602,0.007403668217085195,0.018489918157949838,0.029290544933662226
1115,12.24596688222332,0.0005870374687576652,0.017691605720414363,0.03168779347455552
1116,12.418845475658665,-0.0032288300251171035,0.012331343249950484,0.02717196589336943
1117,12.193452792182493,0.01248852472486316,0.012692282656985337,0.0285256537498656
1118,12.077584359364113,0.0029331049599316448,0.01250653691356528,0.009807931255935607
1119,12.263697208552328,0.006295665942001269,0.012952241392128805,0.029544431005752624
1120,12.153969789207293,0.008004531081284665,0.017265679542829863,0.020332188898016714
1121,12.738019534584046,0.002273029542480129,0.017616178551009835,0.012765477193557521
1122,12.033959116633199,-0.0009452602808259613,0.017328884446617093,0.019365892400302138
1123,12.719388102464807,-0.003527925325666189,0.017588694863070412,0.017162689129355115
1124,12.391519054318568,0.0025545822192810123,0.013768620868928126,0.019325075630792048
1125,12.090979804216769,0.0015980046107336914,0.014984546396816335,0.019171778177122303
1126,12.355288486703934,0.0033671713940001424,0.014190352243338023,0.03545728600653314
1127,12.068231255866726,0.004512323069195497,0.014011745235989742,0.01995299102646439
1128,12.013911346088324,0.014327392282324186,0.01718641222568801,0.03146879298401833
1129,13.346518243673431,-0.003175872635921105,0.01804630565146489,0.02592157513430713
1130,12.586620592467325,0.0011538810176106953,0.018376702990120942,0.02297120850684911
1131,12.986601266322758,-0.007577376805582888,0.017415265009342196,0.03778059915358098
1132,12.418658448392234,6.646832062958064e-05,0.013112557771758057,0.035604875194835815
1133,12.111799552710444,0.004752532028533452,0.013161664461561709,0.03729898383131428
1134,12.839546629142832,0.006967597073626478,0.013403106904479056,0.04104668062626657
1135,12.292435284370255,0.0030175341730022806,0.013927038816673802,0.020976667454144074
1136,12.394546877269027,0.006127895011834704,0.01719989088285122,0.027545216575320185
1137,12.278190049482255,0.009155130448480524,0.017069806973257225,0.010373529613274049
1138,12.353658723223223,0.004265185807876818,0.017471354202939725,0.013461358380647308
1139,13.269052350298304,0.012506555356036536,0.017603221258246732,0.01673070597539288
1140,12.762662395751768,-0.008464628529554232,0.013214913538040092,0.025168622476468075
1141,12.398226725030785,0.008838250704628476,0.013338326810925857,0.03237606178503652
1142,11.90407660710485,0.0028261945918662207,0.013005355700271266,0.02395262406600178
1143,12.424208279519588,0.0041284647953093315,0.014485877370894712,0.03807053050872424
1144,13.146500421123145,0.0008002284689573431,0.018617890902374513,0.02833837495613017
1145,12.581779634510033,0.0015832367371039937,0.018412859715008587,0.019506817558781885
1146,12.509669500960907,-0.004217387742464641,0.01885312789684434,3.8846716469477195e-08
1147,12.938674113789697,0.00544458091080404,0.01903513737181219,0.0
1148,12.389350219385802,-0.009224553160546363,0.012090965300919696,0.02279674548686041
1149,11.889756176756446,0.006589121184919227,0.012338876966131741,0.0191958600861789
1150,12.334886803541643,0.002404782722319268,0.012907417743784044,0.0371625415902131
1151,12.227085793869893,-0.003687722619626074,0.014476939676339994,0.028876422438741497
1152,12.690164548265574,-0.001780677549705984,0.01874685204384507,0.03984203213433006
1153,12.716469307205744,0.0026454948057881575,0.01703129509010034,0.03272975640713731
1154,12.459183310835007,0.006498663675619074,0.017864121697549907,0.029535612851360093
1155,12.521255819368038,-0.0009552587174009818,0.016733269274975995,0.04100223160866458
1156,12.777222485484007,0.00028308161043982653,0.01252804016890675,0.0267511607063409
1157,11.986436995561744,0.007657586896544396,0.012002026393726238,0.02824160325134785
1158,11.994169916654599,0.0005273553468694597,0.012722959748233896,0.0331540145493449
1159,11.868303403485706,0.011618860783782424,0.013702978714129784,0.039491962564402426
1160,12.857794761982,0.002690913846737128,0.017917512575383862,0.031291272211613964
1161,12.508709420415311,0.0013252501415501354,0.017045339945881904,0.02819249477577657
1162,12.674644880838931,-0.004959446532274782,0.01808868313242255,0.018865969018430153
1164,11.657762269059152,-0.006601229201688296,0.012264248832079931,0.01869657026200523
1165,11.716087568034789,-0.004326078611914769,0.012792998179249965,0.036695981060304486
1166,12.180634336623113,0.006771475280012124,0.012976763230789107,0.03502464441392802
1167,12.067207543423507,-0.005361365837531843,0.014075358374705919,0.020065760775217014
1168,12.956128696422114,0.005250338214123298,0.017821281568204807,0.027028928321315638
1169,13.667070344139645,0.0006513086039819377,0.017483760915110447,0.02901950570722874
1170,12.886952808714554,0.010115326101647028,0.017814621667128015,1.167037974191995e-09
1171,12.265931476128976,-0.0026098920298512217,0.01614716098907491,0.011681496060646826
1172,13.0948922691837,-0.008533360585332333,0.01280195217496966,0.03179992396016937
1173,12.082606276903348,0.006893880606583203,0.012247940924632583,0.0192083525439399
1174,12.121495661818516,0.006971425946814878,0.012486483072562742,0.0
1175,11.765213174144405,-0.003925554549882645,0.012873823531417443,0.01707979160865293
1176,12.840171883475465,0.002042505820648726,0.01727517008824195,0.02481926027155263
1177,12.502563723107649,0.002926894169992051,0.01728010824659152,0.02660137106243304
1178,12.936294534614367,0.00719959241732283,0.017805262013103895,0.03421036017749407
1179,12.795966424872766,-0.005606148510844665,0.016863642152297763,0.02318361754794757
1180,13.260628019357224,-2.9434033021350255e-06,0.013467460755235207,0.03712909290905848
1181,12.369964264743901,-0.005247667772763991,0.013272720079484183,0.030280008573024045
1182,12.477379643157995,0.004416563308733366,0.012958609726909907,0.024878662147708282
1183,12.134839773668617,0.0010009576357487484,0.013495521366031476,0.02228812638625618
1184,12.583183866678384,-0.0009503108610501701,0.01774609939759673,0.023984426291463617
1185,13.21742564977775,0.0037704839319899143,0.016664636008565523,0.03474131856720528
1186,12.432931318836975,0.0008715250485234085,0.017456778894792083,0.028814664061832838
1187,12.678669904114257,0.002056853360585945,0.016866225340456512,0.02611107712052075
1188,12.140894353130793,0.006275067249786914,0.0135208326923893,0.011764590547833393
1189,12.375027774642529,-0.010819632779077768,0.013698624303399578,0.027679832586883297
1190,11.9489692577483,-0.0022609785133830746,0.013178445386260779,0.024906753208272014
1191,11.84100079805788,-0.006144608926060995,0.014090891112091348,0.03457210483453397
1192,12.901250887149294,-0.013517176185918538,0.017628386132899524,0.03529087555863508
1193,12.316112280154398,0.006197535168623353,0.01707548672438111,0.022264235752826426
1194,12.857471099249256,0.006584912939962037,0.018427741128226392,0.03383321166357668
1195,12.415079409023926,0.0013288924491644618,0.016318563333172897,0.026444535982633934
1196,13.098469170587105,0.0037166271519157813,0.013538906429737376,0.03365680397914881
1197,11.913071397742856,-0.0019219202954338884,0.013605245422303012,0.02277522846215108
1198,12.264081719352927,0.005060736874080321,0.01377817061838256,0.031335712874536535
1199,11.977301061285115,-0.00024359397924723675,0.016177786124078317,0.029531868221089566
1200,12.485054061866965,0.008112066472341079,0.0165583275984735,0.030885886201579935
1201,12.180392576139429,0.0033826290458969766,0.016107480507841016,0.003692082289596193
1202,13.074897561608159,2.1446199666723853e-05,0.01715352517150192,0.034957028473050024
1203,12.929879496308413,0.008096336953011311,0.016503085144055046,0.027600323468500717
1204,12.551810799057082,0.0018625447077458158,0.01254100103002214,0.036992542478849276
1205,12.575914522477074,-0.0026329362321568643,0.012701691820381717,0.026415580079598402
1206,12.665863191736614,0.0031379262591475555,0.012647630275720564,0.03328017163189456
1207,12.39527538788259,0.004088298267243882,0.014909300385540536,0.03675918994304421
1208,13.123439856674686,-0.0023115575779973857,0.017508311027212186,0.027935460920563426
1209,13.544561746970372,0.008679272330440998,0.016711622060456982,0.03889169478330078
1210,12.693106704605398,-0.0015843472545206709,0.017927998593116688,0.02515072775880489
1211,12.95979125543944,-0.004339654342207474,0.01784705111999724,0.029188525580892258
1212,12.352392979200813,0.0027017001301440197,0.013275704763787319,0.034458971983908154
1213,12.302695522573345,0.00020029287042293682,0.013521199426642884,0.029653123569230316
1214,12.289470421670261,0.0004867368942363527,0.013189486679478354,0.012742505119969258
1215,12.528041432297766,-0.00215989222175295,0.01595250355215725,0.02549153024888882
1216,12.93502862932118,0.004534299079118706,0.017382872140596965,0.034478043804358156
1218,12.774318865402302,0.004353051178818647,0.01707057745403434,0.019242717372765096
1219,12.520412647852671,-0.005144295219584417,0.015964085739046965,0.026307819032548946
1220,12.094093283687924,0.012985320984131452,0.01369397239201549,0.030344984865928126
1221,12.28127425888581,-0.005124375935543147,0.014289060841701708,0.03611056375194766
1222,12.109781828399978,-0.00808983150404721,0.014404137937877513,0.040316009603512955
1223,12.319355345937216,0.0034348301742628488,0.01576224753095625,0.033250870624884465
1224,12.212352437290257,0.002157726036074202,0.016838626274977935,0.02642525514088085
1225,11.990958853477922,0.006979794126038744,0.016058576053493024,0.01951995651540627
1226,12.06939686064461,0.0054755610081437455,0.016529079883952136,0.014522284403100895
1227,12.57881153108158,0.0038652881272768207,0.01598963249880671,0.03153614538487142
1228,11.952260103545859,0.003615091966037944,0.013235887962158138,0.029997165015618485
1229,11.90689270108722,0.005426329567244833,0.013370328702196291,0.03115251557304198
1230,12.609528789399473,0.0011205797839903828,0.013938823798037573,0.04234026772912806
1231,11.534865329588882,-0.0005409717773514815,0.014141812647734016,0.026748525775476203
1232,12.536815828145786,-0.0031622200419367465,0.016673108147367544,0.023085793048766873
1233,13.10872325126762,-0.003519488875113723,0.016079394286511957,0.03214542891283035
1234,12.184692844298244,-0.0037604063864154435,0.01630337925124985,0.015940146591129578
1235,12.503877715467846,-0.00038349277596890684,0.016025922856392184,0.030896628113735586
1236,12.602185590076427,0.0038038054223680355,0.013005756256240356,0.035912113559202555
1237,12.066672971067689,-0.009922486793712826,0.013391632838896557,0.030759416773496646
1238,12.647347459207658,0.00603975258891664,0.012575110795193455,0.029825739153163132
1239,11.87919097832397,-0.0009045924592169219,0.014218847230236023,0.02379261340394573
1240,12.818313545960386,0.004552147259362766,0.01694866613378801,0.02855211054759818
1241,12.83555905490205,0.0006683632558037664,0.016323962575751493,0.023555808012000464
1242,12.617345852987746,0.013249265180732415,0.01664974124810695,0.027064799806612347
1243,12.63160839495738,0.0048695877113721945,0.01644691961177051,0.022810848326674387
1244,12.56802123498084,0.002677548953923653,0.012385525694241445,0.036055945248693794
1245,12.158686205107491,0.008740876115132697,0.01305446351953999,0.022175386668840356
1246,12.393184408440707,-0.0016721235485200054,0.013018902868150387,0.03285444850849092
1247,12.145580406891586,0.0032529066321202887,0.014064148038778293,0.027587648878664637
1248,12.405074887901433,0.010415618133909878,0.022561913302345294,0.014194947500411458
1249,12.822772051078074,-0.006903123222152709,0.01753590016400092,0.035353307054833014
1250,13.026553251252365,-0.006860837026228685,0.020284793688911968,0.02972255989731546
1251,12.754534731557806,0.004870862865769459,0.017989701286348837,0.021285458080260816
1252,12.645446789330034,-0.003750294131381091,0.01805653848243694,0.03360326184878482
1253,12.30367362874027,-0.007002375507516963,0.015146357877896121,0.029732296055417187
1254,12.79492901455622,0.007664573482309724,0.015041219233587373,0.031075788874024585
1255,11.889923818560428,-0.010479336290492457,0.01571184471286392,0.02992517769491365
1256,12.270339241675176,0.0005869654685866185,0.019533134999026765,0.035685987478635176
1257,13.457057627433414,-0.011536153118654888,0.017558382265232812,0.03359655060783132
1258,12.982887990357456,-0.0004801756873594494,0.021051945999942742,0.029693168035717307
1260,12.184415460559965,0.0053436572807433295,0.014926138745493993,0.02675262817547167
1261,12.25689435200206,-0.006791287061716578,0.013974319094016623,0.032461581737254656
1262,12.262877404707954,0.0013769992382015156,0.013408290885499241,0.033038831583857495
1263,12.028479792019644,0.004036692465560474,0.014214915993761701,0.03452553567196058
1264,12.824627213574756,0.01759636462114293,0.021453830339497177,0.029166265291362032
1265,13.604652984352084,0.002336338370261141,0.018743816289229567,0.02397492106743274
1266,13.230964535004597,0.006502269697023824,0.02044780714621876,0.025473269965355084
1267,12.538529628104707,0.0022588304747055404,0.01789058790737198,0.0253449250551107
1268,12.469312586767336,0.006424491195403373,0.015054067513835872,0.027273495035004206
1269,11.986425383850188,-0.006640140934950124,0.013824445573385627,0.020407788442052658
1270,12.383032675086064,0.0028760963659705575,0.01378249680744782,0.005959638401311101
1271,11.835838236021605,0.0014951666393309313,0.014698379593327907,0.02680704926118047
1272,13.065026709502394,0.00400319081141736,0.0202736942526912,0.03229330442209142
1273,12.839135684330593,0.0062393943848705925,0.01824964681216765,0.03627427903115102
1274,12.310505374937431,0.0012981588981161591,0.0190512246106843,0.028603495015287795
1275,12.58762802865315,0.00275126395152877,0.018923769011665606,0.00915961198398376
1276,12.536111111991618,0.008542986136826877,0.01439123314597864,0.03511323723939137
1277,11.952390589365274,-0.0009265988600163118,0.013661667746310975,0.03409877053041963
1278,12.040434581592093,-0.00139023937322783,0.013457646065578335,0.028576096325577918
1279,12.235989633569949,0.006433611606038119,0.014306534644445102,0.03404629950185872
1280,12.679702671124268,0.010556709515908536,0.019458856519530526,0.035130235113570656
1281,12.66299200395601,0.0017475388814386877,0.01853088316224264,0.031945580493712336
1282,11.40541366549427,0.006787631908581461,0.018992111898634076,0.0
1283,12.560599309714208,0.012031763093791472,0.018923589166301744,0.033651072497008626
1284,11.960922429444823,0.014459258851239056,0.01278842460292808,0.022612753407578443
1285,12.303215316611777,0.010180018992823588,0.013399509807923036,0.02875262876595636
1286,11.742639080856454,0.0048355660118828275,0.013926991935854192,0.029648796103369096
1287,12.400508920866333,0.0006349249903214374,0.014873267994026652,0.026308546812724435
1288,12.78208140954262,0.006559299313282434,0.019996639627578333,0.026988408913183836
1290,12.948086469510198,-0.0006653447022651491,0.019815318698903586,0.0024614336020830963
1291,13.396443032028966,0.006378794527589457,0.018614469258403047,0.036300312152526396
1292,12.23942453361457,-0.002929505153305586,0.014225266046702751,0.025119766332470126
1293,11.915782032302955,2.2902666870414974e-05,0.013495545724364897,0.014493705509725702
1294,11.770766058682721,0.0030355376653977916,0.013157614263851753,0.03840455400165363
1295,12.159343092731035,0.0031297242105022215,0.016558027026861676,0.02268197007848027
1296,12.830050026962823,-0.008773869973434366,0.020883126210867985,0.024928473834752527
1297,13.060675653011918,0.0003975283842992737,0.020405869526389175,0.020697150312994312
1298,12.977401492106829,-0.004203248978606809,0.02139024559676191,0.033382983466004545
1299,13.275906305597065,0.010744506886220292,0.020004281114137254,0.030119191733433845
1300,12.167205105183983,-0.0034068184858226406,0.013045402054121571,0.020628240197243283
1301,12.166948591634519,-0.0017553787276578415,0.013331534073441315,0.02596786744581881
1302,11.675776741015687,0.003040242599424604,0.013360674987624428,0.024583167518742278
1303,12.274804366186789,0.002393827346662556,0.015246049721637041,0.030250800360168875
1304,12.117543672385269,-0.011309564304772366,0.01985996185057787,0.01158597569530182
1305,12.264398872065668,-7.222722091895331e-05,0.019611766712893698,0.012940000698152156
1306,12.45827240369299,0.005255830874445764,0.020380469003876595,0.025547170115514724
1307,12.511559895381913,-0.003467569736974374,0.019792958385023957,0.022717279011277076
1308,12.957016875529039,-0.004492067166593309,0.014272432007520602,0.042135214159450964
1309,12.264893120069393,-0.002952235011990894,0.014248273308835834,0.027505268314923684
1310,12.201806796525204,0.002572595210633773,0.014398881176930757,0.02478135915520383
1311,11.920724219016554,0.003961006811600464,0.016545406521655884,0.018776014672043075
1312,12.641761137331455,0.011204346287843121,0.020328025251468453,0.036354815892747666
1313,12.697321690064438,0.007099695055741547,0.0190944165934384,0.023119843156014633
1314,13.137645354732824,0.0008633051987311252,0.019989262753148468,0.030551827188550457
1315,12.956231272773518,0.00439068026643547,0.01838578798268399,0.026783137588915838
1316,12.838291689718645,-0.002230949685771031,0.014908388614192223,0.03533974427448314
1317,12.588660005208785,0.008368839211805838,0.014657050292486895,0.03169961917113078
1318,12.239493554869833,0.0004876019340808237,0.014355553662698622,0.03456075954028696
1319,11.969763948997604,0.0026044478868376296,0.016972740383377934,0.02458551817917741
1320,12.95509085689549,0.009383513861918104,0.019573368520012915,0.03415793875727683
1321,13.05290230124779,0.007080321742690648,0.019074887895503472,0.03363747213536274
1322,12.60055082605892,0.003431337622985341,0.020321027179005975,0.02277494628396649
1323,12.27901288047843,0.0025166833840097823,0.018249285548084974,0.03202931737358292
1324,12.217575990174932,0.005528604888390724,0.013408045199122101,0.003835360577281363
1325,12.19882988431649,-0.0049247584737392575,0.01432982541417916,0.029918589715337132
1326,12.476588272674732,0.006971857611381008,0.014367200044959996,0.036233487077576815
1327,11.848206830539286,0.0049578891809744265,0.014506573309336327,0.026362793806991688
1328,13.089136079136622,0.01496952335255884,0.019344427716388748,0.03427816575711821
1329,13.137050847705169,0.011330842737404931,0.01803934861675623,0.03177963074860254
1330,12.19384227779555,0.00450115512315625,0.018127009434312297,0.023490954853204724
1331,12.989887197286693,-0.0003397641666535845,0.017650183665406625,0.025738521115321662
1332,12.569887638976276,0.01129336239847884,0.013013399681763694,0.037392639529518525
1333,12.110014221537075,0.0029948863362654525,0.012943815866022413,0.02940663795661355
1334,11.901545546699381,0.014064786237756415,0.013482205212696432,0.028529746729088663
1335,12.244826450980279,-0.007135750346584508,0.014425426034730621,0.023660963120843342
1336,12.59913127145026,0.0171812593821218,0.01965584532453819,0.0211533034955396
1337,12.557934007777526,0.01922037864258236,0.020210727068749112,0.03022742016798569
1338,13.076153483380704,-0.0010008430106052955,0.020172742307942824,0.030094234707604448
1339,12.740937078106905,0.004819369113633376,0.019642725248162445,0.03255032939212198
1340,12.21740205586468,-0.0015730858679283682,0.01316770952451502,0.015715246009670232
1341,12.424609784223712,-0.0019137461459764395,0.014582162833550065,0.03147887831464893
1342,12.569403247455295,0.005871778367982849,0.014386384023757087,0.03120975970482562
1343,12.370679004609913,0.0028271775806420585,0.015206164565360399,0.028889115425746518
1344,12.609270213074572,0.013471384360402145,0.020866134322274195,0.034849002297961756
1345,12.373214769550948,0.0017097641472846707,0.01854609978419957,0.027487892724001053
1346,12.516055916959296,0.0005224472976833559,0.020410104501265153,0.021600672440405106
1347,12.26899115228359,0.008123332725953012,0.01833062709553567,0.02540810482165838
1348,11.950124658092685,-0.0007703572075676363,0.01583190586071086,0.0227027247168937
1349,12.483254954614857,0.006274399197813552,0.015004171966630502,0.032356386415350824
1350,11.978399963511595,0.011967646934231002,0.015053719588773091,0.026608180603628226
1351,12.483199605003453,0.0068849042581148445,0.015631412336000215,0.038409644470942104
1352,12.771935231754508,0.009301265703590512,0.019832603629370248,0.031393092984053995
1353,12.386498083630723,0.0020669986747997595,0.018522334327110753,0.022040750486635684
1354,12.549618408147635,-0.0026880807111067935,0.020572889499747407,0.027121808954823037
1355,12.511987239591127,0.0033854882417997203,0.01851892086913445,0.03075394891346365
1356,12.543304278890655,0.005168783241880046,0.01505274418419603,0.020446349595022156
1357,12.247894857074234,-0.0045336633367834755,0.01421219671003099,0.029411765394977085
1358,12.126745926961037,-0.0017715488409341315,0.014627273754225326,0.022689125785752454
1359,12.11930108262486,0.000132437964040192,0.014908980275241054,0.021166773092688104
1360,12.881560033191908,0.005779612348849918,0.019812246428513473,0.03604318759335659
1361,13.348924964649825,-0.004106867312870578,0.018909834735235404,0.030101742970824373
1362,12.061932856521118,-0.003916402376375897,0.02000549226100394,0.02273862214787372
1363,12.542924955313392,-0.0027629306160114084,0.017671118380529552,0.02420010991194721
1364,12.03171685468827,0.002357350137926132,0.013725573696686361,0.007949304120937951
1365,12.026063024779413,-0.0023509966598038155,0.01410279705897735,0.03065902137325218
1366,12.543943282622935,0.01228442742015682,0.01410679541901376,0.03962367255348753
1367,12.465793919510665,-0.00047429008417116596,0.014988368875873426,0.030697603588175935
1368,12.782008061251542,-0.016800785648864027,0.019706977251683643,0.029297908827054433
1369,12.82194367412109,0.0031040248588866453,0.01904578993673687,0.026758343563908965
1370,12.376743307579865,-0.006117977018090231,0.02025030191027422,0.030879846740868595
1371,12.583498313137465,0.010721495720753812,0.01782720736481253,0.02115391604640431
1372,11.761055959370092,0.00458198997415744,0.013456352461113607,0.014973904753517685
1373,12.294851217010464,-0.006231404523091022,0.013665071765047844,0.03444302539121246
1374,11.464059393581257,-0.0013606296148901936,0.013477082188671278,0.011147816436357358
1375,11.995852347674205,0.004704335661713713,0.014570738323274716,0.02246528157106323
1376,12.20998025862056,-0.007863278198604448,0.01979795620607038,0.0276522101697114
1377,12.842703275605974,0.0041419251393652835,0.018547637909901868,0.03158310815528833
1378,12.883840193546787,-0.0036527997343534474,0.019389836203688688,0.03568558706518755
1379,12.279489847965412,0.00031412021149168976,0.01854571867172855,0.030569327639057228
1380,11.932220346186572,-0.011568007220784245,0.015650468601758973,0.02627794954203995
1381,12.112928685261895,0.001150884358220017,0.015349377468946967,0.033409953219701985
1382,12.324546194501972,-0.008449796250539711,0.016352721649161784,0.030043875948306514
1383,11.919443403509677,0.002043289024282952,0.016722956575969016,0.02613681794297407
1384,13.65511655035622,-0.009665900872347725,0.01913478543488949,0.03850015447556879
1385,12.454082198630614,3.4475659384463336e-05,0.017674712888495755,0.034264428755332164
1386,12.87414979046422,0.00558650488780523,0.020243357430484173,0.04025517173583736
1387,13.031405513208158,-0.009775726743079471,0.01849730565405935,0.03316213733762337
1388,12.258464962274248,0.003723180734098202,0.012980522723655444,0.0328904611961678
1389,12.264944914508767,0.004354843065815958,0.014100867751930526,0.031045431835968564
1390,12.240750972171664,0.0026347450164496216,0.013678616940144099,0.03358487851732502
1391,12.299813621189024,-0.006468165306553842,0.014923678222846064,0.027661995215970042
1392,12.609398646321536,0.009272233207133494,0.019343592522316003,0.0381637921114471
1393,13.256275881037295,-0.003674249356179954,0.01911644145907336,0.041709880219398705
1394,13.238836978542023,0.010617683955369614,0.019733548278818337,0.0410072621466472
1395,13.10774834314501,0.008555449942920476,0.01918501150495328,0.024475653144615552
1396,12.054712187321876,-0.0033800991901416512,0.012393071830386846,0.03410960994869453
1397,12.072956869995394,0.003987434986179009,0.013168774528890634,0.037105967424074925
1398,12.129626967152154,0.004739288390250948,0.013349134523967554,0.026778766895730024
1399,12.328373197580467,-0.0004237273499185626,0.015082029643274599,0.033774561226179854
1400,12.138638906964404,0.004506174268397297,0.020626896259271457,0.016399706341680347
1401,13.048763845215328,-0.003971318024596087,0.019639226467102314,0.024926754567428936
1402,12.445780795473947,0.003223971576941558,0.020649411301114605,0.006728711893129153
1403,12.332031955716172,0.00679592131813008,0.019433685369165888,0.027950899905862938
1404,12.176495549357336,-0.010629504423712542,0.014298068417548857,0.03089390482979463
1405,11.902484014303694,0.0035658213661313286,0.014382605043027614,0.02284969031571967
1406,12.162659443341148,0.0032285538766719216,0.01424864262379763,0.032254868897965215
1407,11.79691070005572,-0.006187606730230227,0.015655423741803443,0.023546199774303122
1408,12.598456928507796,0.0025860204702353863,0.018063418859683038,0.02845933203021815
1409,12.512098834139351,0.020953391705060994,0.01695307206423738,0.027895155933281006
1410,12.192317834632185,-0.008944864668649436,0.016761560766140705,0.013342055155504774
1411,12.877377006340431,0.006812165996691682,0.01649915856798321,0.028612426240232573
1412,13.003514832276982,0.006995237646909769,0.013878022391940775,0.039474859056318694
1413,12.26926620986711,-0.001450476088421133,0.013726121246186574,0.022593791890706795
1414,12.031012855818641,0.002340499843202773,0.013984948442123097,0.03545773743646468
1415,12.295806991094643,0.002122836387346255,0.015140243478247335,0.02294918418739237
1416,12.891204082336404,-0.005714645506829183,0.01741928732759682,0.03289043818175479
1417,12.695047969741616,0.0036231853187070973,0.01777376617029224,0.03130456993743827
1418,13.111957939988338,0.0001874084804753357,0.017542024907485437,0.02836663222832876
1419,12.938378534839954,0.0028942903844737244,0.016562602492590194,0.037523764206704356
1420,12.515016240659063,-0.009917070319895704,0.013531600642445876,0.02120078213066442
1421,12.109311415110094,-0.0013258392345422423,0.014035183040172294,0.02768608587968763
1422,11.681742485444277,0.004935543702070685,0.013747741380915317,0.015006490399218607
1423,12.083506823225195,0.001681484379374571,0.014370490978881678,0.034088166082647704
1424,12.637793219133878,-0.005097478207570756,0.017010514650851728,0.028663688988340565
1425,12.936161349798267,0.00420606512125042,0.01708929889208026,0.01572986045805184
1426,12.589412810992966,0.003696220588097591,0.017381225278617386,0.038430641792584375
1427,12.392821731652823,0.011100119068672872,0.016037850930197866,0.029009633336398256
1428,12.38039163291977,-0.0005278972553126001,0.013287672216641257,0.03528438001267358
1429,12.275958877078455,-0.0025388271052736084,0.012949420026645056,0.029187934928578258
1430,12.005481169151654,0.0005768422328048037,0.01295960994544871,0.03748639848316032
1431,12.29589623378177,-0.002519026746073812,0.014335535631404515,0.022990646133570325
1432,12.413280017160535,0.0050462586902535545,0.017536044691414763,0.03437098283888233
1433,12.760527626538954,-0.002221698086933763,0.018402161686251205,0.027399036688494867
1434,13.151183474688015,0.005710239660909788,0.01838730283700689,0.030787037167193214
1435,12.802225431544981,0.00660744624927605,0.017817495415714257,0.03745971344725948
1436,12.358703485855186,0.002582963423013508,0.013094299756890413,0.03659025347911134
1437,12.42409708000555,-0.003555344781456992,0.013304025844853688,0.03332915411027705
1438,12.23118338289749,-0.001500090732091036,0.013244499705878944,0.039436879648852834
1439,12.364089413029387,-0.0002729481097699411,0.014956994024961165,0.02895843619465941
1440,12.256065831825858,0.00012113335357392016,0.018428325112692073,0.0218565859523955
1441,12.196039451573775,-0.004609711722325536,0.01740656782246719,0.01681122625185127
1442,12.132417004625685,0.007159991423323115,0.017630903842713864,0.005323624174938611
1443,12.055663815698686,-0.008678603350901684,0.017001341929466837,0.0
1444,12.496913795209913,0.000684275575705289,0.0140323610949197,0.030374847642078352
1445,11.336120872524369,0.0004043722397183297,0.012850376762372145,0.0
1446,11.593542772227044,0.002590258252844377,0.01393380792879637,0.018709673590589188
1447,12.423731392203118,-0.0016847008866276015,0.015772856992474982,0.0323519209631465
1448,12.417673519627805,0.011915505942599212,0.01789338965904173,0.0
1449,12.580883290019939,-0.000686559028144196,0.017895390583107587,0.022093323620041922
1450,12.254196686760874,-0.001618612338415687,0.017373428069336266,0.02140315933156676
1451,12.979506079720327,0.004664936409931357,0.017906490394464878,0.0335504929112367
1452,12.573171999226794,0.0015335644084251334,0.013705982002651319,0.033928608753962176
1453,12.049572964719307,0.0024051631986340195,0.013745492074681549,0.03288380492071582
1454,12.0156764152778,-0.0023045591491784884,0.01447971423014028,0.02617827115332906
1455,12.07718429537515,-0.005877688505695296,0.017690184342898638,0.019909705152762767
1456,12.176132450757336,0.008291131683953429,0.01649651193049733,0.01692539761636622
1457,12.58882584705956,-0.0033361582148696872,0.017069012475376406,0.028266341635103453
1458,12.769822352538824,0.0013299999819329192,0.017325053547576966,0.023091944590617586
1459,12.912496583138699,-0.0007640000947579564,0.017342309531836998,0.0144773674214066
1460,12.321286469038274,0.0033271527949088604,0.013474423937299612,0.031461004499932624
1461,12.201904911579517,-0.0009817968985420637,0.013556524192701258,0.031236317003962632
1462,12.390872868062653,0.0028620422888231928,0.014220202840725607,0.0
1463,12.197509272297484,0.0057223504959869,0.015959231908008117,0.016379993152267555
1464,12.663179037642825,0.013162842310007894,0.0174879574338587,0.03292258515118948
1465,12.514166617768915,0.002101636201039044,0.017602277854009703,0.025898832100736627
1466,11.945941988433127,0.0010397547970193673,0.017890287359253233,0.03956343530081616
1467,12.81701768766045,0.003976352385898715,0.016608684311714167,0.03791776365905252
1468,11.934814864645679,-0.004515247982396861,0.013698244045681787,0.02763773171852662
1469,12.086938185610814,0.002663930123047887,0.01404355323460244,0.03632938474166226
1470,12.252599936740186,0.004756543590015535,0.014327667274749115,0.04236971559490991
1471,12.298980204089016,0.00637658968066282,0.018513870562111748,0.033990298305437414
1472,12.880861066860115,0.007412288342162929,0.017504059606637926,0.03292069258479636
1473,12.196102965432805,-0.004035944690640435,0.016278666436835496,0.012834164564682376
1474,12.159665983212932,-0.0031992205654002045,0.016585223597913118,0.021696873913389984
1475,12.263044758675658,0.005765241799749754,0.01573949452199768,0.01370912048611747
1476,12.033434624503744,-0.004169846378671047,0.014507494390933965,6.483427938781249e-10
1477,12.263004230864633,0.004818958203263321,0.014757803135203378,0.028495169842530615
1478,11.958417114003847,0.003116282953916883,0.015157315797391652,0.037987939742119586
1479,12.12395337894022,0.01438235966623005,0.017482108823878496,0.027534436193361572
1480,12.602909666956002,-0.002077281328707113,0.017082466872791722,0.026538777817630463
1481,12.898839975537793,0.006953781307144046,0.016778146131189706,0.04099811394449301
1482,13.437882981475134,-0.006081225224930574,0.017781554577022022,0.0375231258975928
1483,12.475110729364125,0.009602397860286245,0.016985417737143727,0.03165975495916126
1484,12.254154348406653,0.009117135610397367,0.014261718231409329,0.026815454999282045
1485,12.270146074895314,0.0048291155401644316,0.014625323683106463,0.03184230915605364
1486,12.070913524635936,-0.007476951851118802,0.014604168884749922,0.03276477652154063
1487,12.17511687711072,0.00018552735545394143,0.015665409512391853,0.029055178506367442
1488,12.495169270152294,-0.0036312309692554767,0.01710534551529755,0.0235618415294805
1489,12.80533957627468,0.007770706754124736,0.016592482617533086,0.025709110736301156
1490,12.199550924126385,0.002401653446556717,0.015950041077586772,0.019095863593603015
1491,12.005473985154019,0.0066797320938458285,0.01570770693583884,0.0
1492,12.33241843930771,0.0017060613367179329,0.014087612027291644,0.020793116132365532
1493,12.024957212916705,0.0007076885270329306,0.014331903072642233,0.025274237637950305
1494,12.384362666313374,0.009976215758661915,0.014044090766181102,0.029745191334209116
1495,12.187912325003188,0.0011417543780790121,0.015249715076786206,0.0263728543246722
1496,12.56769450051494,-0.0060275664493989025,0.017635934254921062,0.034624105087093265
1497,12.158782432995851,0.00471185281822688,0.01710206879332204,0.029058178693848725
1498,13.180770423387466,0.006598464339099736,0.01769986346915149,0.03969488016787598
1499,12.794958034750849,-0.003799908146395795,0.0183936078824416,0.029939766504705714
1500,12.112122079751156,0.01631548752296185,0.013150392764565233,0.03203355584958808
1501,12.561773835717947,0.0004546297396692132,0.014470248716495973,0.03773678730704614
1502,12.271328482860437,-0.003936505382612791,0.014590901868241142,0.03179168133366727
1503,12.117382176442426,0.0038001129479611918,0.015283826092146898,0.037159387521940083
1504,12.015312718268756,0.008426108498074587,0.023688579969106928,0.0
1505,12.753071853205332,0.01547055758851216,0.01926113070730667,0.038023838145543026
1506,12.1812046398071,0.006869222457346332,0.020925365665857083,9.247500840926477e-09
1507,12.879169875101551,0.005165932976932571,0.018955726200222723,0.032696653112505136
1508,12.03748855785149,0.011560062731542132,0.018359521627335784,0.023813128502185747
1509,12.284768593310352,0.008810699106022874,0.01599995758727193,0.030653264074095223
1510,11.935448683254895,0.011901181058730398,0.0163433457704884,0.02832432419800685
1511,11.998130079680786,-0.006527742101647534,0.01751074850241622,0.01877177411246799
1512,13.091567805987713,0.007790897626342405,0.021321620064636813,0.03556509761229127
1513,12.489980687365374,0.005316943464822784,0.017832291668983438,0.025994208023678928
1514,13.078679394535644,0.006560885310909465,0.022646630401609222,0.024246986314033596
1515,12.742940025542305,-0.0036050430507641304,0.018473310009435914,0.032463839662979506
1516,12.287268505464633,0.006510753701167897,0.016180384299723318,0.013166299168329143
1517,12.239453358427804,-0.0031050740256300642,0.014780093050309124,0.02529317431696765
1518,11.945763689577543,0.0016630821955709548,0.014897440439691025,0.019707759508526237
1519,11.778877653369427,-0.00752032592547723,0.01509193580380033,0.02009932325423802
1520,12.225519555661874,0.002629983554461355,0.020990057888943262,0.026161356694146494
1521,12.565009309407154,0.00015280718160715727,0.019155693124444467,0.027840331988990004
1522,12.436366750890773,-0.0011603775030753758,0.021315941638757094,0.02893098696509556
1523,13.097301008447552,0.0061647753951968014,0.017933562451172464,0.023606928739069985
1524,12.357429523847859,-0.0025715623790874918,0.01474357353280613,0.027991848179737475
1525,11.927880168146382,-0.008397425882733936,0.014089276735130113,0.02787913484518585
1526,12.218446316507304,-0.0020725687810451113,0.014958409288775228,0.02563272150955116
1527,12.510360946345516,-0.00811534688235743,0.014714577042129683,0.036139841514819054
1528,12.780025127780887,-0.0005765342732703531,0.021128585013426328,0.025405674687738643
1529,13.27699554091294,0.0010347378421986285,0.019492582487218923,0.027199916109149198
1530,12.520777236910856,0.0021288787024152907,0.019654257651044536,0.023697796520614493
1531,12.813737748794109,-0.0017861825051854196,0.019053871068829407,6.963830391358137e-10
1532,12.175938518880987,0.016970181924212947,0.01575817801133407,0.01975069434013598
1533,12.34837734360112,-0.014881844038048262,0.015203006387612853,0.03716878578302779
1534,12.340459068403316,0.0062837122188354345,0.015754327669903603,0.021619159850529836
1535,12.423857628295647,-0.00226759071153569,0.01614954021211642,0.024631899067133464
1536,12.730769358742213,0.0009238239037743999,0.0186186577568045,0.018581264810744673
1537,12.279918146282315,-0.004924223318661911,0.018796059593814127,0.007823251096377595
1538,12.355449388579853,0.005322676417044343,0.019047996082530924,0.02887422110973279
1539,12.738258586422825,0.01389528274284952,0.018642965492765434,0.023613596709019385
1540,12.428391070751939,-0.0026868169010691384,0.013799114892870635,0.0
1541,12.257736055217563,0.00337010087875964,0.014282786994995739,0.02634916557867421
1542,12.307015345258444,-0.006342612500077464,0.0142579982390192,0.03556348811059294
1543,12.486041547209133,-0.012583128552841166,0.014882638265239313,0.03151270455364271
1544,13.091227731380231,0.00035321738985018915,0.01948977812135526,0.024126078040818358
1545,12.475460429576106,0.003247272505715505,0.017780798330307893,1.801473303018776e-07
1546,12.772443109075624,-0.0015785047322871084,0.019315321333794294,0.01788930040673633
1547,12.42978452101454,0.0008106855848346204,0.017588199394187046,0.023026210205130397
1548,12.670605943534579,0.007842431441160985,0.01421895439810354,0.030988538614489695
1549,12.358048478392949,0.0066838197263105375,0.014595896444650886,0.03234774563191448
1550,12.304370506768477,0.001844846510587268,0.015298277047052696,0.0181893823688652
1551,12.099071768377435,0.002531215738431752,0.01665779406157241,0.02079115033167116
1552,12.971535237767467,0.001831482148736373,0.018338810576424988,0.03796544129274827
1553,13.045564726961999,-0.000706868369526583,0.01786378810971755,0.030272510629480037
1554,12.539722286930706,0.0010915714437574554,0.0183719623705961,0.03270816967519639
1555,12.963708395261216,-0.00033944647580948554,0.0182886540267306,0.03397609712163619
1556,12.90123154705839,0.005215206815698742,0.013835034702095805,0.03761311819672538
1557,12.278726339055035,-0.0036622286486329807,0.013845303291489548,0.0330114852353585
1558,12.653766731345508,0.010800463017130389,0.014506925929061826,0.05249657239841344
1559,12.400552060768886,0.006288626091591796,0.015466357757523261,0.03302725072542088
1560,12.509048144074672,-0.0014527208584250864,0.018682737094442466,0.02659380855948614
1561,12.295019077212755,0.003744835057530707,0.02024318931116054,0.03095212762588129
1562,12.990565084467633,-0.007657786003855563,0.019666118328601084,0.024874601458064784
1563,13.445906622756805,0.0026129676521677737,0.01989071301108238,0.024000548639028844
1564,12.181758954231059,0.006208810294035072,0.013665007248349667,0.026611685281378424
1565,12.458184622482884,-0.002740395026181495,0.014764468512924244,0.024803906343201437
1566,12.107752511079893,0.00951804708842818,0.014862602726628442,0.024364095864160756
1567,12.1009200887141,0.0009365790399847217,0.017284499886109608,0.016232974846806886
1568,13.290229082207679,0.0027168379746170448,0.021934350658809935,0.025959341239623707
1569,12.906170951924267,-0.005483990158069373,0.019488013033121306,0.03079647069712852
1570,12.127926555745876,0.0061952429097591345,0.019635459635875336,0.013599338861279186
1571,13.59044662592221,-0.0027251746804694654,0.019079506390156473,0.03328808193225558
1572,12.257011203202099,0.003888031194000812,0.014061807318621451,0.0
1573,12.272092258791359,-0.0007752407046584498,0.014769105753296418,0.02199910863619831
1574,12.106643569239845,0.0022624641112272102,0.015302387266204913,0.025967559175236018
1575,12.0785990550164,0.0025237274972979705,0.016293507304407692,0.03158328695888333
1576,12.967074862341716,0.0032052395274084315,0.019472935917173886,0.030814878040357825
1577,12.64289512020237,0.0052216546199132735,0.01774603845677292,0.03439440667855144
1578,12.345372593970733,-0.0024459723760971506,0.01984124559959022,0.03596386726547706
1579,12.341605658212051,0.002051685429178635,0.017985896706129424,0.02341768208931872
1580,12.010702785598026,0.003358810574962412,0.013984834407263148,0.0353380441011051
1581,12.42181317515656,0.002093821491587446,0.01458061960717257,0.028592779734294457
1582,11.973210831995628,0.0024363455853439863,0.01481502375026323,0.01189204312107395
1583,12.26827733853324,-0.0009547751368789312,0.01551921725107345,0.0316886715885343
1584,12.92394132763182,-0.00911840594047735,0.020093646686930026,0.03866830295937928
1585,13.012340640501206,-0.005212428683066208,0.018226368222760955,0.030744369035317656
1586,13.826591921411225,0.008773690191423215,0.020268951504029884,0.04095641988942323
1587,12.83694684930092,-0.0005773056578400866,0.01796561549888127,0.030264777948133523
1588,12.150810163146891,0.0001708016250742059,0.01353974357807215,0.023430768128368237
1589,12.131738833217378,-0.01135390518905699,0.01401990400551069,0.03159428794688847
1590,12.30907125259284,-0.008115257946155035,0.014492806140939982,0.021736553051766888
1591,11.838416343842509,0.0016027540662527236,0.01443678969527466,0.03524804966852074
1592,12.735138917756448,0.008006462139790971,0.019091802826378096,0.037572429700094806
1593,12.411142426431212,0.002554053090168316,0.01781057527676274,0.01614353462305713
1594,12.508661355179283,-0.003266779396618227,0.019272101228498085,0.031118784638705814
1595,12.731517819854007,0.006691570385608456,0.01816405659150118,0.01839407608595521
1596,12.222220874135115,0.008291775847068509,0.014390347507851602,0.01736959233722786
1597,12.099783602780464,0.006920078289733423,0.014133751546094487,0.028970847276750866
1598,12.260540733676898,0.0071473677350852565,0.01431212712700952,0.03470003599774834
1599,12.612973131243367,0.003241353464480138,0.015373728686175364,0.033134583415134006
1600,11.907206030945366,0.002778572525013306,0.018753846381926526,0.017325145018630514
1601,12.200686719012413,0.010848797723386585,0.01728443259606199,0.026684496087772656
1602,12.66842530525862,-0.0027014179151050957,0.019138430126170808,0.032281716145189335
1603,12.543089144789967,0.0076767229424939435,0.016724635113893965,0.021338562370477987
1604,11.898639706733661,-0.0006938087780299415,0.015432548614259347,0.013025354996766915
1605,12.205005464882982,0.004102171975457617,0.014967319755681953,0.03769622261052446
1606,12.190585328018722,0.012505274322893284,0.016650224424566894,0.030610316875844864
1607,12.208309645080044,0.0023518384696946037,0.016139065321705382,0.028858724984537527
1608,11.368484802020161,-0.005143742314518384,0.018148723784179924,0.026113601733008588
1609,12.924287691951964,-0.004123072803801274,0.01777386929309576,0.03491010214282262
1610,12.387492365452188,0.0027455738807856105,0.01921485273830477,0.02400371044634993
1611,12.676776588433215,-0.0030385777597804462,0.018568247918623305,0.025210737860833474
1612,11.71990290152142,-0.0071256350162901255,0.014541435653065368,0.009888356857513936
1613,12.05227739672568,-0.006562055962987045,0.014960017447489947,0.02721663147176287
1614,12.130740858203401,-0.0009364691051928228,0.015180529166316445,0.03580087395289952
1615,12.424928767914489,-0.011267972646183138,0.015298682067990375,0.032292694648685664
1616,12.789508230787337,-0.009609052503558424,0.019011677876158817,0.025711941979365688
1617,12.261494022194984,0.0035018691422916684,0.01739962709563289,0.024240406375957875
1618,11.729484843381648,-0.0034437300268832845,0.01822549753811407,0.03227212636109654
1619,12.208637373329351,0.010263248643498254,0.01765677369676439,0.0
1620,12.775255557078507,0.012210216574326931,0.014694017018245503,0.028280176519928844
1621,12.13310566953714,0.007328192087387583,0.014863139810469987,0.032667688444428286
1622,11.848404955001314,-0.011450813370161963,0.014695813954143279,0.030702772443014607
1623,12.215675891780323,-0.006581852998202821,0.015671178965755008,0.026550166557363714
1624,12.24262461041984,-0.0030168956770487304,0.018361217894705423,0.029450561726334316
1625,12.707039397100095,0.004358545857299639,0.01846076014184313,0.02678437247912706
1626,12.30835393943262,0.0010914767080710775,0.018351945267354886,0.02888199303594198
1627,12.306776898661358,0.0035437408967861914,0.017022679931031112,0.022279336411138172
1628,12.109492573910766,0.008758760649096031,0.01442920139033614,0.03363968502711246
1629,11.990536496795348,-0.00414216795628622,0.014221236791119772,0.029422337211239748
1630,12.149030059672112,0.003996009084464263,0.014672143393431241,0.028961551737325415
1631,11.954583944211848,0.009961954844739784,0.014441074708311089,0.03207590454620309
1632,12.421118248288481,0.0008793643354732585,0.018718115676140054,0.024823390306514603
1633,12.49150197429678,-0.001883737341188582,0.01742359820853009,0.03476629246328338
1634,11.877237117610367,0.0038604730711861573,0.018320879564206798,0.011212307157987019
1635,12.259642980037784,0.004683126531834694,0.017348733038530455,0.028595001721730497
1636,12.192930867772136,0.005743017628694923,0.015464377947118791,0.03471255250704202
1637,12.376617953976824,-0.004696258942456354,0.014825216130441876,0.032465098133627315
1638,11.851870938477381,0.0058990757905441876,0.015362048374515425,0.036151567132651136
1639,12.059706361981144,0.00014819418107768923,0.016555767912951404,0.030455475799781584
1640,12.978333097772977,-0.007033309804332485,0.01944922756248537,0.03580163032386039
1641,12.408496209447101,0.007128696920821466,0.017436662536097332,0.013402545552857775
1642,12.248424583953573,0.002122243042573789,0.018458148520279643,0.00999249116843486
1643,12.290937657514824,0.005765143223923255,0.017356783567808294,0.02219718941320243
1644,11.978093397062135,-0.0002648769553122832,0.013965570461862694,0.013634466667385235
1645,12.180887320052125,-0.003728972979019648,0.014358285160620755,0.026566404717175092
1646,12.215380341650555,-0.0023454199747781476,0.014872899806233388,0.03244955649745687
1647,12.175775207495521,-0.0027061536136520205,0.015595527534080382,0.030466943203731806
1648,13.039307359866033,0.0011825874696431526,0.017997934429132955,0.033864391327142175
1649,12.285926951179535,0.01081690704671832,0.016702820115963374,9.126789923228225e-08
1650,12.50427627844352,0.009191761351395688,0.01838327484511829,0.025296033972922734
1651,13.191728132028212,0.0005347508660100255,0.01677444947094675,0.03082085615079046
1652,12.118109508189779,0.006757691184809102,0.013712077740816259,0.026401383430817698
1653,12.08339864541546,0.007217041079507802,0.014151159521386866,0.028544515674093766
1654,12.290752071485887,0.015645479462448077,0.01452235782200695,0.01891389744528502
1655,12.151659806765046,-0.00023585929631727475,0.01528330387225697,0.0225600677558638
1656,13.582159575584841,0.01104676359263363,0.018853125472510703,0.033034862795186325
1657,12.418049624343643,0.00424732067676702,0.017610258696663564,0.025873326987140885
1658,12.525446556670268,0.0027061725264310773,0.01916852736010339,0.024578118866547448
1659,13.467556881909324,0.006961439937869795,0.019008504756910755,0.01927772433542351
1660,12.4109465752688,-0.002609257859946074,0.014444913407521848,0.02887786775988982
1661,12.405077459057093,-0.0021592468273925244,0.014862452799859002,0.028630774461770186
1662,12.549749353747373,0.0029103893338934044,0.014861998571724336,0.0296265234922637
1663,11.95714014332633,0.00625900491323149,0.01615736336581674,0.027023742041418507
1664,13.233897095321918,-0.015002397950084003,0.018908708348420893,0.039824877245498234
1665,12.903757042394064,0.005034164069628169,0.016807676959855206,0.026912475615673982
1666,12.828039285293295,0.00442876520162245,0.01789762641052269,0.028550074929522457
1667,12.393485250910738,0.008600259891891698,0.016384985065093977,0.02087024155153624
1668,12.161450931047131,0.011568388366951218,0.014104551799036913,0.02579401701022363
1669,12.632582043082573,0.0006586743781370379,0.014272550602331045,0.02917927947609249
1670,12.696881831176867,0.00649440670588919,0.014513236011090292,0.04248241889174871
1671,12.408970071266866,0.0008768363329217742,0.014497584184972689,0.03181580502467469
1672,13.231748549593412,-0.011412200760752793,0.01745311188321691,0.02769874731182721
1673,13.033086638479562,-0.0036500026013047823,0.017547998913399507,0.02417332358764054
1674,12.777475560207384,0.0015482733331297915,0.016887508977371308,0.017719106509534455
1675,13.130393173202252,0.004642657217279377,0.01711410528790562,0.024813363622967936
1676,12.342694817225736,0.007486648223851551,0.014146267145892224,0.02865130981827819
1677,12.183212582977564,-0.009612634432396567,0.014187505482200788,0.015571617759373128
1678,11.987478549074753,0.005090873073545432,0.014090011262617748,0.02952685181248583
1679,12.498660270965898,0.0006960389688322958,0.015416231102206124,0.01865713134340277
1680,12.58833871526775,0.0024755536412429933,0.016636498854690544,0.02053230275587737
1681,12.742744444495225,-0.0017663211081117478,0.01581221398475324,0.02928885887696102
1682,12.637524104781738,0.007517406219997592,0.017079408004089337,0.029325792951456486
1683,13.025010854825606,0.011650279855387156,0.01587688599092412,0.031902623033245335
1684,12.42667524905983,0.0027573861764285217,0.01377530004099453,0.027181240519470486
1685,11.945473857888373,-0.001133181430283897,0.013985389770867444,0.03137167649927335
1686,12.549670626041467,0.010533327400669671,0.014389597056951961,0.044713691449567
1687,12.07980506236686,-0.005438273165023556,0.014359738348255956,0.03184023973084015
1688,12.722052616311116,0.000977103847298438,0.016556911647257595,0.016936496575630868
1689,12.261132485328831,0.0011667188757068475,0.015491642623128401,0.016472998022936745
1690,13.147806549666624,0.008583385286452696,0.017121060570349546,0.028336016700320134
1691,12.667506402036919,0.008096408980130046,0.016370410635100627,0.02325845943675363
1692,12.044983844287286,-0.006341188737240345,0.01407055152852828,0.023890130191028952
1693,12.222004813197696,-0.0059678130569145674,0.014602562787030631,0.03993293694109826
1694,12.577230957898573,0.00839758410050749,0.014514363580943511,0.025847798251930662
1695,12.085271714967687,-0.00531334812546026,0.01504081053728165,0.021298908973373484
1696,12.695869568090314,-0.01435256124335754,0.017159046688894494,0.03140195455311798
1697,12.485733493304224,-0.004566874864660993,0.016004652689395847,0.0223861258142265
1698,12.578892638605767,0.006313882043959377,0.017317745042671882,0.01640331386745356
1699,12.553601447724946,-0.0018182718857252928,0.015858330634214105,0.028544665245664083
1700,12.4145961385535,-0.0014179392383166151,0.01402124168549467,0.03584832079339295
1701,12.23676475214382,-0.009809805114846994,0.014202104125997409,0.031052564326307562
1702,12.34846419138921,0.0020179148752971702,0.014302600466498427,0.028050467924594827
1703,12.3795337664709,0.006054799035487161,0.01606172836398707,0.030614335983054568
1704,12.90656074299714,0.004530386021143993,0.017333395032490408,0.03263264221512055
1705,12.636502195833648,0.011028995549915849,0.01569431523809275,0.031394045944020045
1706,12.938631676526786,0.004190018651067711,0.017544791054022502,0.032365769706078906
1707,12.687969338172355,0.007551751356571646,0.016165094807817335,0.030901069297903955
1708,12.543007678652025,-0.0028811197789832543,0.014477042023361395,0.03458880695409702
1709,12.132358547931267,0.0003109406871585746,0.014721532473509925,0.03209032736314904
1710,12.227599720340734,0.00021137003242969744,0.015174944781712012,0.02594095182017387
1711,12.164151740344098,0.002800262873774229,0.016608833631470664,0.031224407308853966
1712,12.752120778651523,0.0035360174113615115,0.017377197057562896,0.034530994845006546
1713,12.567027610745695,0.0002489050659811274,0.015594937339481916,0.016859254265104498
1714,12.617969715944744,0.003651872090553366,0.017137107154686138,0.026986099342751955
1715,12.998371298567937,0.0014725556976563883,0.015492340570710523,0.02460072818401718
1716,13.042482372497131,-0.0037704570686949482,0.013568069989028994,0.03290215588042043
1717,12.349606481384948,0.003971554462306504,0.014201383394633662,0.02814331102635677
1718,12.326790819028805,0.0023319520422124423,0.014453618933467778,0.03030374706324032
1719,12.164608297092814,0.007923042833703002,0.016637505471954046,0.030155278075806854
1720,12.36416779996722,0.011596148701744677,0.0161246728600034,0.019391976822908146
1721,12.663356747074213,-0.002526881881146832,0.015446577805001537,0.03288273695887154
1722,12.419864548149743,-0.003242325745684888,0.01634262328785059,0.031092869927596956
1723,12.394417052886624,0.011497857733748909,0.01631155081466445,0.030638494336329494
1724,12.178230636368713,0.0011549448166345564,0.014354015806582895,0.016735854055037854
1725,12.340188195328727,0.0083369548467635,0.013945514363504306,0.021247170062621706
1726,12.049960444882887,-0.0055079541815709725,0.014636500535071807,0.03281755237300576
1727,12.268386993713946,0.0031876057257928855,0.0178748924244462,0.022335095850631356
1728,12.781981265846195,-0.01393024355958709,0.01646996274022948,0.03954783181514112
1729,12.523035550127602,-0.00315323736118089,0.015088972453877305,0.03284857716667881
1730,12.685438282815777,0.008533411896861106,0.016686344134084864,0.03075339521834459
1731,12.482600591111536,0.00593617034293864,0.015676212256923342,0.025456446522817797
1732,12.008198080899133,0.005199821445816222,0.015715973825493036,0.011995154644095429
1733,12.131169134054177,0.003191336500944784,0.015348085441864213,0.04041023015415562
1734,12.367689196928158,-0.0003874717954834243,0.0165103676437946,0.03589466001419401
1735,12.303509741050394,-0.0013789403043108373,0.018627963457676932,0.02338993605908432
1736,12.876825760135231,0.008032982175289015,0.016801378483619518,0.038886675805486166
1737,12.695229763878613,-0.010567645441409902,0.014622621323673476,0.03648402357811575
1738,12.048391702929598,-0.00859898270201127,0.01627228303436665,0.025418377392444232
1739,12.461746209264538,-0.001598544745735235,0.015345169232535389,7.476921703189692e-09
1740,12.339362618501811,0.002806106724265971,0.014772836279737725,0.030993254380751196
1741,12.643073610844109,0.0007800382952322597,0.01554038216015989,0.03175722086000718
1742,12.175775421599429,-0.0020211515758702817,0.015170810678098416,0.03204192470250316
1743,12.312695243059515,0.0011544388959866096,0.016048631112054533,0.02824355748043354
1744,12.377159974717536,0.0004678102504371869,0.016581277692635742,0.02701152190284491
1745,13.143879783759141,0.005705798407522163,0.01615429616313425,0.03459327121581305
1746,13.025585589539018,0.015230574323990463,0.01703805292368244,0.03884774772869626
1747,13.060165074589179,0.01182971633680773,0.015186052265760256,0.03242131086496681
1748,12.379358786803412,0.007730405218531397,0.014926386815496986,0.025446633262979607
1749,12.343286043375285,-0.003187940169599731,0.015454644796675644,0.03460139232004068
1750,12.397624146568644,0.004065553115102181,0.014648193347085475,0.022446695275772942
1751,11.880070478213264,0.009477241751261509,0.01600402947796593,0.031761176529461144
1752,12.831126014207895,0.010642873380063759,0.01680015298659832,0.03849957275416308
1753,12.70880949535307,-0.002885229023258597,0.016283580400870055,0.03732986571588229
1754,12.902307516714165,-0.0029863695200800667,0.01784032700149114,0.033055431337533414
1755,12.992724914428976,0.015117702387632137,0.016342704787857563,0.03790540009482136
1756,12.975765084395867,0.0006637807806539799,0.01568629901497024,0.030911303163907757
1757,12.121958870750554,0.0016468901183711484,0.014865323985118625,0.024284187474098384
1758,12.371105528146211,0.006323521192825804,0.015324071806789963,0.04138200796966504
1759,12.320371248781912,0.0008664768226353706,0.015975258923428107,0.034839065258203857
1760,12.688072963165887,-0.006186626190704367,0.022623642727029554,0.03348342687301742
1761,12.839326239703851,0.00694454117552077,0.017759619648997412,0.04176294010352017
1762,11.991682021995446,0.003497753264129721,0.019621535312067638,0.02044345469894871
1763,12.167672249154313,0.007609346434235186,0.01754207270236859,0.025816145841316092
1764,12.742260767742891,0.006559227815858645,0.019338587632514365,0.030694014213658905
1765,12.53025214575571,-0.010455392620805144,0.016573472605079975,0.035830406721004814
1766,12.113416803274633,0.0006010494553816487,0.016551831034622932,0.032284879730008514
1767,11.890277492751933,-0.006735833859659552,0.01705012936687273,0.03693646292705651
1768,13.255656525106305,-0.010621332215755563,0.020648132659167758,0.03718417653730439
1769,13.425900027668414,0.0016463613809314622,0.01842995710648289,0.037630495126613935
1770,13.080614363407221,-0.004679857424563573,0.022227611736257664,0.031898052828400365
1771,12.845358050630862,-0.0005382032036411187,0.01878881785016502,0.01583362574121205
1772,12.686184368489888,-0.012263013311990575,0.01714777286617894,0.036149101886109015
1773,12.232094874701762,-0.008206699849959158,0.015766962041412626,0.03061623266165356
1774,11.8900434083363,-0.004565621691054834,0.015028889353072505,0.025168671238780704
1775,12.562670736928439,0.0002792050619885376,0.016708156678972724,0.036827355360202915
1776,12.6612539132932,0.010206212271535326,0.02095513619032588,0.02404566101014673
1777,12.634355826229465,0.01750092410966686,0.019102632805727476,0.030833216279105718
1778,12.515170797247373,0.014382460187826752,0.02177720809297456,0.018014773491244834
1779,12.197102304196422,0.010521238353904835,0.017146414254762002,0.02077816561567498
1780,12.231831779908413,0.005598180158854741,0.016996410450795738,0.02226244061805497
1781,12.378439701659277,0.005409879341334781,0.015168858539088273,0.030019514092131525
1782,12.209616301143837,0.0031038291079092777,0.014752159132279239,0.028269867685394388
1783,12.259637711495197,0.0070902955013005435,0.016502013093603295,0.03176123778165418
1784,12.422324636774444,-0.011390594210269766,0.02083717966291909,0.03443857759098797
1785,12.636277572061731,0.0006014947480166646,0.018567959517344756,0.024217519862982307
1786,13.521503736804345,-0.0012260215202007537,0.01941330241588053,0.037882291294232644
1787,12.002588807626465,0.005784570687521604,0.0183083769574827,0.015658126729646324
1788,13.107681722407206,-0.0044047976384807555,0.015719220291201902,0.03634153740227224
1789,12.316570812960784,-0.006275675844088804,0.014518704645648249,0.029212876419613447
1790,12.359288006063027,0.0004663406533634814,0.014744159097225639,0.03268537559749595
1791,11.831564105814266,-0.000269357000325636,0.015890732233964523,0.03583022048301414
1793,12.896169575577847,0.004263023806935548,0.019753108895934696,0.02122903997293459
1794,12.691677581010433,0.0015982469945485763,0.02024605828712702,0.026989480187193635
1795,12.481406841071793,0.01148990188464474,0.019832697217287764,0.028988265246475214
1796,12.503820304707046,0.0014118099852119862,0.014325790671180772,0.02867976276836495
1797,12.131980722596845,0.0040485408992005706,0.014508921165648465,0.033125429568159136
1798,12.456318288819576,0.007807294677131613,0.01574446748516421,0.03405881014619262
1799,12.145717652294323,0.0034345656921441516,0.015295967294405778,0.030851725383812114
1800,13.131306594767848,-0.004124158033276193,0.02022849491950178,0.031446123505578155
1801,12.813252147165029,-0.0008774614838797173,0.021311032535272452,0.03193200676655615
1802,13.138952698600493,0.005582245949999897,0.020469552008680097,0.0
1803,13.605195284837437,-0.000255220275848678,0.020046517146069264,0.048630263075290676
1804,12.268957095746488,-0.0013107773486318295,0.014389973407564554,0.03799679637635919
1805,11.854570755967595,-0.00384414330584516,0.015231949915707553,0.027997290053849
1806,13.239087981906025,0.0047984964343807755,0.016343776668916277,0.021524608480963745
1807,12.256543209663887,0.003592065731865859,0.018115633186434187,0.02767980989562474
1808,12.688811434292026,-0.011221376747963323,0.018489659042106876,0.040227770041498766
1809,12.513478512920447,-0.0014288323348316978,0.01831471704985599,0.02944648140866989
1810,12.448496072700653,0.0011722125483257732,0.01856430476679379,0.02630158664542303
1811,13.500674647701604,0.006981749635670905,0.018982752641870278,0.026283067378417842
1812,12.09334611246559,0.002612514034312492,0.014308967935175904,0.03032022011779185
1813,12.00875459606092,-0.001760952603314504,0.014904942671266465,0.03307940512866184
1814,12.231330178619613,0.0022465077277278537,0.014740231939313115,0.02840169860472842
1815,12.822280309507619,0.006290026971531988,0.017551900504374475,0.03182967968305991
1816,12.928998624055795,0.015563899912885213,0.01901394191884271,0.032646856697241176
1817,13.180687657581954,0.005531805406699661,0.019959676557780914,0.03277086217729161
1818,12.528122053770675,0.013669032779535203,0.019839151670457897,0.02676214733651064
1819,13.218197717286332,0.00512392879931946,0.019992636168380047,0.03288606299474895
1820,12.454130481478872,-0.007351177090091446,0.014891266751139418,0.03373296133404594
1821,12.147147041441483,0.005651586214369731,0.015559638387954766,0.034677309957443184
1822,12.617858283884427,0.0035442584502215738,0.016504727716012673,0.025774108900810683
1823,12.191401453105481,0.002455872742122657,0.019966019935923788,0.03435951816052487
1824,12.50345131631574,0.010279107405457292,0.023697026962234115,0.025446654054174716
1825,12.904436832628162,0.00783322361549992,0.020431692769609718,0.029572163806818888
1826,12.119985979357114,0.005811486130802676,0.01966275791310443,0.029489887178797726
1827,12.67261655113594,-0.002789208405090539,0.017957465431776433,0.023421777396794803
1828,12.66268773790112,0.003432576528295904,0.016748129227665533,0.03620648190560771
1829,12.070228445114713,0.0030450807284259722,0.015966068875672756,0.03509648546425433
1830,12.48528805817338,-0.0071891866046766,0.016229846974234154,0.03102685325400305
1831,12.246955640776365,0.0021754451966144056,0.01923299110378348,0.02802141959765956
1832,12.95102407728148,-0.0021866721608713247,0.019788845404406005,0.03269352724846466
1833,12.315065591878176,-0.0018242680072495128,0.01819669435602021,0.01885611671838778
1834,13.084561561497102,-0.0072274593565403574,0.019238027365785677,0.03944611844507613
1835,12.838915726166787,0.00834852136523162,0.018176313043673734,0.021790225006880957
1836,12.287459570485678,-0.0010546466870175143,0.0152460881606188,0.009317166709876193
1837,12.00945934989022,0.00459766833552476,0.014882887195954476,0.03343283668041803
1838,12.559960096285042,-0.004837693401621061,0.015010589636879068,0.0341078938794757
1839,12.453195078232438,-0.0007241560275746536,0.01620590940835147,0.023318210100384543
1840,12.804984227557766,0.01803690471026989,0.020182779869113883,0.03166965567201278
1841,12.565274503433873,0.009905577788701724,0.018614964953774352,0.018025532133751604
1842,12.354104481334815,-0.007431750845778613,0.02010956877044983,0.022133782442220192
1843,12.668435886818795,0.003885413687944297,0.01812799053732203,1.466660539202593e-07
1844,12.623237186614258,-0.004419556500147393,0.0146649799192695,0.014902818392254068
1845,12.393407234373464,0.0016852632747502575,0.014854048970965957,0.029848979612488887
1846,12.281554520006177,-0.001371018323675759,0.015046097378852602,0.009734203441403237
1847,11.87313467672147,-0.00015140842392337108,0.015150528524634445,0.025827171791394654
1848,13.029509559041102,0.017462382364770962,0.020193339534981265,0.04124769502495918
1849,12.966180841452367,0.012037008150430168,0.019622772232164513,0.030712266212598736
1850,12.622072171512206,0.014143338439882105,0.019920475030314588,0.032471422020070424
1851,12.725391085107484,-0.007182842568449285,0.02107030406583156,0.032925711090902754
1852,12.73496797481217,0.006149618208344493,0.015222157184604736,0.028885120636567653
1853,12.245723354890234,0.006184252725849497,0.01515095476462565,0.032456754398545326
1854,11.926037609353461,0.005548950914992001,0.015251617711315628,0.02822447945023513
1855,12.144367686238565,0.012672422066487169,0.01562115429571142,0.037408738519298136
1856,12.436887484449926,0.009149195225961592,0.02170909505306027,0.022740838276353238
1857,12.32998270490357,0.010491268317831514,0.02006047281331953,0.02722567410554971
1858,12.282026453829115,0.0026701685285819344,0.020022991075057568,0.03457726871974328
1859,13.147791510031615,-0.002666825825884621,0.019736964219888076,0.01681560616144038
1860,11.951849796349551,0.006455202177915238,0.01733175105722257,1.4349321492578764e-08
1861,12.26579558302529,-0.0016574243079159072,0.016205820432764,0.030849206843315147
1862,12.671185931760485,0.0010010748786011396,0.01750090411965785,0.03138157680773755
1863,12.316966991274947,-0.0006988194106005144,0.01735594899913755,0.028954716008410784
1864,11.838141189314284,0.0005209193996724041,0.019231986500295173,0.018850471377417872
1865,12.006706694106102,-0.0005481551400496589,0.01824908548991355,0.005833443110099701
1866,12.8277189303273,0.008237595404494445,0.020028128347157854,0.03693747661267373
1867,12.367536972348097,-0.0033939203729803215,0.019136539434787287,0.007836635796818411
1868,12.138229123395146,0.004608229952106926,0.016360000041518382,0.0
1869,12.06678416080528,0.00462403699983492,0.01605347031876306,0.03412498940044767
1870,12.54618600241952,0.00039755459387164717,0.016202638502369242,0.03109974465640286
1871,12.28150518357934,0.006807201928609438,0.016210198277894192,0.03485976268421347
1872,12.568281645780143,0.0007966517873618455,0.02030083543459925,0.02751197396998754
1873,12.67153869267841,0.00275188464463778,0.01891251577467523,0.028145083179361638
1874,12.771275636169195,0.005899172754300648,0.018581199207389314,0.029787731764218894
1875,13.012280275128925,-0.0007493124319214562,0.018521300792304577,0.03489219832768727
1876,11.824170457541141,0.008086498717943947,0.015780688964193434,0.010764949427036333
1877,12.215410293421533,0.007210037425133433,0.01611947820545182,0.02434648135410868
1878,12.33570708874156,0.0010508383386159516,0.016204245737812307,0.027254193706511096
1879,12.21942577572602,-0.003055567088907637,0.017277871685789644,0.02727369548284433
1880,12.556376130496385,-0.010314490902405389,0.01980142993508417,0.030222430065424664
1881,12.217206950282511,-0.0029638078866533668,0.018948819179906783,0.029030844044460553
1882,12.873839456182454,0.00721082318325499,0.019776827580078614,0.041298735476811135
1883,12.168672715075806,0.0015455556151408455,0.018697090036474257,0.032774061055941245
1884,12.525349097173006,0.001060356181943923,0.014748819470361685,0.027472035803410014
1885,12.42700837333071,0.0017375349045264821,0.015490567108273958,0.033364877474391604
1886,12.542045787929105,-8.301087031114523e-05,0.015261419029979515,0.03728225023781737
1887,12.254440843096782,-0.0006129261329321474,0.01607262003003056,0.03487093044055559
1888,13.400312634048744,-0.002549879050559428,0.019644600302121038,0.04432593492418114
1889,12.662683898244412,-0.0022665567958317,0.018527270585359735,0.031135706812945575
1890,12.4129138404472,0.007011869981603963,0.019562528570161514,0.031014408148964872
1891,12.487912542185907,0.002085754813452433,0.018959447198489753,0.017609137968277552
1892,12.149611997517054,-0.005439278705153262,0.016819216403293147,0.035781722135627726
1893,12.29811568152764,-0.0010173862191318792,0.016857560588484834,0.03441492693990353
1894,12.272796594258955,-0.00219851780209139,0.016613605035854392,0.03611329527952551
1895,11.814746636500447,0.00251329811409346,0.017522361936139926,0.016836328153866185
1896,12.040944503975696,0.004113352783727492,0.018908739729268785,1.8042295859504285e-07
1897,12.49475421920402,-0.004313505991019189,0.017915959070619127,0.030034330908421503
1898,12.373397799423289,-0.0070352611853574725,0.019671193924250163,0.03269081030429835
1899,12.832919036742794,0.002629248792097049,0.018801224175955446,0.035007355459060356
1900,12.119906291004625,0.004567275700177131,0.015047650988691916,0.03210231989817671
1901,12.11128434060877,0.0007271603262272959,0.016139875231827947,0.03024392670967231
1902,11.676203810973352,0.001031509370286448,0.015359951190886529,0.009853929452324325
1903,12.147289459473386,0.0005117783499965141,0.01662517997693434,0.027063525692980362
1904,12.569192528358268,0.0011235146411733557,0.02004726633315542,0.034278206327241524
1905,12.609432763020965,0.002359526308676702,0.01757629204265464,0.03619822992479708
1906,12.38048552097135,-0.000568704869222409,0.019439141348082105,0.03805163715092757
1907,12.57585386332235,0.006422198011464438,0.01759002461967792,3.76797534222362e-08
1908,12.413591545902287,-0.01351153060539211,0.015116338167716783,0.0409861203621629
1909,12.239331135549913,0.00249597377472758,0.015768584759457048,0.03608724110545258
1910,12.022200640570125,-0.006962791282581836,0.015095570507751803,0.0380287900537746
1911,12.236195993275672,-0.0008674686002800002,0.01600805784433258,0.02986321741527046
1912,13.109251681818552,0.010086823516229351,0.018998966542347312,0.035746359653498615
1913,12.670842680623386,0.002369788519722055,0.018316383029958236,0.031025571257358855
1914,12.192462824326524,-0.011184574199361344,0.018313402820621705,0.027693886640138863
1915,12.635927396506286,-0.0015730800037888446,0.018726843314898416,0.027670154427979352
1916,12.554638263285348,0.008817548702568555,0.014529900192285563,0.033457197313658066
1917,12.048006787989051,-0.001847025833910639,0.01464387990995517,0.03476409246247254
1918,12.036855884629011,0.01166499886661721,0.014533464727782764,0.029544550982493534
1919,11.80879543198479,-0.003689858884440684,0.015457648381841778,0.03210634146244136
1921,13.562345322888534,-0.0025271390601199362,0.020091698588396985,0.038390417180719734
1922,12.47852642280418,0.005903372259063767,0.02021890747222801,0.034731435333798966
1923,12.394303539441715,0.0059827441402075035,0.018290373556112127,0.030635306450408743
1924,12.671542080708166,-0.0047322392890313605,0.01500592630521542,0.04287774276438587
1925,12.326858817961506,-0.0034316077041785836,0.014771278070592496,0.04202924763317518
1926,12.525175210775766,7.247591053985394e-05,0.015537241902920225,0.0379245144742081
1927,12.137878456991894,0.014396903396783145,0.015778279107187196,0.0266531434656175
1928,12.733999246727178,-0.003886514670009372,0.019383167755247555,0.03236085836520174
1929,13.08512238007022,0.0020390017329798746,0.018021669981488367,0.030589933088722803
1930,12.341998806893393,0.0115440174762801,0.019629184887492327,0.015495481620120625
1931,12.621431167192252,-0.006003454394251697,0.017814040299550266,0.02908062432871772
1932,12.863695327180679,0.01467909771219931,0.01618567883285609,0.01969863174510153
1933,12.498998983262329,0.0036969134661847215,0.014932484747226384,0.0333594284681486
1934,12.195427343944946,-0.0038489098986305963,0.015676053960385843,0.029396302999635943
1935,11.691125964442362,0.002783270054863345,0.016119607893132448,0.030606158852458515
1936,13.099486742934983,0.0016473849299710958,0.01994221198011734,0.040292936239892316
1937,12.66365338684138,0.007010838051629359,0.018091681118515075,0.024440172376868304
1938,12.3587845997243,2.072941739800827e-05,0.018812057366134127,0.027648184061984542
1939,13.112869747656688,-8.671423617825964e-05,0.017414077558923245,0.02087868704045625
1940,12.302191239523276,0.001343269814440194,0.014352090910065845,0.016051168738848452
1941,11.893697002103982,-0.0008175495751737247,0.014666653890308095,0.029779502470589452
1942,11.806713049010705,0.003452454744183126,0.014177125109849847,0.021573845687860825
1943,12.114518693038509,-0.0017083314016785032,0.014914420376445359,0.02897350808903882
1944,13.000904730303194,0.004692751818429121,0.01885190928627067,0.037279701868844876
1945,13.027738408071,-0.004665958418444052,0.017887101518485507,0.0353409806030544
1946,12.839669321522145,0.0011802147129126967,0.01960514107789443,0.023290761930646452
1947,12.326341691195482,0.0019525893404371785,0.01851003241411915,0.024844010047135757
1948,12.723546438268132,0.013096129190184142,0.015447670987579673,0.02859977700660414
1949,12.41970594861224,-0.0025879573600571665,0.01535916348854146,0.032998273275048964
1950,11.920314923046195,0.009871705676753908,0.015080783241539646,0.025784868490406777
1951,12.671499025951011,-0.004620437080348072,0.016256534937979374,0.02923399971408682
1952,12.62697678838843,-0.0004967492550440552,0.017619905217224865,0.030700339538312183
1953,11.930577362572954,-0.0002588790477699287,0.016888472107932245,0.0
1954,12.276280066293678,0.00046281551123955426,0.01759908039899631,0.029042633245088018
1955,12.696612496255375,-0.004820289822901911,0.016133577499313913,0.025083605472701005
1956,12.478545923057391,0.006920460187677269,0.015552105860477065,0.014765828775561625
1957,12.016988256496447,-0.00635879328852478,0.014003768063547507,0.025450640239774384
1958,12.232951435867086,-0.001625713423101435,0.015669889401952034,0.02905138222753977
1959,12.169441654445606,0.004838191832939959,0.017033281899579505,0.02391826615312491
1960,12.605998696863955,0.009399032646530088,0.017229142836415596,0.03397670085515489
1961,11.929729908932917,-0.005523252520898529,0.015278916222354968,0.017738180754609822
1962,12.240069966161409,0.0013188193532369262,0.0170720680069411,0.029531314505918626
1963,12.368110211964703,0.007905808346220221,0.016119687953025034,0.02028659186824602
1964,12.127344291209447,0.0028470052313846503,0.014905189187188085,0.029787202883355932
1965,12.486698207632315,-0.0060787649764331335,0.015697075720781904,0.035680876541835396
1966,12.59254340586483,-0.005703229523655544,0.01593905682625343,0.032840435547433114
1967,11.950653548346729,-0.0007403395929450704,0.01790433488907925,0.028019212725619178
1968,12.89122038367026,0.0016164746255390603,0.018612116277599643,0.032395804846399985
1969,13.27243252118006,0.0030230071742794974,0.017079383802477255,0.040438536343826194
1970,12.435502045538495,-0.0034385595229800255,0.018086043171931437,0.024088926807519628
1971,12.48672717984141,0.004900366911144617,0.016071869724672765,0.03944590814556856
1972,12.300277126729446,0.0037609054765516898,0.014480746354905268,0.025101135418232542
1973,12.286626465236376,0.005038742462339128,0.014932967298343989,0.038549439813759884
1974,12.380870647709413,-0.010685548005330742,0.015628961530521585,0.032647366092698735
1975,12.257682301192979,-0.005228554754652988,0.018276770145657484,0.020374564215882334
1976,12.499796964742401,-0.0084505529024384,0.017785085840988226,0.03724587955018458
1977,13.534086711089921,-0.0006846276050099637,0.01762055510821805,0.03380385029470954
1978,12.646439571147301,2.0096895824350557e-05,0.01829290912298631,0.03555553340253791
1979,13.245364878697885,-0.004978723612237023,0.018497891608636373,0.03726277910787472
1980,12.273699647861685,-0.007942771075234799,0.015461706471649203,3.593010563441388e-09
1981,12.323765754364953,-0.009257217856129851,0.01578817423878511,0.0384595846997561
1982,12.761894655049883,0.010505633284038963,0.016057790420162234,0.03182578273513535
1983,12.182960707971835,0.0002821031075381846,0.019261582182849193,0.02873739361308794
1984,12.272895386189894,0.000528332834271159,0.017576648585938562,0.018970127595320442
1985,12.809623844818327,0.0046973899723059525,0.016949486851094896,0.0359795528458749
1986,12.073432608441484,0.007532003058440967,0.017858115440705247,0.021736436105800575
1987,12.28548171596064,-0.001629830721909703,0.01622213996136224,0.044766826364793046
1988,12.396611925683107,-0.005768875715609734,0.016620164458560457,0.023117477053457337
1989,12.234770487178421,-0.006762448237555566,0.0166832495960954,0.029145418141843873
1990,12.089089344338815,-0.003938713041113692,0.016863443439015517,0.03113885587961883
1991,11.704429614951586,0.009807689727872073,0.01948080500692862,0.023505812281065974
1992,12.000202136670762,0.00804925348390352,0.01671696272168596,0.023668173577795274
1993,12.512550879766902,0.0023902769332827894,0.01559506962747908,0.035346332919486974
1994,12.666925388351238,0.000804267790644768,0.016896421026707995,0.032799456280455976
1995,13.208230420989773,0.004243451806937208,0.01603879011526313,0.03162957352049902
1996,12.156215142147994,-0.0009435517187163374,0.015554553183403338,0.029783453923023204
1997,12.189587589569333,0.009275526618735654,0.015789724283630284,0.036880075330407706
1998,12.39155771509421,-0.005419250917147104,0.01589310496429326,0.02581113912103912
1999,12.25440336519991,-0.0039951521878655956,0.017622201606967387,0.028827023284204042
2000,12.369703561374376,-0.01861882656994355,0.016744788603509968,0.02809290519409261
2001,12.664671190168994,-0.00014500871370690474,0.015240951790715813,0.014732721950954996
2002,12.92462415248847,0.004288282725098115,0.016190622848442172,0.028595931469436748
2003,12.941466545961386,0.013153754089115984,0.016075326296131846,0.03150398585103223
2004,11.72333984977066,0.0004254028267461497,0.014993960785036793,0.01198113170167601
2005,12.318851074517765,0.0015949315861906762,0.016080871611938153,0.030011475733183007
2006,12.04398369188999,0.0010335640497187173,0.01549172771719161,0.019682111064531705
2007,12.182212075785177,-0.002817436160038065,0.01662209743099275,0.025262639006467275
2008,12.654447918896967,-0.010191508256558835,0.016277893249868895,0.03317427814969103
2009,12.807165371950347,0.011890728412351158,0.01683962214223579,0.03160711604169215
2010,12.768070550395652,0.0030124545706338695,0.016762368609773745,0.032070081312928295
2011,12.30673728947825,0.0001516316935760093,0.01774922134595187,0.026534393508174887
2012,12.68771672248543,0.008451190232626589,0.016276652938830717,0.03191707504552467
2013,12.433025701549356,0.0022684466599772472,0.01540000721007864,0.02609731824418744
2014,12.470322965809848,-0.0049394699574202275,0.01672371823917274,0.03113452121252832
2015,12.311364211942788,-0.0026377182846521146,0.017104078764684536,0.028294903516258265
2016,12.893719407549975,-0.008108700963381099,0.02278208691749245,0.04470976352587617
2017,13.063186021215255,0.004442719226360234,0.019233376959013213,0.04254222681659194
2018,12.898777652755546,0.015146011333098796,0.02064871698995693,0.03690784751829408
2019,12.560432974164591,0.002234291843256064,0.017124695629382354,0.03074337809140423
2020,12.712809250329757,0.006308843490136017,0.020568178384141024,0.03253622080855517
2021,12.33460491147254,0.002497850184221449,0.017340053953547246,0.028376697560100857
2022,12.532623797998292,0.006542572349884941,0.018052184934590626,0.04468795711453102
2023,12.637768178767411,-0.006714696324559273,0.02024593424448851,0.03472800750266839
2024,12.620756176415336,0.012430235785376935,0.01909892020389517,0.024104036217674714
2025,13.515898043837913,-0.002566939528592225,0.016846653979012728,0.04361162489204337
2026,12.522926672384438,0.0022454881657791464,0.02021078121998972,0.03248039521753529
2027,12.535887968854347,0.006538373187325375,0.017222371958939112,0.019175961069015254
2028,12.053237426598045,0.0074104191749043,0.01702275469835192,0.0032668716748766127
2029,12.257955813269124,0.0029246979218586515,0.016271887268903995,0.02292309676501565
2030,12.83541156179729,0.011949517287367949,0.0165004245311853,0.027181614422960472
2031,12.563259628146398,0.002601774529451384,0.01694655721592961,0.03244286687454774
2032,12.761769375303945,0.004188272906162634,0.022279484856976832,0.042576109979192964
2033,13.156381736681922,-0.0014396490609172672,0.018653463370877702,0.03954119081426863
2034,12.311380299057827,-0.004160905880340383,0.021362933441839812,0.03543022911175657
2035,12.303582181090686,0.007814266599146797,0.017603532209513165,0.0178108288862993
2036,12.454891714626427,-0.008793127389406364,0.01659739245208977,0.03350688083702237
2037,12.514644384793847,-0.0029748412825003332,0.016095196300411375,0.02636821196753405
2038,12.270376313685519,0.010114362466840155,0.015827673844667774,0.04048112483976241
2039,12.181381243468966,-0.0035776458751930287,0.017328065855823405,0.030695986142818096
2040,12.289126759280865,0.0020238251196835013,0.019838619156782554,0.02717657354318854
2041,12.574575580905245,0.008907301390863404,0.018224717668901047,0.03294158994939747
2042,13.383629714276116,0.00592565312875582,0.018456140661058613,0.038459764649309634
2043,13.229361345518274,0.011754835715998195,0.017725123485205715,0.025087671753200057
2044,12.20128463427709,-0.02086988213375344,0.015916093659278527,0.02668485305758206
2045,12.0249835409497,0.001947001807381882,0.01567584987630652,0.025782760548449267
2046,11.958521249225033,0.005672031165310285,0.015176389052084334,0.027832238344520387
2047,12.016780749052028,-0.0012454777635397749,0.016473224017930915,0.02961015651007107

